Online Decision Making for Trading Wind Energy

We propose and develop a new algorithm for trading wind energy in electricity markets, within an online learning and optimization framework. In particular, we combine a component-wise adaptive variant of the gradient descent algorithm with recent advances in the feature-driven newsvendor model. This results in an online offering approach capable of leveraging data-rich environments, while adapting to the nonstationary characteristics of energy generation and electricity markets, also with a minimal computational burden. The performance of our approach is analyzed based on several numerical experiments, showing both better adaptability to nonstationary uncertain parameters and significant economic gains.

==> data/case_study_regret.csv <==
index,months,3m_static,3m_dynamic,6m_dynamic,12m_dynamic
0,3,0.143575463,0.143575463,,
1,6,0.171125463,0.237445833,0.171125463,
2,9,0.10549213,0.263793519,,
3,12,-0.012490625,0.165610185,0.083717708,-0.012490625
4,15,-0.056467407,0.130250463,,
5,18,-0.045074228,0.168757716,0.055221528,
6,21,-0.068931151,0.164625198,,
7,24,-0.091791088,0.181024826,0.059682176,-0.016981366
8,27,-0.123278704,0.199621193,,
9,30,-0.160709444,0.234399398,0.077069167,
10,33,-0.183255724,0.227045749,,
11,36,-0.336076505,0.210308526,0.028876698,-0.100601389
12,39,-0.380527956,0.182109758,,
13,42,-0.443728009,0.152126323,-0.045482209,
14,45,-0.48705142,0.160663272,,
15,48,-0.558675723,0.151491985,-0.068626562,-0.288083333
16,51,-0.760653949,0.154804248,,
17,54,-0.806759954,0.171843519,-0.036573663,
18,57,-0.835231019,0.158300487,,
19,60,-0.858241574,0.148262755,-0.063456296,-0.322789653


==> data/toy1_gradient_evol.csv <==
index,date,subgra,alpha20
1,2017-01-01 00:00:00,179,101
2,2017-01-01 01:00:00,148,88
3,2017-01-01 02:00:00,0,0
4,2017-01-01 03:00:00,0,0
5,2017-01-01 04:00:00,0,0
6,2017-01-01 05:00:00,0,0
7,2017-01-01 06:00:00,0,0
8,2017-01-01 07:00:00,0,0
9,2017-01-01 08:00:00,0,-92
10,2017-01-01 09:00:00,0,-67
11,2017-01-01 10:00:00,-161,-91
12,2017-01-01 11:00:00,0,-22
13,2017-01-01 12:00:00,0,-1
14,2017-01-01 13:00:00,-107,-55
15,2017-01-01 14:00:00,0,-135
16,2017-01-01 15:00:00,0,-1
17,2017-01-01 16:00:00,-1,-1
18,2017-01-01 17:00:00,-1,-1
19,2017-01-01 18:00:00,-1,-1
20,2017-01-01 19:00:00,0,-1
21,2017-01-01 20:00:00,0,-1
22,2017-01-01 21:00:00,0,-1
23,2017-01-01 22:00:00,-1,-1
24,2017-01-01 23:00:00,-1,-1
25,2017-01-02 00:00:00,-303,-175
26,2017-01-02 01:00:00,-262,-143
27,2017-01-02 02:00:00,0,-1
28,2017-01-02 03:00:00,0,-1
29,2017-01-02 04:00:00,-1,-1
30,2017-01-02 05:00:00,0,-1
31,2017-01-02 06:00:00,-1,-1
32,2017-01-02 07:00:00,0,-108
33,2017-01-02 08:00:00,0,-65
34,2017-01-02 09:00:00,-510,-246
35,2017-01-02 10:00:00,-1,-1
36,2017-01-02 11:00:00,0,-1
37,2017-01-02 12:00:00,-1,-1
38,2017-01-02 13:00:00,0,-1
39,2017-01-02 14:00:00,-1,-1
40,2017-01-02 15:00:00,-1,0
41,2017-01-02 16:00:00,9,5
42,2017-01-02 17:00:00,7,4
43,2017-01-02 18:00:00,-1,-1
44,2017-01-02 19:00:00,0,-1
45,2017-01-02 20:00:00,-405,-208
46,2017-01-02 21:00:00,0,-88
47,2017-01-02 22:00:00,-1,-1
48,2017-01-02 23:00:00,0,26
49,2017-01-03 00:00:00,67,36
50,2017-01-03 01:00:00,144,100
51,2017-01-03 02:00:00,0,0
52,2017-01-03 03:00:00,0,0
53,2017-01-03 04:00:00,0,0
54,2017-01-03 05:00:00,-198,-108
55,2017-01-03 06:00:00,0,-75
56,2017-01-03 07:00:00,94,54
57,2017-01-03 08:00:00,0,0
58,2017-01-03 09:00:00,0,0
59,2017-01-03 10:00:00,0,0
60,2017-01-03 11:00:00,0,-9
61,2017-01-03 12:00:00,-52,-28
62,2017-01-03 13:00:00,0,-22
63,2017-01-03 14:00:00,0,-17
64,2017-01-03 15:00:00,0,-9
65,2017-01-03 16:00:00,-66,-42
66,2017-01-03 17:00:00,0,-79
67,2017-01-03 18:00:00,0,-60
68,2017-01-03 19:00:00,0,-71
69,2017-01-03 20:00:00,0,0
70,2017-01-03 21:00:00,0,0
71,2017-01-03 22:00:00,0,0
72,2017-01-03 23:00:00,0,0
73,2017-01-04 00:00:00,0,0
74,2017-01-04 01:00:00,0,0
75,2017-01-04 02:00:00,0,0
76,2017-01-04 03:00:00,0,0
77,2017-01-04 04:00:00,0,0
78,2017-01-04 05:00:00,0,0
79,2017-01-04 06:00:00,0,0
80,2017-01-04 07:00:00,0,-70
81,2017-01-04 08:00:00,0,-54
82,2017-01-04 09:00:00,0,-29
83,2017-01-04 10:00:00,0,-19
84,2017-01-04 11:00:00,0,0
85,2017-01-04 12:00:00,0,-54
86,2017-01-04 13:00:00,-335,-148
87,2017-01-04 14:00:00,0,-59
88,2017-01-04 15:00:00,0,-80
89,2017-01-04 16:00:00,-190,-92
90,2017-01-04 17:00:00,0,-137
91,2017-01-04 18:00:00,0,-93
92,2017-01-04 19:00:00,-79,-39
93,2017-01-04 20:00:00,0,0
94,2017-01-04 21:00:00,0,0
95,2017-01-04 22:00:00,147,84
96,2017-01-04 23:00:00,0,0
97,2017-01-05 00:00:00,0,0
98,2017-01-05 01:00:00,0,0
99,2017-01-05 02:00:00,0,0
100,2017-01-05 03:00:00,226,131
101,2017-01-05 04:00:00,66,40
102,2017-01-05 05:00:00,0,0
103,2017-01-05 06:00:00,0,0
104,2017-01-05 07:00:00,0,-319
105,2017-01-05 08:00:00,0,-263
106,2017-01-05 09:00:00,0,-282
107,2017-01-05 10:00:00,0,-395
108,2017-01-05 11:00:00,0,0
109,2017-01-05 12:00:00,0,-299
110,2017-01-05 13:00:00,0,-302
111,2017-01-05 14:00:00,0,-281
112,2017-01-05 15:00:00,0,-438
113,2017-01-05 16:00:00,0,-776
114,2017-01-05 17:00:00,0,0
115,2017-01-05 18:00:00,0,0
116,2017-01-05 19:00:00,0,0
117,2017-01-05 20:00:00,0,0
118,2017-01-05 21:00:00,0,0
119,2017-01-05 22:00:00,0,-32
120,2017-01-05 23:00:00,0,0
121,2017-01-06 00:00:00,0,0
122,2017-01-06 01:00:00,0,5
123,2017-01-06 02:00:00,0,4
124,2017-01-06 03:00:00,0,0
125,2017-01-06 04:00:00,0,0
126,2017-01-06 05:00:00,0,-126
127,2017-01-06 06:00:00,0,-30
128,2017-01-06 07:00:00,0,7
129,2017-01-06 08:00:00,130,92
130,2017-01-06 09:00:00,0,83
131,2017-01-06 10:00:00,0,213
132,2017-01-06 11:00:00,156,88
133,2017-01-06 12:00:00,0,0
134,2017-01-06 13:00:00,0,0
135,2017-01-06 14:00:00,194,118
136,2017-01-06 15:00:00,424,328
137,2017-01-06 16:00:00,428,305
138,2017-01-06 17:00:00,440,290
139,2017-01-06 18:00:00,0,117
140,2017-01-06 19:00:00,238,148
141,2017-01-06 20:00:00,0,0
142,2017-01-06 21:00:00,0,0
143,2017-01-06 22:00:00,0,0
144,2017-01-06 23:00:00,0,0
145,2017-01-07 00:00:00,0,0
146,2017-01-07 01:00:00,69,39
147,2017-01-07 02:00:00,0,81
148,2017-01-07 03:00:00,65,36
149,2017-01-07 04:00:00,0,16
150,2017-01-07 05:00:00,0,0
151,2017-01-07 06:00:00,-166,-91
152,2017-01-07 07:00:00,-264,-132
153,2017-01-07 08:00:00,-69,-33
154,2017-01-07 09:00:00,0,0
155,2017-01-07 10:00:00,0,0
156,2017-01-07 11:00:00,0,0
157,2017-01-07 12:00:00,0,0
158,2017-01-07 13:00:00,0,-30
159,2017-01-07 14:00:00,0,-41
160,2017-01-07 15:00:00,0,-11
161,2017-01-07 16:00:00,-128,-53
162,2017-01-07 17:00:00,0,-9
163,2017-01-07 18:00:00,-107,-58
164,2017-01-07 19:00:00,0,-25
165,2017-01-07 20:00:00,0,-18
166,2017-01-07 21:00:00,-21,-12
167,2017-01-07 22:00:00,0,0
168,2017-01-07 23:00:00,0,0
169,2017-01-08 00:00:00,0,0
170,2017-01-08 01:00:00,0,0
171,2017-01-08 02:00:00,0,0
172,2017-01-08 03:00:00,0,0
173,2017-01-08 04:00:00,-291,-111
174,2017-01-08 05:00:00,-333,-147
175,2017-01-08 06:00:00,0,-112
176,2017-01-08 07:00:00,-275,-155
177,2017-01-08 08:00:00,-274,-126
178,2017-01-08 09:00:00,0,-201
179,2017-01-08 10:00:00,0,0
180,2017-01-08 11:00:00,0,-21
181,2017-01-08 12:00:00,0,-115
182,2017-01-08 13:00:00,0,-57
183,2017-01-08 14:00:00,0,-89
184,2017-01-08 15:00:00,0,-103
185,2017-01-08 16:00:00,0,-1
186,2017-01-08 17:00:00,-297,-141
187,2017-01-08 18:00:00,0,-48
188,2017-01-08 19:00:00,0,-39
189,2017-01-08 20:00:00,0,-112
190,2017-01-08 21:00:00,-255,-108
191,2017-01-08 22:00:00,-509,-204
192,2017-01-08 23:00:00,0,-43
193,2017-01-09 00:00:00,0,37
194,2017-01-09 01:00:00,53,33
195,2017-01-09 02:00:00,146,91
196,2017-01-09 03:00:00,84,53
197,2017-01-09 04:00:00,-64,-32
198,2017-01-09 05:00:00,0,-66
199,2017-01-09 06:00:00,-254,-114
200,2017-01-09 07:00:00,0,-36
201,2017-01-09 08:00:00,0,-139
202,2017-01-09 09:00:00,0,-174
203,2017-01-09 10:00:00,0,-49
204,2017-01-09 11:00:00,-376,-171
205,2017-01-09 12:00:00,0,-44
206,2017-01-09 13:00:00,0,-97
207,2017-01-09 14:00:00,-106,-51
208,2017-01-09 15:00:00,0,-59
209,2017-01-09 16:00:00,0,-71
210,2017-01-09 17:00:00,0,-76
211,2017-01-09 18:00:00,0,-113
212,2017-01-09 19:00:00,0,-56
213,2017-01-09 20:00:00,0,-64
214,2017-01-09 21:00:00,0,-102
215,2017-01-09 22:00:00,0,-74
216,2017-01-09 23:00:00,-157,-89
217,2017-01-10 00:00:00,0,-67
218,2017-01-10 01:00:00,0,-56
219,2017-01-10 02:00:00,0,-60
220,2017-01-10 03:00:00,0,-80
221,2017-01-10 04:00:00,0,0
222,2017-01-10 05:00:00,-118,-58
223,2017-01-10 06:00:00,0,-114
224,2017-01-10 07:00:00,0,-110
225,2017-01-10 08:00:00,0,-24
226,2017-01-10 09:00:00,0,-93
227,2017-01-10 10:00:00,-249,-137
228,2017-01-10 11:00:00,0,0
229,2017-01-10 12:00:00,60,37
230,2017-01-10 13:00:00,156,113
231,2017-01-10 14:00:00,72,44
232,2017-01-10 15:00:00,37,22
233,2017-01-10 16:00:00,0,0
234,2017-01-10 17:00:00,0,0
235,2017-01-10 18:00:00,0,0
236,2017-01-10 19:00:00,0,0
237,2017-01-10 20:00:00,0,0
238,2017-01-10 21:00:00,0,-82
239,2017-01-10 22:00:00,0,-88
240,2017-01-10 23:00:00,0,-8
241,2017-01-11 00:00:00,0,-21
242,2017-01-11 01:00:00,0,-52
243,2017-01-11 02:00:00,0,-68
244,2017-01-11 03:00:00,0,0
245,2017-01-11 04:00:00,0,-65
246,2017-01-11 05:00:00,0,-79
247,2017-01-11 06:00:00,0,0
248,2017-01-11 07:00:00,0,-42
249,2017-01-11 08:00:00,0,-154
250,2017-01-11 09:00:00,53,28
251,2017-01-11 10:00:00,0,18
252,2017-01-11 11:00:00,0,0
253,2017-01-11 12:00:00,56,37
254,2017-01-11 13:00:00,0,0
255,2017-01-11 14:00:00,0,0
256,2017-01-11 15:00:00,0,0
257,2017-01-11 16:00:00,0,0
258,2017-01-11 17:00:00,0,0
259,2017-01-11 18:00:00,0,0
260,2017-01-11 19:00:00,0,-113
261,2017-01-11 20:00:00,0,-113
262,2017-01-11 21:00:00,0,-46
263,2017-01-11 22:00:00,0,0
264,2017-01-11 23:00:00,0,0
265,2017-01-12 00:00:00,0,0
266,2017-01-12 01:00:00,0,0
267,2017-01-12 02:00:00,0,0
268,2017-01-12 03:00:00,0,0
269,2017-01-12 04:00:00,760,526
270,2017-01-12 05:00:00,0,0
271,2017-01-12 06:00:00,0,0
272,2017-01-12 07:00:00,0,-91
273,2017-01-12 08:00:00,-46,-28
274,2017-01-12 09:00:00,-272,-128
275,2017-01-12 10:00:00,-142,-70
276,2017-01-12 11:00:00,0,-99
277,2017-01-12 12:00:00,-386,-186
278,2017-01-12 13:00:00,0,-173
279,2017-01-12 14:00:00,0,-71
280,2017-01-12 15:00:00,0,-151
281,2017-01-12 16:00:00,0,0
282,2017-01-12 17:00:00,0,0
283,2017-01-12 18:00:00,323,207
284,2017-01-12 19:00:00,0,191
285,2017-01-12 20:00:00,478,355
286,2017-01-12 21:00:00,360,211
287,2017-01-12 22:00:00,103,66
288,2017-01-12 23:00:00,78,43
289,2017-01-13 00:00:00,-1,-1
290,2017-01-13 01:00:00,-1,-1
291,2017-01-13 02:00:00,0,-38
292,2017-01-13 03:00:00,0,-127
293,2017-01-13 04:00:00,0,-127
294,2017-01-13 05:00:00,0,-1
295,2017-01-13 06:00:00,0,-1
296,2017-01-13 07:00:00,113,73
297,2017-01-13 08:00:00,0,-1
298,2017-01-13 09:00:00,0,-1
299,2017-01-13 10:00:00,0,-1
300,2017-01-13 11:00:00,0,-1
301,2017-01-13 12:00:00,0,-281
302,2017-01-13 13:00:00,-288,-131
303,2017-01-13 14:00:00,0,-52
304,2017-01-13 15:00:00,0,-111
305,2017-01-13 16:00:00,0,-1
306,2017-01-13 17:00:00,-1,-1
307,2017-01-13 18:00:00,-1,-1
308,2017-01-13 19:00:00,0,-93
309,2017-01-13 20:00:00,0,-49
310,2017-01-13 21:00:00,-1,-1
311,2017-01-13 22:00:00,-126,-61
312,2017-01-13 23:00:00,0,0
313,2017-01-14 00:00:00,0,-120
314,2017-01-14 01:00:00,-257,-112
315,2017-01-14 02:00:00,0,-55
316,2017-01-14 03:00:00,0,-41
317,2017-01-14 04:00:00,0,-75
318,2017-01-14 05:00:00,-172,-86
319,2017-01-14 06:00:00,0,-74
320,2017-01-14 07:00:00,0,-89
321,2017-01-14 08:00:00,-100,-55
322,2017-01-14 09:00:00,0,-94
323,2017-01-14 10:00:00,-225,-96
324,2017-01-14 11:00:00,0,-65
325,2017-01-14 12:00:00,0,-63
326,2017-01-14 13:00:00,0,-94
327,2017-01-14 14:00:00,-371,-165
328,2017-01-14 15:00:00,0,-104
329,2017-01-14 16:00:00,0,-84
330,2017-01-14 17:00:00,0,-36
331,2017-01-14 18:00:00,0,-33
332,2017-01-14 19:00:00,0,-87
333,2017-01-14 20:00:00,0,-121
334,2017-01-14 21:00:00,0,-32
335,2017-01-14 22:00:00,0,-45
336,2017-01-14 23:00:00,-174,-83
337,2017-01-15 00:00:00,0,-60
338,2017-01-15 01:00:00,-167,-75
339,2017-01-15 02:00:00,0,-71
340,2017-01-15 03:00:00,0,-53
341,2017-01-15 04:00:00,0,-30
342,2017-01-15 05:00:00,-1,-1
343,2017-01-15 06:00:00,-1,-1
344,2017-01-15 07:00:00,0,-1
345,2017-01-15 08:00:00,0,-1
346,2017-01-15 09:00:00,-1,8
347,2017-01-15 10:00:00,19,11
348,2017-01-15 11:00:00,0,-42
349,2017-01-15 12:00:00,0,-56
350,2017-01-15 13:00:00,-86,-41
351,2017-01-15 14:00:00,0,-118
352,2017-01-15 15:00:00,0,-73
353,2017-01-15 16:00:00,0,-1
354,2017-01-15 17:00:00,0,-1
355,2017-01-15 18:00:00,0,-1
356,2017-01-15 19:00:00,0,-1
357,2017-01-15 20:00:00,1,1
358,2017-01-15 21:00:00,65,49
359,2017-01-15 22:00:00,68,38
360,2017-01-15 23:00:00,131,82
361,2017-01-16 00:00:00,0,-1
362,2017-01-16 01:00:00,0,-1
363,2017-01-16 02:00:00,0,-76
364,2017-01-16 03:00:00,0,-55
365,2017-01-16 04:00:00,0,-80
366,2017-01-16 05:00:00,152,88
367,2017-01-16 06:00:00,-3,404
368,2017-01-16 07:00:00,0,-380
369,2017-01-16 08:00:00,0,-673
370,2017-01-16 09:00:00,-1567,-877
371,2017-01-16 10:00:00,0,-623
372,2017-01-16 11:00:00,-331,-175
373,2017-01-16 12:00:00,0,-319
374,2017-01-16 13:00:00,0,-620
375,2017-01-16 14:00:00,0,-505
376,2017-01-16 15:00:00,0,-548
377,2017-01-16 16:00:00,-1903,-976
378,2017-01-16 17:00:00,0,-1002
379,2017-01-16 18:00:00,0,-274
380,2017-01-16 19:00:00,0,-191
381,2017-01-16 20:00:00,0,-93
382,2017-01-16 21:00:00,-93,-46
383,2017-01-16 22:00:00,0,-22
384,2017-01-16 23:00:00,0,-1
385,2017-01-17 00:00:00,0,-1
386,2017-01-17 01:00:00,0,-1
387,2017-01-17 02:00:00,0,-65
388,2017-01-17 03:00:00,0,-83
389,2017-01-17 04:00:00,0,-93
390,2017-01-17 05:00:00,0,-182
391,2017-01-17 06:00:00,-514,-260
392,2017-01-17 07:00:00,0,-497
393,2017-01-17 08:00:00,0,-1
394,2017-01-17 09:00:00,-1,-1
395,2017-01-17 10:00:00,0,-1
396,2017-01-17 11:00:00,0,-1
397,2017-01-17 12:00:00,0,-1
398,2017-01-17 13:00:00,0,-1
399,2017-01-17 14:00:00,0,-70
400,2017-01-17 15:00:00,0,-129
401,2017-01-17 16:00:00,340,254
402,2017-01-17 17:00:00,0,-28
403,2017-01-17 18:00:00,0,-53
404,2017-01-17 19:00:00,0,-29
405,2017-01-17 20:00:00,0,-35
406,2017-01-17 21:00:00,-271,-134
407,2017-01-17 22:00:00,0,-87
408,2017-01-17 23:00:00,0,-98
409,2017-01-18 00:00:00,0,-62
410,2017-01-18 01:00:00,-61,-31
411,2017-01-18 02:00:00,0,-36
412,2017-01-18 03:00:00,0,0
413,2017-01-18 04:00:00,0,0
414,2017-01-18 05:00:00,0,0
415,2017-01-18 06:00:00,0,0
416,2017-01-18 07:00:00,0,0
417,2017-01-18 08:00:00,0,0
418,2017-01-18 09:00:00,0,0
419,2017-01-18 10:00:00,0,0
420,2017-01-18 11:00:00,0,-52
421,2017-01-18 12:00:00,0,-57
422,2017-01-18 13:00:00,0,-20
423,2017-01-18 14:00:00,0,-52
424,2017-01-18 15:00:00,0,-49
425,2017-01-18 16:00:00,0,-51
426,2017-01-18 17:00:00,0,-37
427,2017-01-18 18:00:00,0,-70
428,2017-01-18 19:00:00,0,-34
429,2017-01-18 20:00:00,0,-58
430,2017-01-18 21:00:00,0,-46
431,2017-01-18 22:00:00,0,-115
432,2017-01-18 23:00:00,0,-150
433,2017-01-19 00:00:00,0,-119
434,2017-01-19 01:00:00,0,0
435,2017-01-19 02:00:00,0,0
436,2017-01-19 03:00:00,0,0
437,2017-01-19 04:00:00,0,-123
438,2017-01-19 05:00:00,0,-103
439,2017-01-19 06:00:00,0,-77
440,2017-01-19 07:00:00,0,-43
441,2017-01-19 08:00:00,0,-89
442,2017-01-19 09:00:00,-79,-40
443,2017-01-19 10:00:00,0,0
444,2017-01-19 11:00:00,0,0
445,2017-01-19 12:00:00,23,14
446,2017-01-19 13:00:00,90,61
447,2017-01-19 14:00:00,0,0
448,2017-01-19 15:00:00,14,8
449,2017-01-19 16:00:00,73,48
450,2017-01-19 17:00:00,0,10
451,2017-01-19 18:00:00,0,8
452,2017-01-19 19:00:00,106,64
453,2017-01-19 20:00:00,0,0
454,2017-01-19 21:00:00,55,37
455,2017-01-19 22:00:00,75,47
456,2017-01-19 23:00:00,0,0
457,2017-01-20 00:00:00,0,0
458,2017-01-20 01:00:00,0,0
459,2017-01-20 02:00:00,0,0
460,2017-01-20 03:00:00,0,0
461,2017-01-20 04:00:00,0,0
462,2017-01-20 05:00:00,0,0
463,2017-01-20 06:00:00,0,0
464,2017-01-20 07:00:00,0,-55
465,2017-01-20 08:00:00,0,-116
466,2017-01-20 09:00:00,0,-84
467,2017-01-20 10:00:00,0,-37
468,2017-01-20 11:00:00,0,-241
469,2017-01-20 12:00:00,-93,-48
470,2017-01-20 13:00:00,0,-123
471,2017-01-20 14:00:00,0,-121
472,2017-01-20 15:00:00,0,-133
473,2017-01-20 16:00:00,0,-83
474,2017-01-20 17:00:00,0,-26
475,2017-01-20 18:00:00,0,-120
476,2017-01-20 19:00:00,-40,-21
477,2017-01-20 20:00:00,-37,-19
478,2017-01-20 21:00:00,0,-69
479,2017-01-20 22:00:00,0,0
480,2017-01-20 23:00:00,0,0
481,2017-01-21 00:00:00,0,-87
482,2017-01-21 01:00:00,0,-152
483,2017-01-21 02:00:00,-328,-167
484,2017-01-21 03:00:00,0,-118
485,2017-01-21 04:00:00,0,-60
486,2017-01-21 05:00:00,0,0
487,2017-01-21 06:00:00,0,0
488,2017-01-21 07:00:00,0,0
489,2017-01-21 08:00:00,0,-37
490,2017-01-21 09:00:00,18,12
491,2017-01-21 10:00:00,41,27
492,2017-01-21 11:00:00,0,0
493,2017-01-21 12:00:00,0,0
494,2017-01-21 13:00:00,0,-46
495,2017-01-21 14:00:00,0,-55
496,2017-01-21 15:00:00,0,-66
497,2017-01-21 16:00:00,0,-101
498,2017-01-21 17:00:00,0,-39
499,2017-01-21 18:00:00,-87,-42
500,2017-01-21 19:00:00,0,-30
501,2017-01-21 20:00:00,0,-45
502,2017-01-21 21:00:00,112,89
503,2017-01-21 22:00:00,47,25
504,2017-01-21 23:00:00,152,100
505,2017-01-22 00:00:00,62,33
506,2017-01-22 01:00:00,103,69
507,2017-01-22 02:00:00,239,163
508,2017-01-22 03:00:00,0,39
509,2017-01-22 04:00:00,63,39
510,2017-01-22 05:00:00,193,155
511,2017-01-22 06:00:00,100,63
512,2017-01-22 07:00:00,180,123
513,2017-01-22 08:00:00,71,44
514,2017-01-22 09:00:00,107,64
515,2017-01-22 10:00:00,0,131
516,2017-01-22 11:00:00,464,291
517,2017-01-22 12:00:00,0,24
518,2017-01-22 13:00:00,0,37
519,2017-01-22 14:00:00,383,228
520,2017-01-22 15:00:00,0,68
521,2017-01-22 16:00:00,0,281
522,2017-01-22 17:00:00,0,456
523,2017-01-22 18:00:00,0,-66
524,2017-01-22 19:00:00,-121,-62
525,2017-01-22 20:00:00,-96,-46
526,2017-01-22 21:00:00,-98,-53
527,2017-01-22 22:00:00,0,0
528,2017-01-22 23:00:00,0,-60
529,2017-01-23 00:00:00,0,-27
530,2017-01-23 01:00:00,-49,-26
531,2017-01-23 02:00:00,0,0
532,2017-01-23 03:00:00,0,0
533,2017-01-23 04:00:00,0,0
534,2017-01-23 05:00:00,0,0
535,2017-01-23 06:00:00,0,0
536,2017-01-23 07:00:00,0,113
537,2017-01-23 08:00:00,46,25
538,2017-01-23 09:00:00,0,89
539,2017-01-23 10:00:00,212,119
540,2017-01-23 11:00:00,0,79
541,2017-01-23 12:00:00,76,44
542,2017-01-23 13:00:00,51,33
543,2017-01-23 14:00:00,-118,-58
544,2017-01-23 15:00:00,-46,-24
545,2017-01-23 16:00:00,19,11
546,2017-01-23 17:00:00,14,8
547,2017-01-23 18:00:00,0,0
548,2017-01-23 19:00:00,0,21
549,2017-01-23 20:00:00,98,54
550,2017-01-23 21:00:00,154,92
551,2017-01-23 22:00:00,269,177
552,2017-01-23 23:00:00,160,87
553,2017-01-24 00:00:00,0,0
554,2017-01-24 01:00:00,0,0
555,2017-01-24 02:00:00,0,0
556,2017-01-24 03:00:00,0,0
557,2017-01-24 04:00:00,0,0
558,2017-01-24 05:00:00,0,0
559,2017-01-24 06:00:00,0,0
560,2017-01-24 07:00:00,0,0
561,2017-01-24 08:00:00,0,0
562,2017-01-24 09:00:00,0,0
563,2017-01-24 10:00:00,0,0
564,2017-01-24 11:00:00,-480,-248
565,2017-01-24 12:00:00,-78,-47
566,2017-01-24 13:00:00,0,0
567,2017-01-24 14:00:00,0,0
568,2017-01-24 15:00:00,0,29
569,2017-01-24 16:00:00,0,0
570,2017-01-24 17:00:00,0,0
571,2017-01-24 18:00:00,-224,-120
572,2017-01-24 19:00:00,0,0
573,2017-01-24 20:00:00,0,0
574,2017-01-24 21:00:00,0,0
575,2017-01-24 22:00:00,0,0
576,2017-01-24 23:00:00,161,95
577,2017-01-25 00:00:00,257,171
578,2017-01-25 01:00:00,47,29
579,2017-01-25 02:00:00,96,51
580,2017-01-25 03:00:00,0,0
581,2017-01-25 04:00:00,0,0
582,2017-01-25 05:00:00,0,0
583,2017-01-25 06:00:00,0,37
584,2017-01-25 07:00:00,0,0
585,2017-01-25 08:00:00,0,-161
586,2017-01-25 09:00:00,0,-32
587,2017-01-25 10:00:00,0,103
588,2017-01-25 11:00:00,45,27
589,2017-01-25 12:00:00,61,37
590,2017-01-25 13:00:00,0,132
591,2017-01-25 14:00:00,0,65
592,2017-01-25 15:00:00,0,196
593,2017-01-25 16:00:00,0,238
594,2017-01-25 17:00:00,0,71
595,2017-01-25 18:00:00,0,132
596,2017-01-25 19:00:00,0,0
597,2017-01-25 20:00:00,-286,-169
598,2017-01-25 21:00:00,0,-53
599,2017-01-25 22:00:00,0,-94
600,2017-01-25 23:00:00,-179,-117
601,2017-01-26 00:00:00,0,-146
602,2017-01-26 01:00:00,-191,-100
603,2017-01-26 02:00:00,0,-201
604,2017-01-26 03:00:00,-178,-93
605,2017-01-26 04:00:00,-138,-79
606,2017-01-26 05:00:00,687,387
607,2017-01-26 06:00:00,0,-90
608,2017-01-26 07:00:00,0,-103
609,2017-01-26 08:00:00,0,-40
610,2017-01-26 09:00:00,0,-255
611,2017-01-26 10:00:00,-222,-119
612,2017-01-26 11:00:00,0,-137
613,2017-01-26 12:00:00,0,-138
614,2017-01-26 13:00:00,-448,-245
615,2017-01-26 14:00:00,0,-44
616,2017-01-26 15:00:00,-437,-220
617,2017-01-26 16:00:00,-275,-136
618,2017-01-26 17:00:00,0,-188
619,2017-01-26 18:00:00,-298,-152
620,2017-01-26 19:00:00,0,-121
621,2017-01-26 20:00:00,-48,-25
622,2017-01-26 21:00:00,0,0
623,2017-01-26 22:00:00,0,0
624,2017-01-26 23:00:00,0,0
625,2017-01-27 00:00:00,0,0
626,2017-01-27 01:00:00,0,0
627,2017-01-27 02:00:00,0,0
628,2017-01-27 03:00:00,0,-55
629,2017-01-27 04:00:00,0,-86
630,2017-01-27 05:00:00,0,-57
631,2017-01-27 06:00:00,-205,-114
632,2017-01-27 07:00:00,-66,-40
633,2017-01-27 08:00:00,0,-121
634,2017-01-27 09:00:00,-252,-130
635,2017-01-27 10:00:00,0,-62
636,2017-01-27 11:00:00,0,-180
637,2017-01-27 12:00:00,-375,-200
638,2017-01-27 13:00:00,0,-114
639,2017-01-27 14:00:00,0,-80
640,2017-01-27 15:00:00,-61,-35
641,2017-01-27 16:00:00,-195,-100
642,2017-01-27 17:00:00,114,67
643,2017-01-27 18:00:00,0,40
644,2017-01-27 19:00:00,87,61
645,2017-01-27 20:00:00,50,29
646,2017-01-27 21:00:00,0,64
647,2017-01-27 22:00:00,0,-23
648,2017-01-27 23:00:00,0,0
649,2017-01-28 00:00:00,0,0
650,2017-01-28 01:00:00,0,0
651,2017-01-28 02:00:00,0,0
652,2017-01-28 03:00:00,117,90
653,2017-01-28 04:00:00,164,107
654,2017-01-28 05:00:00,57,33
655,2017-01-28 06:00:00,96,59
656,2017-01-28 07:00:00,85,58
657,2017-01-28 08:00:00,0,73
658,2017-01-28 09:00:00,158,89
659,2017-01-28 10:00:00,164,97
660,2017-01-28 11:00:00,143,106
661,2017-01-28 12:00:00,97,54
662,2017-01-28 13:00:00,194,119
663,2017-01-28 14:00:00,131,79
664,2017-01-28 15:00:00,0,31
665,2017-01-28 16:00:00,109,66
666,2017-01-28 17:00:00,70,37
667,2017-01-28 18:00:00,207,130
668,2017-01-28 19:00:00,0,24
669,2017-01-28 20:00:00,53,36
670,2017-01-28 21:00:00,51,30
671,2017-01-28 22:00:00,97,55
672,2017-01-28 23:00:00,0,0
673,2017-01-29 00:00:00,0,0
674,2017-01-29 01:00:00,0,0
675,2017-01-29 02:00:00,0,0
676,2017-01-29 03:00:00,0,0
677,2017-01-29 04:00:00,0,0
678,2017-01-29 05:00:00,0,0
679,2017-01-29 06:00:00,0,0
680,2017-01-29 07:00:00,0,0
681,2017-01-29 08:00:00,0,76
682,2017-01-29 09:00:00,0,84
683,2017-01-29 10:00:00,317,185
684,2017-01-29 11:00:00,0,86
685,2017-01-29 12:00:00,0,66
686,2017-01-29 13:00:00,181,111
687,2017-01-29 14:00:00,0,39
688,2017-01-29 15:00:00,330,173
689,2017-01-29 16:00:00,0,299
690,2017-01-29 17:00:00,364,191
691,2017-01-29 18:00:00,0,133
692,2017-01-29 19:00:00,0,247
693,2017-01-29 20:00:00,488,260
694,2017-01-29 21:00:00,291,154
695,2017-01-29 22:00:00,0,0
696,2017-01-29 23:00:00,0,0
697,2017-01-30 00:00:00,0,0
698,2017-01-30 01:00:00,0,0
699,2017-01-30 02:00:00,0,0
700,2017-01-30 03:00:00,0,0
701,2017-01-30 04:00:00,0,-73
702,2017-01-30 05:00:00,-396,-190
703,2017-01-30 06:00:00,0,0
704,2017-01-30 07:00:00,-86,-48
705,2017-01-30 08:00:00,-284,-154
706,2017-01-30 09:00:00,-1,130
707,2017-01-30 10:00:00,-1,412
708,2017-01-30 11:00:00,-1,548
709,2017-01-30 12:00:00,307,152
710,2017-01-30 13:00:00,0,0
711,2017-01-30 14:00:00,-453,-235
712,2017-01-30 15:00:00,-162,-105
713,2017-01-30 16:00:00,0,-178
714,2017-01-30 17:00:00,0,-363
715,2017-01-30 18:00:00,0,-211
716,2017-01-30 19:00:00,-125,-64
717,2017-01-30 20:00:00,-117,-68
718,2017-01-30 21:00:00,-52,-28
719,2017-01-30 22:00:00,0,-113
720,2017-01-30 23:00:00,0,0
721,2017-01-31 00:00:00,0,-127
722,2017-01-31 01:00:00,0,-96
723,2017-01-31 02:00:00,-52,-29
724,2017-01-31 03:00:00,0,-110
725,2017-01-31 04:00:00,-286,-148
726,2017-01-31 05:00:00,0,-137
727,2017-01-31 06:00:00,-420,-256
728,2017-01-31 07:00:00,-776,-397
729,2017-01-31 08:00:00,0,-524
730,2017-01-31 09:00:00,-562,-329
731,2017-01-31 10:00:00,0,0
732,2017-01-31 11:00:00,0,0
733,2017-01-31 12:00:00,0,0
734,2017-01-31 13:00:00,0,0
735,2017-01-31 14:00:00,0,-164
736,2017-01-31 15:00:00,0,-231
737,2017-01-31 16:00:00,0,0
738,2017-01-31 17:00:00,0,224
739,2017-01-31 18:00:00,378,244
740,2017-01-31 19:00:00,0,9
741,2017-01-31 20:00:00,0,33
742,2017-01-31 21:00:00,0,50
743,2017-01-31 22:00:00,103,52
744,2017-01-31 23:00:00,0,58
745,2017-02-01 00:00:00,0,42
746,2017-02-01 01:00:00,34,19
747,2017-02-01 02:00:00,25,15
748,2017-02-01 03:00:00,40,21
749,2017-02-01 04:00:00,0,30
750,2017-02-01 05:00:00,0,3
751,2017-02-01 06:00:00,0,0
752,2017-02-01 07:00:00,0,-235
753,2017-02-01 08:00:00,0,-154
754,2017-02-01 09:00:00,-129,-78
755,2017-02-01 10:00:00,0,0
756,2017-02-01 11:00:00,152,85
757,2017-02-01 12:00:00,187,112
758,2017-02-01 13:00:00,186,98
759,2017-02-01 14:00:00,157,92
760,2017-02-01 15:00:00,0,163
761,2017-02-01 16:00:00,0,25
762,2017-02-01 17:00:00,0,0
763,2017-02-01 18:00:00,0,0
764,2017-02-01 19:00:00,0,0
765,2017-02-01 20:00:00,0,0
766,2017-02-01 21:00:00,0,0
767,2017-02-01 22:00:00,0,0
768,2017-02-01 23:00:00,0,0
769,2017-02-02 00:00:00,0,0
770,2017-02-02 01:00:00,0,0
771,2017-02-02 02:00:00,0,0
772,2017-02-02 03:00:00,0,0
773,2017-02-02 04:00:00,0,0
774,2017-02-02 05:00:00,0,-86
775,2017-02-02 06:00:00,-1,182
776,2017-02-02 07:00:00,-1,171
777,2017-02-02 08:00:00,164,87
778,2017-02-02 09:00:00,-1,50
779,2017-02-02 10:00:00,90,53
780,2017-02-02 11:00:00,122,69
781,2017-02-02 12:00:00,0,131
782,2017-02-02 13:00:00,-1,187
783,2017-02-02 14:00:00,472,245
784,2017-02-02 15:00:00,0,110
785,2017-02-02 16:00:00,65,35
786,2017-02-02 17:00:00,-297,-171
787,2017-02-02 18:00:00,-208,-129
788,2017-02-02 19:00:00,0,-25
789,2017-02-02 20:00:00,0,-40
790,2017-02-02 21:00:00,0,0
791,2017-02-02 22:00:00,0,0
792,2017-02-02 23:00:00,0,48
793,2017-02-03 00:00:00,0,0
794,2017-02-03 01:00:00,0,0
795,2017-02-03 02:00:00,0,0
796,2017-02-03 03:00:00,0,0
797,2017-02-03 04:00:00,0,0
798,2017-02-03 05:00:00,0,0
799,2017-02-03 06:00:00,0,173
800,2017-02-03 07:00:00,-215,-116
801,2017-02-03 08:00:00,0,-32
802,2017-02-03 09:00:00,-121,-65
803,2017-02-03 10:00:00,0,-149
804,2017-02-03 11:00:00,-189,-100
805,2017-02-03 12:00:00,-402,-225
806,2017-02-03 13:00:00,-130,-80
807,2017-02-03 14:00:00,0,0
808,2017-02-03 15:00:00,0,0
809,2017-02-03 16:00:00,145,84
810,2017-02-03 17:00:00,0,50
811,2017-02-03 18:00:00,-319,-200
812,2017-02-03 19:00:00,0,0
813,2017-02-03 20:00:00,-339,-197
814,2017-02-03 21:00:00,0,-125
815,2017-02-03 22:00:00,0,-16
816,2017-02-03 23:00:00,0,0
817,2017-02-04 00:00:00,135,75
818,2017-02-04 01:00:00,147,79
819,2017-02-04 02:00:00,0,0
820,2017-02-04 03:00:00,0,0
821,2017-02-04 04:00:00,0,0
822,2017-02-04 05:00:00,0,-15
823,2017-02-04 06:00:00,-316,-193
824,2017-02-04 07:00:00,0,0
825,2017-02-04 08:00:00,170,91
826,2017-02-04 09:00:00,29,16
827,2017-02-04 10:00:00,62,45
828,2017-02-04 11:00:00,142,78
829,2017-02-04 12:00:00,21,10
830,2017-02-04 13:00:00,17,9
831,2017-02-04 14:00:00,43,27
832,2017-02-04 15:00:00,0,17
833,2017-02-04 16:00:00,25,14
834,2017-02-04 17:00:00,0,2
835,2017-02-04 18:00:00,15,8
836,2017-02-04 19:00:00,178,102
837,2017-02-04 20:00:00,233,138
838,2017-02-04 21:00:00,0,47
839,2017-02-04 22:00:00,0,79
840,2017-02-04 23:00:00,166,89
841,2017-02-05 00:00:00,-1,45
842,2017-02-05 01:00:00,28,15
843,2017-02-05 02:00:00,-1,60
844,2017-02-05 03:00:00,-1,28
845,2017-02-05 04:00:00,65,33
846,2017-02-05 05:00:00,-1,73
847,2017-02-05 06:00:00,176,85
848,2017-02-05 07:00:00,0,-1
849,2017-02-05 08:00:00,-1,34
850,2017-02-05 09:00:00,-1,84
851,2017-02-05 10:00:00,166,84
852,2017-02-05 11:00:00,-1,81
853,2017-02-05 12:00:00,38,19
854,2017-02-05 13:00:00,255,143
855,2017-02-05 14:00:00,-1,18
856,2017-02-05 15:00:00,313,192
857,2017-02-05 16:00:00,-1,109
858,2017-02-05 17:00:00,211,120
859,2017-02-05 18:00:00,-1,64
860,2017-02-05 19:00:00,-1,36
861,2017-02-05 20:00:00,81,41
862,2017-02-05 21:00:00,127,62
863,2017-02-05 22:00:00,-1,46
864,2017-02-05 23:00:00,151,75
865,2017-02-06 00:00:00,-1,34
866,2017-02-06 01:00:00,-1,26
867,2017-02-06 02:00:00,-1,24
868,2017-02-06 03:00:00,-46,-26
869,2017-02-06 04:00:00,0,-236
870,2017-02-06 05:00:00,0,-163
871,2017-02-06 06:00:00,-1,-1
872,2017-02-06 07:00:00,-1,-1
873,2017-02-06 08:00:00,-228,-120
874,2017-02-06 09:00:00,-150,-91
875,2017-02-06 10:00:00,-1,-1
876,2017-02-06 11:00:00,-1,-1
877,2017-02-06 12:00:00,0,-1
878,2017-02-06 13:00:00,-1297,-677
879,2017-02-06 14:00:00,-452,-243
880,2017-02-06 15:00:00,0,-27
881,2017-02-06 16:00:00,-123,-68
882,2017-02-06 17:00:00,0,-1
883,2017-02-06 18:00:00,-1,-1
884,2017-02-06 19:00:00,-341,-188
885,2017-02-06 20:00:00,-35,-23
886,2017-02-06 21:00:00,-206,-122
887,2017-02-06 22:00:00,-1,81
888,2017-02-06 23:00:00,0,-117
889,2017-02-07 00:00:00,0,-100
890,2017-02-07 01:00:00,0,-25
891,2017-02-07 02:00:00,0,-66
892,2017-02-07 03:00:00,-319,-174
893,2017-02-07 04:00:00,-2015,-1265
894,2017-02-07 05:00:00,0,-91
895,2017-02-07 06:00:00,0,-60
896,2017-02-07 07:00:00,0,-28
897,2017-02-07 08:00:00,0,-21
898,2017-02-07 09:00:00,60,35
899,2017-02-07 10:00:00,0,33
900,2017-02-07 11:00:00,0,0
901,2017-02-07 12:00:00,0,0
902,2017-02-07 13:00:00,0,-15
903,2017-02-07 14:00:00,-8,-4
904,2017-02-07 15:00:00,-24,-15
905,2017-02-07 16:00:00,0,0
906,2017-02-07 17:00:00,0,-120
907,2017-02-07 18:00:00,0,-103
908,2017-02-07 19:00:00,-79,-42
909,2017-02-07 20:00:00,0,-40
910,2017-02-07 21:00:00,0,0
911,2017-02-07 22:00:00,0,0
912,2017-02-07 23:00:00,-103,-54
913,2017-02-08 00:00:00,0,-60
914,2017-02-08 01:00:00,-248,-158
915,2017-02-08 02:00:00,0,-57
916,2017-02-08 03:00:00,0,-61
917,2017-02-08 04:00:00,0,-87
918,2017-02-08 05:00:00,-243,-127
919,2017-02-08 06:00:00,-2545,-1364
920,2017-02-08 07:00:00,0,-75
921,2017-02-08 08:00:00,-177,-96
922,2017-02-08 09:00:00,0,-93
923,2017-02-08 10:00:00,-77,-43
924,2017-02-08 11:00:00,0,-89
925,2017-02-08 12:00:00,0,-12
926,2017-02-08 13:00:00,0,0
927,2017-02-08 14:00:00,0,0
928,2017-02-08 15:00:00,0,0
929,2017-02-08 16:00:00,0,0
930,2017-02-08 17:00:00,0,-106
931,2017-02-08 18:00:00,0,-83
932,2017-02-08 19:00:00,-65,-33
933,2017-02-08 20:00:00,0,0
934,2017-02-08 21:00:00,0,-55
935,2017-02-08 22:00:00,0,-31
936,2017-02-08 23:00:00,0,-30
937,2017-02-09 00:00:00,63,33
938,2017-02-09 01:00:00,156,84
939,2017-02-09 02:00:00,0,37
940,2017-02-09 03:00:00,55,34
941,2017-02-09 04:00:00,84,53
942,2017-02-09 05:00:00,69,41
943,2017-02-09 06:00:00,-1,-1
944,2017-02-09 07:00:00,61,32
945,2017-02-09 08:00:00,4,2
946,2017-02-09 09:00:00,-1,-1
947,2017-02-09 10:00:00,36,24
948,2017-02-09 11:00:00,-1,34
949,2017-02-09 12:00:00,1,0
950,2017-02-09 13:00:00,0,-1
951,2017-02-09 14:00:00,0,-1
952,2017-02-09 15:00:00,0,-789
953,2017-02-09 16:00:00,0,-668
954,2017-02-09 17:00:00,-1,-1
955,2017-02-09 18:00:00,-1,-1
956,2017-02-09 19:00:00,0,-48
957,2017-02-09 20:00:00,-58,-28
958,2017-02-09 21:00:00,0,0
959,2017-02-09 22:00:00,0,0
960,2017-02-09 23:00:00,0,0
961,2017-02-10 00:00:00,0,8
962,2017-02-10 01:00:00,32,18
963,2017-02-10 02:00:00,188,106
964,2017-02-10 03:00:00,25,13
965,2017-02-10 04:00:00,0,0
966,2017-02-10 05:00:00,0,-130
967,2017-02-10 06:00:00,0,-43
968,2017-02-10 07:00:00,-178,-95
969,2017-02-10 08:00:00,0,-47
970,2017-02-10 09:00:00,0,0
971,2017-02-10 10:00:00,0,0
972,2017-02-10 11:00:00,0,-19
973,2017-02-10 12:00:00,0,-37
974,2017-02-10 13:00:00,0,-52
975,2017-02-10 14:00:00,0,-56
976,2017-02-10 15:00:00,-213,-122
977,2017-02-10 16:00:00,-438,-208
978,2017-02-10 17:00:00,-206,-111
979,2017-02-10 18:00:00,0,-123
980,2017-02-10 19:00:00,-154,-99
981,2017-02-10 20:00:00,0,-73
982,2017-02-10 21:00:00,0,-73
983,2017-02-10 22:00:00,0,0
984,2017-02-10 23:00:00,0,-22
985,2017-02-11 00:00:00,0,-30
986,2017-02-11 01:00:00,-41,-21
987,2017-02-11 02:00:00,-162,-79
988,2017-02-11 03:00:00,0,-65
989,2017-02-11 04:00:00,0,-92
990,2017-02-11 05:00:00,-238,-126
991,2017-02-11 06:00:00,0,-75
992,2017-02-11 07:00:00,0,-74
993,2017-02-11 08:00:00,0,-110
994,2017-02-11 09:00:00,0,-59
995,2017-02-11 10:00:00,0,-1226
996,2017-02-11 11:00:00,0,-551
997,2017-02-11 12:00:00,-973,-496
998,2017-02-11 13:00:00,-1380,-692
999,2017-02-11 14:00:00,0,-822
1000,2017-02-11 15:00:00,-117,-63
1001,2017-02-11 16:00:00,0,-125
1002,2017-02-11 17:00:00,-99,-54
1003,2017-02-11 18:00:00,0,-102
1004,2017-02-11 19:00:00,0,-86
1005,2017-02-11 20:00:00,0,-102
1006,2017-02-11 21:00:00,0,-96
1007,2017-02-11 22:00:00,0,-47
1008,2017-02-11 23:00:00,0,0
1009,2017-02-12 00:00:00,0,0
1010,2017-02-12 01:00:00,0,-21
1011,2017-02-12 02:00:00,0,-53
1012,2017-02-12 03:00:00,0,-111
1013,2017-02-12 04:00:00,0,-85
1014,2017-02-12 05:00:00,0,0
1015,2017-02-12 06:00:00,33,20
1016,2017-02-12 07:00:00,0,0
1017,2017-02-12 08:00:00,0,-43
1018,2017-02-12 09:00:00,-92,-48
1019,2017-02-12 10:00:00,0,-62
1020,2017-02-12 11:00:00,0,0
1021,2017-02-12 12:00:00,-66,-33
1022,2017-02-12 13:00:00,0,-55
1023,2017-02-12 14:00:00,0,-65
1024,2017-02-12 15:00:00,0,-103
1025,2017-02-12 16:00:00,0,-134
1026,2017-02-12 17:00:00,0,-100
1027,2017-02-12 18:00:00,0,-83
1028,2017-02-12 19:00:00,0,-52
1029,2017-02-12 20:00:00,0,-75
1030,2017-02-12 21:00:00,0,-70
1031,2017-02-12 22:00:00,0,-8
1032,2017-02-12 23:00:00,0,-48
1033,2017-02-13 00:00:00,0,-59
1034,2017-02-13 01:00:00,0,-40
1035,2017-02-13 02:00:00,-45,-22
1036,2017-02-13 03:00:00,0,-1
1037,2017-02-13 04:00:00,0,-1
1038,2017-02-13 05:00:00,0,-1
1039,2017-02-13 06:00:00,-1,-1
1040,2017-02-13 07:00:00,0,-1
1041,2017-02-13 08:00:00,0,-136
1042,2017-02-13 09:00:00,-76,-43
1043,2017-02-13 10:00:00,0,-137
1044,2017-02-13 11:00:00,0,-27
1045,2017-02-13 12:00:00,-126,-64
1046,2017-02-13 13:00:00,0,-99
1047,2017-02-13 14:00:00,0,-64
1048,2017-02-13 15:00:00,-75,-40
1049,2017-02-13 16:00:00,0,-30
1050,2017-02-13 17:00:00,0,-76
1051,2017-02-13 18:00:00,0,-43
1052,2017-02-13 19:00:00,0,-91
1053,2017-02-13 20:00:00,0,-39
1054,2017-02-13 21:00:00,0,-7
1055,2017-02-13 22:00:00,0,-17
1056,2017-02-13 23:00:00,-1,33
1057,2017-02-14 00:00:00,136,107
1058,2017-02-14 01:00:00,41,23
1059,2017-02-14 02:00:00,113,59
1060,2017-02-14 03:00:00,72,41
1061,2017-02-14 04:00:00,0,-1
1062,2017-02-14 05:00:00,0,0
1063,2017-02-14 06:00:00,0,-1
1064,2017-02-14 07:00:00,-1,-1
1065,2017-02-14 08:00:00,0,-1
1066,2017-02-14 09:00:00,0,-1
1067,2017-02-14 10:00:00,0,-129
1068,2017-02-14 11:00:00,0,-37
1069,2017-02-14 12:00:00,0,-161
1070,2017-02-14 13:00:00,0,-167
1071,2017-02-14 14:00:00,0,-137
1072,2017-02-14 15:00:00,0,-163
1073,2017-02-14 16:00:00,-454,-247
1074,2017-02-14 17:00:00,-1,1
1075,2017-02-14 18:00:00,0,-1
1076,2017-02-14 19:00:00,0,-1
1077,2017-02-14 20:00:00,0,0
1078,2017-02-14 21:00:00,0,-1
1079,2017-02-14 22:00:00,0,-1
1080,2017-02-14 23:00:00,0,0
1081,2017-02-15 00:00:00,0,0
1082,2017-02-15 01:00:00,0,0
1083,2017-02-15 02:00:00,0,0
1084,2017-02-15 03:00:00,0,0
1085,2017-02-15 04:00:00,0,-138
1086,2017-02-15 05:00:00,0,-179
1087,2017-02-15 06:00:00,0,-859
1088,2017-02-15 07:00:00,0,-821
1089,2017-02-15 08:00:00,0,-381
1090,2017-02-15 09:00:00,0,-497
1091,2017-02-15 10:00:00,0,-142
1092,2017-02-15 11:00:00,0,-139
1093,2017-02-15 12:00:00,0,0
1094,2017-02-15 13:00:00,0,-138
1095,2017-02-15 14:00:00,0,-431
1096,2017-02-15 15:00:00,0,-465
1097,2017-02-15 16:00:00,0,-840
1098,2017-02-15 17:00:00,-1845,-902
1099,2017-02-15 18:00:00,-334,-184
1100,2017-02-15 19:00:00,0,-52
1101,2017-02-15 20:00:00,0,-159
1102,2017-02-15 21:00:00,0,-51
1103,2017-02-15 22:00:00,0,-52
1104,2017-02-15 23:00:00,41,25
1105,2017-02-16 00:00:00,0,0
1106,2017-02-16 01:00:00,21,12
1107,2017-02-16 02:00:00,147,83
1108,2017-02-16 03:00:00,149,105
1109,2017-02-16 04:00:00,43,29
1110,2017-02-16 05:00:00,0,0
1111,2017-02-16 06:00:00,0,0
1112,2017-02-16 07:00:00,0,-52
1113,2017-02-16 08:00:00,0,-63
1114,2017-02-16 09:00:00,0,-16
1115,2017-02-16 10:00:00,0,-13
1116,2017-02-16 11:00:00,0,-68
1117,2017-02-16 12:00:00,0,-40
1118,2017-02-16 13:00:00,85,51
1119,2017-02-16 14:00:00,85,51
1120,2017-02-16 15:00:00,102,70
1121,2017-02-16 16:00:00,94,61
1122,2017-02-16 17:00:00,94,60
1123,2017-02-16 18:00:00,0,-97
1124,2017-02-16 19:00:00,0,-48
1125,2017-02-16 20:00:00,0,-83
1126,2017-02-16 21:00:00,0,-61
1127,2017-02-16 22:00:00,-47,-27
1128,2017-02-16 23:00:00,0,0
1129,2017-02-17 00:00:00,116,70
1130,2017-02-17 01:00:00,44,24
1131,2017-02-17 02:00:00,55,33
1132,2017-02-17 03:00:00,0,0
1133,2017-02-17 04:00:00,0,0
1134,2017-02-17 05:00:00,0,0
1135,2017-02-17 06:00:00,0,-65
1136,2017-02-17 07:00:00,86,48
1137,2017-02-17 08:00:00,0,163
1138,2017-02-17 09:00:00,645,438
1139,2017-02-17 10:00:00,0,329
1140,2017-02-17 11:00:00,0,33
1141,2017-02-17 12:00:00,169,98
1142,2017-02-17 13:00:00,0,-77
1143,2017-02-17 14:00:00,-203,-109
1144,2017-02-17 15:00:00,0,-151
1145,2017-02-17 16:00:00,-128,-72
1146,2017-02-17 17:00:00,0,0
1147,2017-02-17 18:00:00,-118,-71
1148,2017-02-17 19:00:00,-101,-52
1149,2017-02-17 20:00:00,0,-65
1150,2017-02-17 21:00:00,0,-38
1151,2017-02-17 22:00:00,0,-21
1152,2017-02-17 23:00:00,0,0
1153,2017-02-18 00:00:00,0,36
1154,2017-02-18 01:00:00,175,114
1155,2017-02-18 02:00:00,0,33
1156,2017-02-18 03:00:00,0,12
1157,2017-02-18 04:00:00,0,0
1158,2017-02-18 05:00:00,-236,-119
1159,2017-02-18 06:00:00,0,-89
1160,2017-02-18 07:00:00,0,-152
1161,2017-02-18 08:00:00,0,-88
1162,2017-02-18 09:00:00,0,0
1163,2017-02-18 10:00:00,0,0
1164,2017-02-18 11:00:00,0,0
1165,2017-02-18 12:00:00,0,13
1166,2017-02-18 13:00:00,206,122
1167,2017-02-18 14:00:00,179,95
1168,2017-02-18 15:00:00,34,19
1169,2017-02-18 16:00:00,65,37
1170,2017-02-18 17:00:00,49,29
1171,2017-02-18 18:00:00,85,52
1172,2017-02-18 19:00:00,0,0
1173,2017-02-18 20:00:00,90,52
1174,2017-02-18 21:00:00,194,126
1175,2017-02-18 22:00:00,465,313
1176,2017-02-18 23:00:00,0,0
1177,2017-02-19 00:00:00,0,0
1178,2017-02-19 01:00:00,0,0
1179,2017-02-19 02:00:00,0,0
1180,2017-02-19 03:00:00,0,0
1181,2017-02-19 04:00:00,0,0
1182,2017-02-19 05:00:00,0,-262
1183,2017-02-19 06:00:00,0,-715
1184,2017-02-19 07:00:00,0,-345
1185,2017-02-19 08:00:00,-96,-49
1186,2017-02-19 09:00:00,-155,-75
1187,2017-02-19 10:00:00,0,-137
1188,2017-02-19 11:00:00,-425,-189
1189,2017-02-19 12:00:00,0,-154
1190,2017-02-19 13:00:00,0,-104
1191,2017-02-19 14:00:00,-94,-47
1192,2017-02-19 15:00:00,0,-59
1193,2017-02-19 16:00:00,0,-242
1194,2017-02-19 17:00:00,0,-115
1195,2017-02-19 18:00:00,0,-163
1196,2017-02-19 19:00:00,0,-87
1197,2017-02-19 20:00:00,0,-95
1198,2017-02-19 21:00:00,0,-81
1199,2017-02-19 22:00:00,0,0
1200,2017-02-19 23:00:00,0,0
1201,2017-02-20 00:00:00,0,0
1202,2017-02-20 01:00:00,0,-402
1203,2017-02-20 02:00:00,0,0
1204,2017-02-20 03:00:00,-315,-184
1205,2017-02-20 04:00:00,0,-263
1206,2017-02-20 05:00:00,0,0
1207,2017-02-20 06:00:00,-188,-100
1208,2017-02-20 07:00:00,0,-49
1209,2017-02-20 08:00:00,0,-29
1210,2017-02-20 09:00:00,0,-124
1211,2017-02-20 10:00:00,-93,-45
1212,2017-02-20 11:00:00,0,-30
1213,2017-02-20 12:00:00,0,0
1214,2017-02-20 13:00:00,0,-108
1215,2017-02-20 14:00:00,0,-60
1216,2017-02-20 15:00:00,0,-5
1217,2017-02-20 16:00:00,0,0
1218,2017-02-20 17:00:00,0,0
1219,2017-02-20 18:00:00,0,0
1220,2017-02-20 19:00:00,0,0
1221,2017-02-20 20:00:00,0,0
1222,2017-02-20 21:00:00,0,0
1223,2017-02-20 22:00:00,0,0
1224,2017-02-20 23:00:00,0,0
1225,2017-02-21 00:00:00,0,0
1226,2017-02-21 01:00:00,0,0
1227,2017-02-21 02:00:00,0,0
1228,2017-02-21 03:00:00,0,-4
1229,2017-02-21 04:00:00,0,-242
1230,2017-02-21 05:00:00,0,-160
1231,2017-02-21 06:00:00,0,-31
1232,2017-02-21 07:00:00,0,-23
1233,2017-02-21 08:00:00,0,-91
1234,2017-02-21 09:00:00,-41,-23
1235,2017-02-21 10:00:00,0,-32
1236,2017-02-21 11:00:00,0,-88
1237,2017-02-21 12:00:00,0,-65
1238,2017-02-21 13:00:00,0,-99
1239,2017-02-21 14:00:00,0,-65
1240,2017-02-21 15:00:00,0,-71
1241,2017-02-21 16:00:00,0,-85
1242,2017-02-21 17:00:00,0,-46
1243,2017-02-21 18:00:00,0,-85
1244,2017-02-21 19:00:00,0,-55
1245,2017-02-21 20:00:00,0,-22
1246,2017-02-21 21:00:00,0,-80
1247,2017-02-21 22:00:00,-240,-97
1248,2017-02-21 23:00:00,0,0
1249,2017-02-22 00:00:00,0,0
1250,2017-02-22 01:00:00,-903,-364
1251,2017-02-22 02:00:00,0,-452
1252,2017-02-22 03:00:00,0,-471
1253,2017-02-22 04:00:00,0,-638
1254,2017-02-22 05:00:00,0,-585
1255,2017-02-22 06:00:00,0,-41
1256,2017-02-22 07:00:00,0,-84
1257,2017-02-22 08:00:00,-122,-52
1258,2017-02-22 09:00:00,0,-24
1259,2017-02-22 10:00:00,59,42
1260,2017-02-22 11:00:00,0,-73
1261,2017-02-22 12:00:00,0,-74
1262,2017-02-22 13:00:00,0,-33
1263,2017-02-22 14:00:00,0,-35
1264,2017-02-22 15:00:00,0,-56
1265,2017-02-22 16:00:00,0,-72
1266,2017-02-22 17:00:00,0,-58
1267,2017-02-22 18:00:00,-81,-36
1268,2017-02-22 19:00:00,0,-24
1269,2017-02-22 20:00:00,0,0
1270,2017-02-22 21:00:00,1006,707
1271,2017-02-22 22:00:00,0,0
1272,2017-02-22 23:00:00,0,0
1273,2017-02-23 00:00:00,0,0
1274,2017-02-23 01:00:00,-331,-132
1275,2017-02-23 02:00:00,0,0
1276,2017-02-23 03:00:00,1846,1451
1277,2017-02-23 04:00:00,408,281
1278,2017-02-23 05:00:00,0,99
1279,2017-02-23 06:00:00,197,115
1280,2017-02-23 07:00:00,0,-61
1281,2017-02-23 08:00:00,0,-134
1282,2017-02-23 09:00:00,0,0
1283,2017-02-23 10:00:00,0,-45
1284,2017-02-23 11:00:00,-171,-87
1285,2017-02-23 12:00:00,0,-30
1286,2017-02-23 13:00:00,0,-51
1287,2017-02-23 14:00:00,0,-39
1288,2017-02-23 15:00:00,-75,-41
1289,2017-02-23 16:00:00,-171,-86
1290,2017-02-23 17:00:00,0,-130
1291,2017-02-23 18:00:00,0,0
1292,2017-02-23 19:00:00,0,0
1293,2017-02-23 20:00:00,0,0
1294,2017-02-23 21:00:00,0,0
1295,2017-02-23 22:00:00,0,0
1296,2017-02-23 23:00:00,0,0
1297,2017-02-24 00:00:00,0,0
1298,2017-02-24 01:00:00,0,0
1299,2017-02-24 02:00:00,0,0
1300,2017-02-24 03:00:00,0,0
1301,2017-02-24 04:00:00,0,-302
1302,2017-02-24 05:00:00,0,-37
1303,2017-02-24 06:00:00,0,0
1304,2017-02-24 07:00:00,0,-117
1305,2017-02-24 08:00:00,0,-104
1306,2017-02-24 09:00:00,0,-21
1307,2017-02-24 10:00:00,0,-39
1308,2017-02-24 11:00:00,0,-58
1309,2017-02-24 12:00:00,0,-166
1310,2017-02-24 13:00:00,0,-147
1311,2017-02-24 14:00:00,-625,-341
1312,2017-02-24 15:00:00,0,-146
1313,2017-02-24 16:00:00,0,-78
1314,2017-02-24 17:00:00,0,-66
1315,2017-02-24 18:00:00,0,-87
1316,2017-02-24 19:00:00,0,-65
1317,2017-02-24 20:00:00,0,-97
1318,2017-02-24 21:00:00,0,-115
1319,2017-02-24 22:00:00,0,-17
1320,2017-02-24 23:00:00,0,-69
1321,2017-02-25 00:00:00,0,-84
1322,2017-02-25 01:00:00,0,-60
1323,2017-02-25 02:00:00,0,-65
1324,2017-02-25 03:00:00,0,-100
1325,2017-02-25 04:00:00,0,-34
1326,2017-02-25 05:00:00,0,-197
1327,2017-02-25 06:00:00,0,-49
1328,2017-02-25 07:00:00,0,-79
1329,2017-02-25 08:00:00,0,-75
1330,2017-02-25 09:00:00,0,-68
1331,2017-02-25 10:00:00,-264,-146
1332,2017-02-25 11:00:00,0,-93
1333,2017-02-25 12:00:00,0,-77
1334,2017-02-25 13:00:00,0,0
1335,2017-02-25 14:00:00,0,-99
1336,2017-02-25 15:00:00,0,-127
1337,2017-02-25 16:00:00,0,-103
1338,2017-02-25 17:00:00,0,-77
1339,2017-02-25 18:00:00,0,-57
1340,2017-02-25 19:00:00,0,0
1341,2017-02-25 20:00:00,0,0
1342,2017-02-25 21:00:00,0,0
1343,2017-02-25 22:00:00,0,0
1344,2017-02-25 23:00:00,0,0
1345,2017-02-26 00:00:00,0,0
1346,2017-02-26 01:00:00,0,0
1347,2017-02-26 02:00:00,0,0
1348,2017-02-26 03:00:00,0,0
1349,2017-02-26 04:00:00,0,0
1350,2017-02-26 05:00:00,0,0
1351,2017-02-26 06:00:00,0,0
1352,2017-02-26 07:00:00,0,-55
1353,2017-02-26 08:00:00,-41,-21
1354,2017-02-26 09:00:00,0,-22
1355,2017-02-26 10:00:00,0,-67
1356,2017-02-26 11:00:00,0,-31
1357,2017-02-26 12:00:00,0,-57
1358,2017-02-26 13:00:00,0,0
1359,2017-02-26 14:00:00,0,0
1360,2017-02-26 15:00:00,0,-1
1361,2017-02-26 16:00:00,0,-1
1362,2017-02-26 17:00:00,70,54
1363,2017-02-26 18:00:00,146,85
1364,2017-02-26 19:00:00,468,305
1365,2017-02-26 20:00:00,0,343
1366,2017-02-26 21:00:00,220,118
1367,2017-02-26 22:00:00,0,0
1368,2017-02-26 23:00:00,0,0
1369,2017-02-27 00:00:00,0,0
1370,2017-02-27 01:00:00,0,0
1371,2017-02-27 02:00:00,0,0
1372,2017-02-27 03:00:00,0,0
1373,2017-02-27 04:00:00,0,-68
1374,2017-02-27 05:00:00,0,-53
1375,2017-02-27 06:00:00,0,0
1376,2017-02-27 07:00:00,0,-163
1377,2017-02-27 08:00:00,-234,-125
1378,2017-02-27 09:00:00,-144,-76
1379,2017-02-27 10:00:00,0,-68
1380,2017-02-27 11:00:00,0,-52
1381,2017-02-27 12:00:00,21,11
1382,2017-02-27 13:00:00,31,19
1383,2017-02-27 14:00:00,0,-91
1384,2017-02-27 15:00:00,0,-99
1385,2017-02-27 16:00:00,0,-79
1386,2017-02-27 17:00:00,190,113
1387,2017-02-27 18:00:00,176,113
1388,2017-02-27 19:00:00,0,24
1389,2017-02-27 20:00:00,0,179
1390,2017-02-27 21:00:00,348,218
1391,2017-02-27 22:00:00,0,0
1392,2017-02-27 23:00:00,517,314
1393,2017-02-28 00:00:00,0,107
1394,2017-02-28 01:00:00,0,684
1395,2017-02-28 02:00:00,0,79
1396,2017-02-28 03:00:00,0,335
1397,2017-02-28 04:00:00,870,472
1398,2017-02-28 05:00:00,42,26
1399,2017-02-28 06:00:00,13,8
1400,2017-02-28 07:00:00,0,18
1401,2017-02-28 08:00:00,38,21
1402,2017-02-28 09:00:00,107,58
1403,2017-02-28 10:00:00,73,41
1404,2017-02-28 11:00:00,82,41
1405,2017-02-28 12:00:00,129,77
1406,2017-02-28 13:00:00,114,66
1407,2017-02-28 14:00:00,0,66
1408,2017-02-28 15:00:00,0,-85
1409,2017-02-28 16:00:00,-197,-112
1410,2017-02-28 17:00:00,0,0
1411,2017-02-28 18:00:00,0,0
1412,2017-02-28 19:00:00,-116,-59
1413,2017-02-28 20:00:00,-253,-148
1414,2017-02-28 21:00:00,0,-112
1415,2017-02-28 22:00:00,-179,-94
1416,2017-02-28 23:00:00,0,372
1417,2017-03-01 00:00:00,0,1
1418,2017-03-01 01:00:00,-111,-59
1419,2017-03-01 02:00:00,0,-21
1420,2017-03-01 03:00:00,-181,-103
1421,2017-03-01 04:00:00,0,-64
1422,2017-03-01 05:00:00,-197,-111
1423,2017-03-01 06:00:00,-254,-168
1424,2017-03-01 07:00:00,0,-126
1425,2017-03-01 08:00:00,0,-128
1426,2017-03-01 09:00:00,-58,-37
1427,2017-03-01 10:00:00,0,-115
1428,2017-03-01 11:00:00,0,94
1429,2017-03-01 12:00:00,185,107
1430,2017-03-01 13:00:00,0,93
1431,2017-03-01 14:00:00,0,103
1432,2017-03-01 15:00:00,0,-51
1433,2017-03-01 16:00:00,-160,-96
1434,2017-03-01 17:00:00,-115,-68
1435,2017-03-01 18:00:00,100,61
1436,2017-03-01 19:00:00,0,37
1437,2017-03-01 20:00:00,0,129
1438,2017-03-01 21:00:00,0,56
1439,2017-03-01 22:00:00,0,28
1440,2017-03-01 23:00:00,22,11
1441,2017-03-02 00:00:00,0,14
1442,2017-03-02 01:00:00,174,109
1443,2017-03-02 02:00:00,0,0
1444,2017-03-02 03:00:00,0,0
1445,2017-03-02 04:00:00,0,-73
1446,2017-03-02 05:00:00,76,39
1447,2017-03-02 06:00:00,57,30
1448,2017-03-02 07:00:00,0,50
1449,2017-03-02 08:00:00,301,204
1450,2017-03-02 09:00:00,0,147
1451,2017-03-02 10:00:00,0,85
1452,2017-03-02 11:00:00,0,-111
1453,2017-03-02 12:00:00,0,-36
1454,2017-03-02 13:00:00,-99,-51
1455,2017-03-02 14:00:00,0,-122
1456,2017-03-02 15:00:00,-3,-2
1457,2017-03-02 16:00:00,0,-144
1458,2017-03-02 17:00:00,44,28
1459,2017-03-02 18:00:00,51,29
1460,2017-03-02 19:00:00,0,85
1461,2017-03-02 20:00:00,0,45
1462,2017-03-02 21:00:00,193,99
1463,2017-03-02 22:00:00,0,0
1464,2017-03-02 23:00:00,0,0
1465,2017-03-03 00:00:00,0,0
1466,2017-03-03 01:00:00,0,0
1467,2017-03-03 02:00:00,0,0
1468,2017-03-03 03:00:00,0,-108
1469,2017-03-03 04:00:00,0,-29
1470,2017-03-03 05:00:00,0,-96
1471,2017-03-03 06:00:00,0,0
1472,2017-03-03 07:00:00,0,0
1473,2017-03-03 08:00:00,0,0
1474,2017-03-03 09:00:00,0,0
1475,2017-03-03 10:00:00,359,228
1476,2017-03-03 11:00:00,0,132
1477,2017-03-03 12:00:00,120,63
1478,2017-03-03 13:00:00,253,141
1479,2017-03-03 14:00:00,251,134
1480,2017-03-03 15:00:00,0,626
1481,2017-03-03 16:00:00,0,0
1482,2017-03-03 17:00:00,0,0
1483,2017-03-03 18:00:00,0,70
1484,2017-03-03 19:00:00,40,25
1485,2017-03-03 20:00:00,-189,-108
1486,2017-03-03 21:00:00,0,-79
1487,2017-03-03 22:00:00,0,0
1488,2017-03-03 23:00:00,0,0
1489,2017-03-04 00:00:00,0,0
1490,2017-03-04 01:00:00,0,0
1491,2017-03-04 02:00:00,202,104
1492,2017-03-04 03:00:00,0,20
1493,2017-03-04 04:00:00,65,37
1494,2017-03-04 05:00:00,81,40
1495,2017-03-04 06:00:00,-94,-50
1496,2017-03-04 07:00:00,0,-136
1497,2017-03-04 08:00:00,69,34
1498,2017-03-04 09:00:00,0,86
1499,2017-03-04 10:00:00,0,62
1500,2017-03-04 11:00:00,121,64
1501,2017-03-04 12:00:00,0,48
1502,2017-03-04 13:00:00,0,29
1503,2017-03-04 14:00:00,0,0
1504,2017-03-04 15:00:00,0,0
1505,2017-03-04 16:00:00,0,-67
1506,2017-03-04 17:00:00,0,0
1507,2017-03-04 18:00:00,0,0
1508,2017-03-04 19:00:00,0,0
1509,2017-03-04 20:00:00,0,0
1510,2017-03-04 21:00:00,0,0
1511,2017-03-04 22:00:00,0,0
1512,2017-03-04 23:00:00,0,0
1513,2017-03-05 00:00:00,-1435,-858
1514,2017-03-05 01:00:00,0,-190
1515,2017-03-05 02:00:00,-456,-255
1516,2017-03-05 03:00:00,-371,-190
1517,2017-03-05 04:00:00,-1685,-929
1518,2017-03-05 05:00:00,-1425,-796
1519,2017-03-05 06:00:00,0,0
1520,2017-03-05 07:00:00,1354,724
1521,2017-03-05 08:00:00,1431,882
1522,2017-03-05 09:00:00,0,526
1523,2017-03-05 10:00:00,0,555
1524,2017-03-05 11:00:00,505,284
1525,2017-03-05 12:00:00,0,295
1526,2017-03-05 13:00:00,0,603
1527,2017-03-05 14:00:00,0,0
1528,2017-03-05 15:00:00,0,-16
1529,2017-03-05 16:00:00,397,243
1530,2017-03-05 17:00:00,0,40
1531,2017-03-05 18:00:00,0,120
1532,2017-03-05 19:00:00,0,129
1533,2017-03-05 20:00:00,0,68
1534,2017-03-05 21:00:00,0,67
1535,2017-03-05 22:00:00,165,91
1536,2017-03-05 23:00:00,25,13
1537,2017-03-06 00:00:00,0,0
1538,2017-03-06 01:00:00,0,0
1539,2017-03-06 02:00:00,0,0
1540,2017-03-06 03:00:00,0,55
1541,2017-03-06 04:00:00,40,21
1542,2017-03-06 05:00:00,0,0
1543,2017-03-06 06:00:00,294,139
1544,2017-03-06 07:00:00,154,87
1545,2017-03-06 08:00:00,65,34
1546,2017-03-06 09:00:00,-203,-104
1547,2017-03-06 10:00:00,-265,-153
1548,2017-03-06 11:00:00,-203,-109
1549,2017-03-06 12:00:00,0,-158
1550,2017-03-06 13:00:00,-318,-216
1551,2017-03-06 14:00:00,0,-106
1552,2017-03-06 15:00:00,-283,-155
1553,2017-03-06 16:00:00,-314,-199
1554,2017-03-06 17:00:00,0,0
1555,2017-03-06 18:00:00,0,0
1556,2017-03-06 19:00:00,0,0
1557,2017-03-06 20:00:00,0,0
1558,2017-03-06 21:00:00,0,0
1559,2017-03-06 22:00:00,0,0
1560,2017-03-06 23:00:00,68,33
1561,2017-03-07 00:00:00,0,38
1562,2017-03-07 01:00:00,0,35
1563,2017-03-07 02:00:00,29,16
1564,2017-03-07 03:00:00,-51,-32
1565,2017-03-07 04:00:00,0,-138
1566,2017-03-07 05:00:00,0,0
1567,2017-03-07 06:00:00,0,0
1568,2017-03-07 07:00:00,38,22
1569,2017-03-07 08:00:00,0,46
1570,2017-03-07 09:00:00,95,60
1571,2017-03-07 10:00:00,0,-328
1572,2017-03-07 11:00:00,0,-467
1573,2017-03-07 12:00:00,0,0
1574,2017-03-07 13:00:00,0,0
1575,2017-03-07 14:00:00,0,0
1576,2017-03-07 15:00:00,-26,-15
1577,2017-03-07 16:00:00,-838,-444
1578,2017-03-07 17:00:00,0,-108
1579,2017-03-07 18:00:00,-79,-41
1580,2017-03-07 19:00:00,-207,-115
1581,2017-03-07 20:00:00,0,0
1582,2017-03-07 21:00:00,0,0
1583,2017-03-07 22:00:00,-289,-152
1584,2017-03-07 23:00:00,0,0
1585,2017-03-08 00:00:00,0,0
1586,2017-03-08 01:00:00,0,0
1587,2017-03-08 02:00:00,0,0
1588,2017-03-08 03:00:00,-107,-59
1589,2017-03-08 04:00:00,0,-119
1590,2017-03-08 05:00:00,0,-24
1591,2017-03-08 06:00:00,-118,-61
1592,2017-03-08 07:00:00,0,-204
1593,2017-03-08 08:00:00,0,-334
1594,2017-03-08 09:00:00,0,-100
1595,2017-03-08 10:00:00,0,-49
1596,2017-03-08 11:00:00,-144,-73
1597,2017-03-08 12:00:00,-46,-24
1598,2017-03-08 13:00:00,0,0
1599,2017-03-08 14:00:00,50,30
1600,2017-03-08 15:00:00,47,26
1601,2017-03-08 16:00:00,0,74
1602,2017-03-08 17:00:00,48,29
1603,2017-03-08 18:00:00,196,115
1604,2017-03-08 19:00:00,0,0
1605,2017-03-08 20:00:00,16,8
1606,2017-03-08 21:00:00,95,50
1607,2017-03-08 22:00:00,39,19
1608,2017-03-08 23:00:00,0,13
1609,2017-03-09 00:00:00,123,71
1610,2017-03-09 01:00:00,0,0
1611,2017-03-09 02:00:00,143,80
1612,2017-03-09 03:00:00,0,-17
1613,2017-03-09 04:00:00,0,-70
1614,2017-03-09 05:00:00,0,0
1615,2017-03-09 06:00:00,0,0
1616,2017-03-09 07:00:00,0,0
1617,2017-03-09 08:00:00,140,79
1618,2017-03-09 09:00:00,124,71
1619,2017-03-09 10:00:00,0,39
1620,2017-03-09 11:00:00,153,82
1621,2017-03-09 12:00:00,0,26
1622,2017-03-09 13:00:00,175,103
1623,2017-03-09 14:00:00,0,15
1624,2017-03-09 15:00:00,0,66
1625,2017-03-09 16:00:00,0,48
1626,2017-03-09 17:00:00,0,18
1627,2017-03-09 18:00:00,0,32
1628,2017-03-09 19:00:00,25,14
1629,2017-03-09 20:00:00,0,0
1630,2017-03-09 21:00:00,0,0
1631,2017-03-09 22:00:00,0,0
1632,2017-03-09 23:00:00,0,0
1633,2017-03-10 00:00:00,0,0
1634,2017-03-10 01:00:00,0,0
1635,2017-03-10 02:00:00,0,0
1636,2017-03-10 03:00:00,0,63
1637,2017-03-10 04:00:00,0,96
1638,2017-03-10 05:00:00,0,0
1639,2017-03-10 06:00:00,0,0
1640,2017-03-10 07:00:00,-265,-135
1641,2017-03-10 08:00:00,0,-105
1642,2017-03-10 09:00:00,-308,-160
1643,2017-03-10 10:00:00,-239,-134
1644,2017-03-10 11:00:00,0,24
1645,2017-03-10 12:00:00,73,53
1646,2017-03-10 13:00:00,0,20
1647,2017-03-10 14:00:00,0,-50
1648,2017-03-10 15:00:00,-212,-123
1649,2017-03-10 16:00:00,0,-115
1650,2017-03-10 17:00:00,0,0
1651,2017-03-10 18:00:00,0,0
1652,2017-03-10 19:00:00,0,0
1653,2017-03-10 20:00:00,0,-58
1654,2017-03-10 21:00:00,0,-21
1655,2017-03-10 22:00:00,0,-69
1656,2017-03-10 23:00:00,0,0
1657,2017-03-11 00:00:00,0,0
1658,2017-03-11 01:00:00,0,-78
1659,2017-03-11 02:00:00,-123,-75
1660,2017-03-11 03:00:00,0,-52
1661,2017-03-11 04:00:00,0,-147
1662,2017-03-11 05:00:00,0,-21
1663,2017-03-11 06:00:00,0,0
1664,2017-03-11 07:00:00,0,-87
1665,2017-03-11 08:00:00,0,-83
1666,2017-03-11 09:00:00,-198,-105
1667,2017-03-11 10:00:00,0,-33
1668,2017-03-11 11:00:00,0,-78
1669,2017-03-11 12:00:00,-83,-45
1670,2017-03-11 13:00:00,-120,-60
1671,2017-03-11 14:00:00,0,-84
1672,2017-03-11 15:00:00,0,-55
1673,2017-03-11 16:00:00,-218,-131
1674,2017-03-11 17:00:00,0,-54
1675,2017-03-11 18:00:00,-117,-63
1676,2017-03-11 19:00:00,0,-164
1677,2017-03-11 20:00:00,-247,-132
1678,2017-03-11 21:00:00,0,-181
1679,2017-03-11 22:00:00,0,-581
1680,2017-03-11 23:00:00,0,-184
1681,2017-03-12 00:00:00,-177,-90
1682,2017-03-12 01:00:00,0,-119
1683,2017-03-12 02:00:00,0,-334
1684,2017-03-12 03:00:00,-157,-89
1685,2017-03-12 04:00:00,0,-89
1686,2017-03-12 05:00:00,0,-97
1687,2017-03-12 06:00:00,0,-241
1688,2017-03-12 07:00:00,78,57
1689,2017-03-12 08:00:00,0,0
1690,2017-03-12 09:00:00,0,0
1691,2017-03-12 10:00:00,158,99
1692,2017-03-12 11:00:00,0,78
1693,2017-03-12 12:00:00,119,84
1694,2017-03-12 13:00:00,0,0
1695,2017-03-12 14:00:00,0,0
1696,2017-03-12 15:00:00,0,0
1697,2017-03-12 16:00:00,0,-24
1698,2017-03-12 17:00:00,0,-35
1699,2017-03-12 18:00:00,0,0
1700,2017-03-12 19:00:00,0,-61
1701,2017-03-12 20:00:00,-96,-61
1702,2017-03-12 21:00:00,0,-80
1703,2017-03-12 22:00:00,-85,-44
1704,2017-03-12 23:00:00,0,-12
1705,2017-03-13 00:00:00,0,-54
1706,2017-03-13 01:00:00,0,-62
1707,2017-03-13 02:00:00,0,0
1708,2017-03-13 03:00:00,0,0
1709,2017-03-13 04:00:00,0,-65
1710,2017-03-13 05:00:00,0,-114
1711,2017-03-13 06:00:00,0,0
1712,2017-03-13 07:00:00,0,0
1713,2017-03-13 08:00:00,-314,-164
1714,2017-03-13 09:00:00,107,60
1715,2017-03-13 10:00:00,0,67
1716,2017-03-13 11:00:00,302,161
1717,2017-03-13 12:00:00,206,122
1718,2017-03-13 13:00:00,276,206
1719,2017-03-13 14:00:00,97,52
1720,2017-03-13 15:00:00,0,0
1721,2017-03-13 16:00:00,0,0
1722,2017-03-13 17:00:00,0,0
1723,2017-03-13 18:00:00,0,0
1724,2017-03-13 19:00:00,0,0
1725,2017-03-13 20:00:00,0,0
1726,2017-03-13 21:00:00,0,0
1727,2017-03-13 22:00:00,0,0
1728,2017-03-13 23:00:00,172,102
1729,2017-03-14 00:00:00,199,118
1730,2017-03-14 01:00:00,0,141
1731,2017-03-14 02:00:00,0,0
1732,2017-03-14 03:00:00,0,0
1733,2017-03-14 04:00:00,0,0
1734,2017-03-14 05:00:00,0,0
1735,2017-03-14 06:00:00,0,0
1736,2017-03-14 07:00:00,185,142
1737,2017-03-14 08:00:00,0,27
1738,2017-03-14 09:00:00,206,113
1739,2017-03-14 10:00:00,-121,-60
1740,2017-03-14 11:00:00,0,-10
1741,2017-03-14 12:00:00,0,-11
1742,2017-03-14 13:00:00,0,0
1743,2017-03-14 14:00:00,48,25
1744,2017-03-14 15:00:00,41,28
1745,2017-03-14 16:00:00,0,55
1746,2017-03-14 17:00:00,0,25
1747,2017-03-14 18:00:00,0,38
1748,2017-03-14 19:00:00,0,52
1749,2017-03-14 20:00:00,0,0
1750,2017-03-14 21:00:00,0,0
1751,2017-03-14 22:00:00,0,0
1752,2017-03-14 23:00:00,0,-429
1753,2017-03-15 00:00:00,0,0
1754,2017-03-15 01:00:00,0,0
1755,2017-03-15 02:00:00,0,0
1756,2017-03-15 03:00:00,0,0
1757,2017-03-15 04:00:00,0,0
1758,2017-03-15 05:00:00,0,-62
1759,2017-03-15 06:00:00,0,-91
1760,2017-03-15 07:00:00,0,-116
1761,2017-03-15 08:00:00,0,-150
1762,2017-03-15 09:00:00,0,-160
1763,2017-03-15 10:00:00,0,-70
1764,2017-03-15 11:00:00,0,-111
1765,2017-03-15 12:00:00,0,-47
1766,2017-03-15 13:00:00,0,-123
1767,2017-03-15 14:00:00,0,-62
1768,2017-03-15 15:00:00,0,-74
1769,2017-03-15 16:00:00,0,-75
1770,2017-03-15 17:00:00,-106,-52
1771,2017-03-15 18:00:00,0,-122
1772,2017-03-15 19:00:00,-233,-106
1773,2017-03-15 20:00:00,0,-46
1774,2017-03-15 21:00:00,0,-52
1775,2017-03-15 22:00:00,0,0
1776,2017-03-15 23:00:00,0,0
1777,2017-03-16 00:00:00,0,0
1778,2017-03-16 01:00:00,0,0
1779,2017-03-16 02:00:00,0,0
1780,2017-03-16 03:00:00,0,-38
1781,2017-03-16 04:00:00,0,-28
1782,2017-03-16 05:00:00,0,-115
1783,2017-03-16 06:00:00,0,-105
1784,2017-03-16 07:00:00,0,-205
1785,2017-03-16 08:00:00,0,-118
1786,2017-03-16 09:00:00,0,-124
1787,2017-03-16 10:00:00,146,98
1788,2017-03-16 11:00:00,-147,-78
1789,2017-03-16 12:00:00,0,-105
1790,2017-03-16 13:00:00,0,-211
1791,2017-03-16 14:00:00,0,-176
1792,2017-03-16 15:00:00,0,-42
1793,2017-03-16 16:00:00,0,0
1794,2017-03-16 17:00:00,-192,-95
1795,2017-03-16 18:00:00,0,-79
1796,2017-03-16 19:00:00,0,-88
1797,2017-03-16 20:00:00,0,-104
1798,2017-03-16 21:00:00,0,0
1799,2017-03-16 22:00:00,0,0
1800,2017-03-16 23:00:00,0,-49
1801,2017-03-17 00:00:00,0,-61
1802,2017-03-17 01:00:00,-198,-104
1803,2017-03-17 02:00:00,420,265
1804,2017-03-17 03:00:00,127,79
1805,2017-03-17 04:00:00,0,0
1806,2017-03-17 05:00:00,0,0
1807,2017-03-17 06:00:00,0,0
1808,2017-03-17 07:00:00,0,-80
1809,2017-03-17 08:00:00,93,57
1810,2017-03-17 09:00:00,35,18
1811,2017-03-17 10:00:00,0,68
1812,2017-03-17 11:00:00,51,31
1813,2017-03-17 12:00:00,-3,-2
1814,2017-03-17 13:00:00,541,354
1815,2017-03-17 14:00:00,630,415
1816,2017-03-17 15:00:00,324,214
1817,2017-03-17 16:00:00,0,41
1818,2017-03-17 17:00:00,88,55
1819,2017-03-17 18:00:00,0,67
1820,2017-03-17 19:00:00,0,0
1821,2017-03-17 20:00:00,0,0
1822,2017-03-17 21:00:00,0,0
1823,2017-03-17 22:00:00,0,0
1824,2017-03-17 23:00:00,0,0
1825,2017-03-18 00:00:00,0,0
1826,2017-03-18 01:00:00,0,0
1827,2017-03-18 02:00:00,0,0
1828,2017-03-18 03:00:00,0,0
1829,2017-03-18 04:00:00,0,-1
1830,2017-03-18 05:00:00,0,-740
1831,2017-03-18 06:00:00,-2075,-1040
1832,2017-03-18 07:00:00,0,-858
1833,2017-03-18 08:00:00,0,0
1834,2017-03-18 09:00:00,0,-339
1835,2017-03-18 10:00:00,-1558,-743
1836,2017-03-18 11:00:00,-1182,-574
1837,2017-03-18 12:00:00,0,-967
1838,2017-03-18 13:00:00,0,0
1839,2017-03-18 14:00:00,0,0
1840,2017-03-18 15:00:00,0,0
1841,2017-03-18 16:00:00,0,-556
1842,2017-03-18 17:00:00,0,-51
1843,2017-03-18 18:00:00,0,0
1844,2017-03-18 19:00:00,0,0
1845,2017-03-18 20:00:00,0,-129
1846,2017-03-18 21:00:00,0,-76
1847,2017-03-18 22:00:00,-35,-21
1848,2017-03-18 23:00:00,0,0
1849,2017-03-19 00:00:00,0,0
1850,2017-03-19 01:00:00,512,325
1851,2017-03-19 02:00:00,0,251
1852,2017-03-19 03:00:00,1199,863
1853,2017-03-19 04:00:00,860,564
1854,2017-03-19 05:00:00,219,142
1855,2017-03-19 06:00:00,-146,-78
1856,2017-03-19 07:00:00,-158,-74
1857,2017-03-19 08:00:00,0,0
1858,2017-03-19 09:00:00,0,0
1859,2017-03-19 10:00:00,0,0
1860,2017-03-19 11:00:00,0,0
1861,2017-03-19 12:00:00,0,0
1862,2017-03-19 13:00:00,0,0
1863,2017-03-19 14:00:00,0,0
1864,2017-03-19 15:00:00,0,0
1865,2017-03-19 16:00:00,0,0
1866,2017-03-19 17:00:00,0,911
1867,2017-03-19 18:00:00,0,514
1868,2017-03-19 19:00:00,1632,1154
1869,2017-03-19 20:00:00,0,0
1870,2017-03-19 21:00:00,0,0
1871,2017-03-19 22:00:00,0,0
1872,2017-03-19 23:00:00,0,0
1873,2017-03-20 00:00:00,0,0
1874,2017-03-20 01:00:00,0,0
1875,2017-03-20 02:00:00,0,0
1876,2017-03-20 03:00:00,0,-42
1877,2017-03-20 04:00:00,0,-46
1878,2017-03-20 05:00:00,0,-223
1879,2017-03-20 06:00:00,0,-274
1880,2017-03-20 07:00:00,0,158
1881,2017-03-20 08:00:00,1036,741
1882,2017-03-20 09:00:00,-286,-149
1883,2017-03-20 10:00:00,-222,-119
1884,2017-03-20 11:00:00,-233,-126
1885,2017-03-20 12:00:00,-257,-138
1886,2017-03-20 13:00:00,0,-35
1887,2017-03-20 14:00:00,0,77
1888,2017-03-20 15:00:00,155,122
1889,2017-03-20 16:00:00,61,36
1890,2017-03-20 17:00:00,0,18
1891,2017-03-20 18:00:00,0,-26
1892,2017-03-20 19:00:00,-426,-176
1893,2017-03-20 20:00:00,-62,-39
1894,2017-03-20 21:00:00,-158,-89
1895,2017-03-20 22:00:00,0,0
1896,2017-03-20 23:00:00,0,0
1897,2017-03-21 00:00:00,0,0
1898,2017-03-21 01:00:00,0,0
1899,2017-03-21 02:00:00,0,0
1900,2017-03-21 03:00:00,0,-40
1901,2017-03-21 04:00:00,0,-33
1902,2017-03-21 05:00:00,0,-115
1903,2017-03-21 06:00:00,-49,-25
1904,2017-03-21 07:00:00,0,-128
1905,2017-03-21 08:00:00,-421,-193
1906,2017-03-21 09:00:00,0,-96
1907,2017-03-21 10:00:00,-126,-64
1908,2017-03-21 11:00:00,0,-21
1909,2017-03-21 12:00:00,0,-20
1910,2017-03-21 13:00:00,-1,8
1911,2017-03-21 14:00:00,5,3
1912,2017-03-21 15:00:00,-359,-166
1913,2017-03-21 16:00:00,-331,-153
1914,2017-03-21 17:00:00,0,-147
1915,2017-03-21 18:00:00,-1,-1
1916,2017-03-21 19:00:00,177,110
1917,2017-03-21 20:00:00,0,0
1918,2017-03-21 21:00:00,0,0
1919,2017-03-21 22:00:00,0,0
1920,2017-03-21 23:00:00,-1,-1
1921,2017-03-22 00:00:00,788,488
1922,2017-03-22 01:00:00,435,273
1923,2017-03-22 02:00:00,425,273
1924,2017-03-22 03:00:00,-1,139
1925,2017-03-22 04:00:00,-1,28
1926,2017-03-22 05:00:00,127,75
1927,2017-03-22 06:00:00,207,128
1928,2017-03-22 07:00:00,-1,39
1929,2017-03-22 08:00:00,117,72
1930,2017-03-22 09:00:00,-1,-1
1931,2017-03-22 10:00:00,0,-79
1932,2017-03-22 11:00:00,0,-105
1933,2017-03-22 12:00:00,-318,-145
1934,2017-03-22 13:00:00,0,-18
1935,2017-03-22 14:00:00,0,-88
1936,2017-03-22 15:00:00,-54,-32
1937,2017-03-22 16:00:00,-631,-286
1938,2017-03-22 17:00:00,-1092,-470
1939,2017-03-22 18:00:00,-192,-97
1940,2017-03-22 19:00:00,53,39
1941,2017-03-22 20:00:00,43,28
1942,2017-03-22 21:00:00,0,-1
1943,2017-03-22 22:00:00,-1,-1
1944,2017-03-22 23:00:00,0,0
1945,2017-03-23 00:00:00,0,0
1946,2017-03-23 01:00:00,1,0
1947,2017-03-23 02:00:00,136,82
1948,2017-03-23 03:00:00,0,84
1949,2017-03-23 04:00:00,0,56
1950,2017-03-23 05:00:00,0,0
1951,2017-03-23 06:00:00,0,0
1952,2017-03-23 07:00:00,0,30
1953,2017-03-23 08:00:00,0,-45
1954,2017-03-23 09:00:00,0,-119
1955,2017-03-23 10:00:00,0,-121
1956,2017-03-23 11:00:00,0,-97
1957,2017-03-23 12:00:00,-280,-140
1958,2017-03-23 13:00:00,0,-83
1959,2017-03-23 14:00:00,0,-132
1960,2017-03-23 15:00:00,-136,-72
1961,2017-03-23 16:00:00,0,-56
1962,2017-03-23 17:00:00,-280,-165
1963,2017-03-23 18:00:00,0,0
1964,2017-03-23 19:00:00,0,0
1965,2017-03-23 20:00:00,32,22
1966,2017-03-23 21:00:00,0,23
1967,2017-03-23 22:00:00,210,135
1968,2017-03-23 23:00:00,0,-1
1969,2017-03-24 00:00:00,0,-1
1970,2017-03-24 01:00:00,-1,-1
1971,2017-03-24 02:00:00,83,51
1972,2017-03-24 03:00:00,83,47
1973,2017-03-24 04:00:00,0,-1
1974,2017-03-24 05:00:00,184,108
1975,2017-03-24 06:00:00,130,78
1976,2017-03-24 07:00:00,0,-223
1977,2017-03-24 08:00:00,0,-334
1978,2017-03-24 09:00:00,-1,15
1979,2017-03-24 10:00:00,224,148
1980,2017-03-24 11:00:00,116,66
1981,2017-03-24 12:00:00,254,149
1982,2017-03-24 13:00:00,-1,113
1983,2017-03-24 14:00:00,-1,-1
1984,2017-03-24 15:00:00,191,122
1985,2017-03-24 16:00:00,143,85
1986,2017-03-24 17:00:00,95,59
1987,2017-03-24 18:00:00,258,163
1988,2017-03-24 19:00:00,73,50
1989,2017-03-24 20:00:00,121,81
1990,2017-03-24 21:00:00,-1,-1
1991,2017-03-24 22:00:00,-1,-1
1992,2017-03-24 23:00:00,0,0
1993,2017-03-25 00:00:00,0,12
1994,2017-03-25 01:00:00,0,81
1995,2017-03-25 02:00:00,112,63
1996,2017-03-25 03:00:00,0,149
1997,2017-03-25 04:00:00,0,19
1998,2017-03-25 05:00:00,0,0
1999,2017-03-25 06:00:00,-108,-47
2000,2017-03-25 07:00:00,25,14
2001,2017-03-25 08:00:00,64,42
2002,2017-03-25 09:00:00,0,0
2003,2017-03-25 10:00:00,64,40
2004,2017-03-25 11:00:00,588,377
2005,2017-03-25 12:00:00,0,309
2006,2017-03-25 13:00:00,538,344
2007,2017-03-25 14:00:00,0,109
2008,2017-03-25 15:00:00,0,81
2009,2017-03-25 16:00:00,0,0
2010,2017-03-25 17:00:00,0,0
2011,2017-03-25 18:00:00,0,0
2012,2017-03-25 19:00:00,0,-61
2013,2017-03-25 20:00:00,-246,-128
2014,2017-03-25 21:00:00,-240,-113
2015,2017-03-25 22:00:00,0,-76
2016,2017-03-25 23:00:00,-294,-161
2017,2017-03-26 00:00:00,-296,-146
2018,2017-03-26 01:00:00,-161,-84
2019,2017-03-26 02:00:00,-340,-160
2020,2017-03-26 03:00:00,0,-72
2021,2017-03-26 04:00:00,0,-55
2022,2017-03-26 05:00:00,0,-133
2023,2017-03-26 06:00:00,-145,-76
2024,2017-03-26 07:00:00,0,-25
2025,2017-03-26 08:00:00,170,123
2026,2017-03-26 09:00:00,-1,-1
2027,2017-03-26 10:00:00,0,0
2028,2017-03-26 11:00:00,0,0
2029,2017-03-26 12:00:00,0,0
2030,2017-03-26 13:00:00,0,0
2031,2017-03-26 14:00:00,0,0
2032,2017-03-26 15:00:00,0,0
2033,2017-03-26 16:00:00,-197,-99
2034,2017-03-26 17:00:00,-461,-218
2035,2017-03-26 18:00:00,0,-238
2036,2017-03-26 19:00:00,0,-63
2037,2017-03-26 20:00:00,0,-68
2038,2017-03-26 21:00:00,0,-35
2039,2017-03-26 22:00:00,0,-37
2040,2017-03-26 23:00:00,0,-133
2041,2017-03-27 00:00:00,0,-126
2042,2017-03-27 01:00:00,0,-88
2043,2017-03-27 02:00:00,-190,-90
2044,2017-03-27 03:00:00,-329,-159
2045,2017-03-27 04:00:00,-112,-57
2046,2017-03-27 05:00:00,-620,-282
2047,2017-03-27 06:00:00,0,-196
2048,2017-03-27 07:00:00,748,447
2049,2017-03-27 08:00:00,1197,703
2050,2017-03-27 09:00:00,-1,484
2051,2017-03-27 10:00:00,196,112
2052,2017-03-27 11:00:00,0,-1
2053,2017-03-27 12:00:00,0,-15
2054,2017-03-27 13:00:00,0,-61
2055,2017-03-27 14:00:00,-338,-139
2056,2017-03-27 15:00:00,0,-53
2057,2017-03-27 16:00:00,0,-1
2058,2017-03-27 17:00:00,-2,51
2059,2017-03-27 18:00:00,27,15
2060,2017-03-27 19:00:00,47,29
2061,2017-03-27 20:00:00,23,12
2062,2017-03-27 21:00:00,17,10
2063,2017-03-27 22:00:00,0,0
2064,2017-03-27 23:00:00,0,0
2065,2017-03-28 00:00:00,0,0
2066,2017-03-28 01:00:00,0,0
2067,2017-03-28 02:00:00,0,-32
2068,2017-03-28 03:00:00,-209,-110
2069,2017-03-28 04:00:00,-356,-238
2070,2017-03-28 05:00:00,0,0
2071,2017-03-28 06:00:00,6,3
2072,2017-03-28 07:00:00,-286,-144
2073,2017-03-28 08:00:00,0,-203
2074,2017-03-28 09:00:00,-519,-248
2075,2017-03-28 10:00:00,0,-55
2076,2017-03-28 11:00:00,0,-62
2077,2017-03-28 12:00:00,-151,-68
2078,2017-03-28 13:00:00,0,-89
2079,2017-03-28 14:00:00,-110,-70
2080,2017-03-28 15:00:00,0,-163
2081,2017-03-28 16:00:00,0,-58
2082,2017-03-28 17:00:00,0,-172
2083,2017-03-28 18:00:00,0,2
2084,2017-03-28 19:00:00,41,29
2085,2017-03-28 20:00:00,0,0
2086,2017-03-28 21:00:00,0,-59
2087,2017-03-28 22:00:00,-79,-46
2088,2017-03-28 23:00:00,0,-73
2089,2017-03-29 00:00:00,0,-27
2090,2017-03-29 01:00:00,-181,-86
2091,2017-03-29 02:00:00,0,-61
2092,2017-03-29 03:00:00,0,-72
2093,2017-03-29 04:00:00,0,-51
2094,2017-03-29 05:00:00,0,-1
2095,2017-03-29 06:00:00,0,-77
2096,2017-03-29 07:00:00,0,-1
2097,2017-03-29 08:00:00,185,112
2098,2017-03-29 09:00:00,-1,297
2099,2017-03-29 10:00:00,199,122
2100,2017-03-29 11:00:00,86,49
2101,2017-03-29 12:00:00,0,-1
2102,2017-03-29 13:00:00,-1,-1
2103,2017-03-29 14:00:00,0,-1
2104,2017-03-29 15:00:00,0,-1
2105,2017-03-29 16:00:00,0,-1
2106,2017-03-29 17:00:00,0,-96
2107,2017-03-29 18:00:00,0,-97
2108,2017-03-29 19:00:00,-1,-1
2109,2017-03-29 20:00:00,0,-1
2110,2017-03-29 21:00:00,0,-1
2111,2017-03-29 22:00:00,185,115
2112,2017-03-29 23:00:00,214,148
2113,2017-03-30 00:00:00,171,119
2114,2017-03-30 01:00:00,266,188
2115,2017-03-30 02:00:00,0,82
2116,2017-03-30 03:00:00,0,-100
2117,2017-03-30 04:00:00,0,0
2118,2017-03-30 05:00:00,-251,-127
2119,2017-03-30 06:00:00,0,-132
2120,2017-03-30 07:00:00,-659,-317
2121,2017-03-30 08:00:00,0,-236
2122,2017-03-30 09:00:00,0,0
2123,2017-03-30 10:00:00,0,0
2124,2017-03-30 11:00:00,38,27
2125,2017-03-30 12:00:00,0,18
2126,2017-03-30 13:00:00,67,39
2127,2017-03-30 14:00:00,0,0
2128,2017-03-30 15:00:00,181,140
2129,2017-03-30 16:00:00,150,99
2130,2017-03-30 17:00:00,0,27
2131,2017-03-30 18:00:00,96,64
2132,2017-03-30 19:00:00,0,18
2133,2017-03-30 20:00:00,0,100
2134,2017-03-30 21:00:00,0,154
2135,2017-03-30 22:00:00,0,55
2136,2017-03-30 23:00:00,536,423
2137,2017-03-31 00:00:00,122,65
2138,2017-03-31 01:00:00,0,240
2139,2017-03-31 02:00:00,443,297
2140,2017-03-31 03:00:00,0,0
2141,2017-03-31 04:00:00,0,0
2142,2017-03-31 05:00:00,518,331
2143,2017-03-31 06:00:00,0,278
2144,2017-03-31 07:00:00,336,191
2145,2017-03-31 08:00:00,258,156
2146,2017-03-31 09:00:00,0,66
2147,2017-03-31 10:00:00,0,165
2148,2017-03-31 11:00:00,0,74
2149,2017-03-31 12:00:00,59,32
2150,2017-03-31 13:00:00,329,213
2151,2017-03-31 14:00:00,0,0
2152,2017-03-31 15:00:00,-172,-82
2153,2017-03-31 16:00:00,0,-102
2154,2017-03-31 17:00:00,0,0
2155,2017-03-31 18:00:00,0,0
2156,2017-03-31 19:00:00,0,-53
2157,2017-03-31 20:00:00,0,-53
2158,2017-03-31 21:00:00,-28,-14
2159,2017-03-31 22:00:00,199,125
2160,2017-03-31 23:00:00,229,140
2161,2017-04-01 00:00:00,109,67
2162,2017-04-01 01:00:00,0,0
2163,2017-04-01 02:00:00,0,0
2164,2017-04-01 03:00:00,0,0
2165,2017-04-01 04:00:00,-309,-146
2166,2017-04-01 05:00:00,-493,-211
2167,2017-04-01 06:00:00,0,-163
2168,2017-04-01 07:00:00,0,0
2169,2017-04-01 08:00:00,220,154
2170,2017-04-01 09:00:00,0,139
2171,2017-04-01 10:00:00,0,160
2172,2017-04-01 11:00:00,0,158
2173,2017-04-01 12:00:00,0,199
2174,2017-04-01 13:00:00,87,49
2175,2017-04-01 14:00:00,76,48
2176,2017-04-01 15:00:00,0,146
2177,2017-04-01 16:00:00,0,0
2178,2017-04-01 17:00:00,0,0
2179,2017-04-01 18:00:00,0,0
2180,2017-04-01 19:00:00,0,0
2181,2017-04-01 20:00:00,0,0
2182,2017-04-01 21:00:00,0,0
2183,2017-04-01 22:00:00,0,0
2184,2017-04-01 23:00:00,0,0
2185,2017-04-02 00:00:00,0,0
2186,2017-04-02 01:00:00,0,0
2187,2017-04-02 02:00:00,0,0
2188,2017-04-02 03:00:00,-251,-162
2189,2017-04-02 04:00:00,-313,-158
2190,2017-04-02 05:00:00,0,-86
2191,2017-04-02 06:00:00,0,-159
2192,2017-04-02 07:00:00,0,0
2193,2017-04-02 08:00:00,159,92
2194,2017-04-02 09:00:00,164,95
2195,2017-04-02 10:00:00,0,-11
2196,2017-04-02 11:00:00,-140,-71
2197,2017-04-02 12:00:00,-54,-31
2198,2017-04-02 13:00:00,-61,-25
2199,2017-04-02 14:00:00,131,70
2200,2017-04-02 15:00:00,0,231
2201,2017-04-02 16:00:00,0,37
2202,2017-04-02 17:00:00,186,117
2203,2017-04-02 18:00:00,0,-82
2204,2017-04-02 19:00:00,0,27
2205,2017-04-02 20:00:00,147,98
2206,2017-04-02 21:00:00,0,125
2207,2017-04-02 22:00:00,-104,-59
2208,2017-04-02 23:00:00,-254,-144
2209,2017-04-03 00:00:00,-113,-54
2210,2017-04-03 01:00:00,-154,-81
2211,2017-04-03 02:00:00,0,-42
2212,2017-04-03 03:00:00,-304,-166
2213,2017-04-03 04:00:00,0,0
2214,2017-04-03 05:00:00,0,0
2215,2017-04-03 06:00:00,0,-99
2216,2017-04-03 07:00:00,0,-69
2217,2017-04-03 08:00:00,0,0
2218,2017-04-03 09:00:00,-284,-145
2219,2017-04-03 10:00:00,0,-42
2220,2017-04-03 11:00:00,0,-145
2221,2017-04-03 12:00:00,0,-71
2222,2017-04-03 13:00:00,0,-88
2223,2017-04-03 14:00:00,-126,-70
2224,2017-04-03 15:00:00,-387,-184
2225,2017-04-03 16:00:00,0,0
2226,2017-04-03 17:00:00,0,0
2227,2017-04-03 18:00:00,7,5
2228,2017-04-03 19:00:00,3,2
2229,2017-04-03 20:00:00,0,2
2230,2017-04-03 21:00:00,623,332
2231,2017-04-03 22:00:00,0,0
2232,2017-04-03 23:00:00,0,-161
2233,2017-04-04 00:00:00,0,-122
2234,2017-04-04 01:00:00,-99,-53
2235,2017-04-04 02:00:00,300,175
2236,2017-04-04 03:00:00,0,296
2237,2017-04-04 04:00:00,273,146
2238,2017-04-04 05:00:00,0,0
2239,2017-04-04 06:00:00,0,-41
2240,2017-04-04 07:00:00,0,-55
2241,2017-04-04 08:00:00,0,-83
2242,2017-04-04 09:00:00,0,0
2243,2017-04-04 10:00:00,0,68
2244,2017-04-04 11:00:00,0,38
2245,2017-04-04 12:00:00,175,110
2246,2017-04-04 13:00:00,0,-31
2247,2017-04-04 14:00:00,0,0
2248,2017-04-04 15:00:00,-472,-230
2249,2017-04-04 16:00:00,-110,-56
2250,2017-04-04 17:00:00,0,-142
2251,2017-04-04 18:00:00,-367,-191
2252,2017-04-04 19:00:00,0,0
2253,2017-04-04 20:00:00,63,38
2254,2017-04-04 21:00:00,0,186
2255,2017-04-04 22:00:00,0,346
2256,2017-04-04 23:00:00,66,47
2257,2017-04-05 00:00:00,0,51
2258,2017-04-05 01:00:00,0,25
2259,2017-04-05 02:00:00,0,-129
2260,2017-04-05 03:00:00,-133,-72
2261,2017-04-05 04:00:00,-213,-103
2262,2017-04-05 05:00:00,162,99
2263,2017-04-05 06:00:00,0,135
2264,2017-04-05 07:00:00,366,218
2265,2017-04-05 08:00:00,0,37
2266,2017-04-05 09:00:00,0,-40
2267,2017-04-05 10:00:00,0,0
2268,2017-04-05 11:00:00,0,0
2269,2017-04-05 12:00:00,0,0
2270,2017-04-05 13:00:00,0,0
2271,2017-04-05 14:00:00,0,0
2272,2017-04-05 15:00:00,0,0
2273,2017-04-05 16:00:00,0,0
2274,2017-04-05 17:00:00,0,0
2275,2017-04-05 18:00:00,0,0
2276,2017-04-05 19:00:00,0,0
2277,2017-04-05 20:00:00,0,0
2278,2017-04-05 21:00:00,0,0
2279,2017-04-05 22:00:00,0,0
2280,2017-04-05 23:00:00,0,0
2281,2017-04-06 00:00:00,0,0
2282,2017-04-06 01:00:00,0,0
2283,2017-04-06 02:00:00,0,181
2284,2017-04-06 03:00:00,0,91
2285,2017-04-06 04:00:00,0,0
2286,2017-04-06 05:00:00,26,14
2287,2017-04-06 06:00:00,0,37
2288,2017-04-06 07:00:00,0,-73
2289,2017-04-06 08:00:00,-196,-90
2290,2017-04-06 09:00:00,0,-29
2291,2017-04-06 10:00:00,0,-54
2292,2017-04-06 11:00:00,0,-37
2293,2017-04-06 12:00:00,0,-106
2294,2017-04-06 13:00:00,0,0
2295,2017-04-06 14:00:00,0,-77
2296,2017-04-06 15:00:00,0,0
2297,2017-04-06 16:00:00,0,0
2298,2017-04-06 17:00:00,0,0
2299,2017-04-06 18:00:00,-36,-21
2300,2017-04-06 19:00:00,0,-13
2301,2017-04-06 20:00:00,0,0
2302,2017-04-06 21:00:00,0,0
2303,2017-04-06 22:00:00,0,0
2304,2017-04-06 23:00:00,0,0
2305,2017-04-07 00:00:00,0,0
2306,2017-04-07 01:00:00,0,0
2307,2017-04-07 02:00:00,0,0
2308,2017-04-07 03:00:00,0,0
2309,2017-04-07 04:00:00,0,0
2310,2017-04-07 05:00:00,0,-56
2311,2017-04-07 06:00:00,0,-56
2312,2017-04-07 07:00:00,0,-29
2313,2017-04-07 08:00:00,0,-85
2314,2017-04-07 09:00:00,-250,-123
2315,2017-04-07 10:00:00,0,-81
2316,2017-04-07 11:00:00,0,-136
2317,2017-04-07 12:00:00,0,-113
2318,2017-04-07 13:00:00,0,-84
2319,2017-04-07 14:00:00,0,-130
2320,2017-04-07 15:00:00,-501,-220
2321,2017-04-07 16:00:00,0,-113
2322,2017-04-07 17:00:00,0,-87
2323,2017-04-07 18:00:00,0,-94
2324,2017-04-07 19:00:00,-68,-37
2325,2017-04-07 20:00:00,0,-29
2326,2017-04-07 21:00:00,0,-27
2327,2017-04-07 22:00:00,0,-114
2328,2017-04-07 23:00:00,0,-95
2329,2017-04-08 00:00:00,0,-34
2330,2017-04-08 01:00:00,0,-33
2331,2017-04-08 02:00:00,0,-20
2332,2017-04-08 03:00:00,-179,-79
2333,2017-04-08 04:00:00,0,-49
2334,2017-04-08 05:00:00,0,23
2335,2017-04-08 06:00:00,99,64
2336,2017-04-08 07:00:00,56,34
2337,2017-04-08 08:00:00,0,0
2338,2017-04-08 09:00:00,0,0
2339,2017-04-08 10:00:00,0,0
2340,2017-04-08 11:00:00,168,117
2341,2017-04-08 12:00:00,104,65
2342,2017-04-08 13:00:00,-77,-43
2343,2017-04-08 14:00:00,0,-25
2344,2017-04-08 15:00:00,143,93
2345,2017-04-08 16:00:00,221,156
2346,2017-04-08 17:00:00,0,-59
2347,2017-04-08 18:00:00,0,-53
2348,2017-04-08 19:00:00,0,-39
2349,2017-04-08 20:00:00,0,0
2350,2017-04-08 21:00:00,0,0
2351,2017-04-08 22:00:00,296,189
2352,2017-04-08 23:00:00,0,66
2353,2017-04-09 00:00:00,0,100
2354,2017-04-09 01:00:00,0,0
2355,2017-04-09 02:00:00,0,0
2356,2017-04-09 03:00:00,0,160
2357,2017-04-09 04:00:00,172,119
2358,2017-04-09 05:00:00,0,112
2359,2017-04-09 06:00:00,0,29
2360,2017-04-09 07:00:00,135,87
2361,2017-04-09 08:00:00,0,31
2362,2017-04-09 09:00:00,0,0
2363,2017-04-09 10:00:00,0,150
2364,2017-04-09 11:00:00,0,95
2365,2017-04-09 12:00:00,0,0
2366,2017-04-09 13:00:00,0,0
2367,2017-04-09 14:00:00,0,0
2368,2017-04-09 15:00:00,0,0
2369,2017-04-09 16:00:00,0,0
2370,2017-04-09 17:00:00,47,29
2371,2017-04-09 18:00:00,0,33
2372,2017-04-09 19:00:00,207,133
2373,2017-04-09 20:00:00,0,63
2374,2017-04-09 21:00:00,337,229
2375,2017-04-09 22:00:00,0,-31
2376,2017-04-09 23:00:00,0,-22
2377,2017-04-10 00:00:00,0,0
2378,2017-04-10 01:00:00,0,0
2379,2017-04-10 02:00:00,0,-635
2380,2017-04-10 03:00:00,0,-64
2381,2017-04-10 04:00:00,0,-140
2382,2017-04-10 05:00:00,-352,-194
2383,2017-04-10 06:00:00,0,-158
2384,2017-04-10 07:00:00,-328,-159
2385,2017-04-10 08:00:00,-257,-109
2386,2017-04-10 09:00:00,0,-45
2387,2017-04-10 10:00:00,0,0
2388,2017-04-10 11:00:00,0,0
2389,2017-04-10 12:00:00,0,0
2390,2017-04-10 13:00:00,0,0
2391,2017-04-10 14:00:00,0,-9
2392,2017-04-10 15:00:00,0,97
2393,2017-04-10 16:00:00,134,87
2394,2017-04-10 17:00:00,-249,-109
2395,2017-04-10 18:00:00,0,-62
2396,2017-04-10 19:00:00,0,0
2397,2017-04-10 20:00:00,0,0
2398,2017-04-10 21:00:00,0,0
2399,2017-04-10 22:00:00,231,132
2400,2017-04-10 23:00:00,0,843
2401,2017-04-11 00:00:00,1975,1410
2402,2017-04-11 01:00:00,0,233
2403,2017-04-11 02:00:00,1368,999
2404,2017-04-11 03:00:00,0,435
2405,2017-04-11 04:00:00,152,86
2406,2017-04-11 05:00:00,167,111
2407,2017-04-11 06:00:00,0,75
2408,2017-04-11 07:00:00,0,159
2409,2017-04-11 08:00:00,100,54
2410,2017-04-11 09:00:00,321,195
2411,2017-04-11 10:00:00,301,186
2412,2017-04-11 11:00:00,0,82
2413,2017-04-11 12:00:00,0,200
2414,2017-04-11 13:00:00,179,97
2415,2017-04-11 14:00:00,0,155
2416,2017-04-11 15:00:00,0,133
2417,2017-04-11 16:00:00,342,199
2418,2017-04-11 17:00:00,0,255
2419,2017-04-11 18:00:00,0,181
2420,2017-04-11 19:00:00,0,50
2421,2017-04-11 20:00:00,234,131
2422,2017-04-11 21:00:00,359,222
2423,2017-04-11 22:00:00,352,229
2424,2017-04-11 23:00:00,91,48
2425,2017-04-12 00:00:00,252,140
2426,2017-04-12 01:00:00,199,110
2427,2017-04-12 02:00:00,0,73
2428,2017-04-12 03:00:00,369,230
2429,2017-04-12 04:00:00,0,33
2430,2017-04-12 05:00:00,0,40
2431,2017-04-12 06:00:00,-200,-115
2432,2017-04-12 07:00:00,0,-25
2433,2017-04-12 08:00:00,0,0
2434,2017-04-12 09:00:00,0,0
2435,2017-04-12 10:00:00,-46,-24
2436,2017-04-12 11:00:00,-18,-12
2437,2017-04-12 12:00:00,-46,-25
2438,2017-04-12 13:00:00,0,-16
2439,2017-04-12 14:00:00,-60,-29
2440,2017-04-12 15:00:00,0,-60
2441,2017-04-12 16:00:00,0,-106
2442,2017-04-12 17:00:00,-245,-133
2443,2017-04-12 18:00:00,-37,-20
2444,2017-04-12 19:00:00,0,0
2445,2017-04-12 20:00:00,0,0
2446,2017-04-12 21:00:00,0,0
2447,2017-04-12 22:00:00,0,0
2448,2017-04-12 23:00:00,0,0
2449,2017-04-13 00:00:00,0,0
2450,2017-04-13 01:00:00,0,0
2451,2017-04-13 02:00:00,0,0
2452,2017-04-13 03:00:00,0,-117
2453,2017-04-13 04:00:00,-204,-98
2454,2017-04-13 05:00:00,0,158
2455,2017-04-13 06:00:00,0,207
2456,2017-04-13 07:00:00,74,43
2457,2017-04-13 08:00:00,0,105
2458,2017-04-13 09:00:00,0,46
2459,2017-04-13 10:00:00,301,187
2460,2017-04-13 11:00:00,84,49
2461,2017-04-13 12:00:00,0,156
2462,2017-04-13 13:00:00,160,102
2463,2017-04-13 14:00:00,198,118
2464,2017-04-13 15:00:00,0,45
2465,2017-04-13 16:00:00,0,46
2466,2017-04-13 17:00:00,-207,-124
2467,2017-04-13 18:00:00,-146,-77
2468,2017-04-13 19:00:00,-54,-33
2469,2017-04-13 20:00:00,0,0
2470,2017-04-13 21:00:00,0,0
2471,2017-04-13 22:00:00,0,102
2472,2017-04-13 23:00:00,0,19
2473,2017-04-14 00:00:00,0,109
2474,2017-04-14 01:00:00,0,64
2475,2017-04-14 02:00:00,0,157
2476,2017-04-14 03:00:00,0,49
2477,2017-04-14 04:00:00,0,58
2478,2017-04-14 05:00:00,0,52
2479,2017-04-14 06:00:00,0,81
2480,2017-04-14 07:00:00,119,70
2481,2017-04-14 08:00:00,0,57
2482,2017-04-14 09:00:00,0,19
2483,2017-04-14 10:00:00,0,146
2484,2017-04-14 11:00:00,0,77
2485,2017-04-14 12:00:00,0,0
2486,2017-04-14 13:00:00,124,77
2487,2017-04-14 14:00:00,0,143
2488,2017-04-14 15:00:00,0,18
2489,2017-04-14 16:00:00,0,144
2490,2017-04-14 17:00:00,51,32
2491,2017-04-14 18:00:00,0,59
2492,2017-04-14 19:00:00,0,120
2493,2017-04-14 20:00:00,0,155
2494,2017-04-14 21:00:00,0,26
2495,2017-04-14 22:00:00,0,98
2496,2017-04-14 23:00:00,0,44
2497,2017-04-15 00:00:00,0,21
2498,2017-04-15 01:00:00,0,133
2499,2017-04-15 02:00:00,0,47
2500,2017-04-15 03:00:00,0,51
2501,2017-04-15 04:00:00,0,37
2502,2017-04-15 05:00:00,29,16
2503,2017-04-15 06:00:00,0,0
2504,2017-04-15 07:00:00,0,13
2505,2017-04-15 08:00:00,0,64
2506,2017-04-15 09:00:00,33,19
2507,2017-04-15 10:00:00,69,34
2508,2017-04-15 11:00:00,0,0
2509,2017-04-15 12:00:00,0,0
2510,2017-04-15 13:00:00,0,0
2511,2017-04-15 14:00:00,0,69
2512,2017-04-15 15:00:00,0,0
2513,2017-04-15 16:00:00,0,0
2514,2017-04-15 17:00:00,0,-63
2515,2017-04-15 18:00:00,-45,-27
2516,2017-04-15 19:00:00,68,33
2517,2017-04-15 20:00:00,0,18
2518,2017-04-15 21:00:00,0,54
2519,2017-04-15 22:00:00,-178,-110
2520,2017-04-15 23:00:00,0,-79
2521,2017-04-16 00:00:00,-71,-42
2522,2017-04-16 01:00:00,-198,-113
2523,2017-04-16 02:00:00,0,-50
2524,2017-04-16 03:00:00,-86,-46
2525,2017-04-16 04:00:00,-166,-106
2526,2017-04-16 05:00:00,-142,-82
2527,2017-04-16 06:00:00,-245,-171
2528,2017-04-16 07:00:00,30,19
2529,2017-04-16 08:00:00,40,20
2530,2017-04-16 09:00:00,185,93
2531,2017-04-16 10:00:00,-117,-63
2532,2017-04-16 11:00:00,0,-42
2533,2017-04-16 12:00:00,0,-121
2534,2017-04-16 13:00:00,0,-86
2535,2017-04-16 14:00:00,-133,-68
2536,2017-04-16 15:00:00,-266,-164
2537,2017-04-16 16:00:00,-469,-250
2538,2017-04-16 17:00:00,0,-40
2539,2017-04-16 18:00:00,-360,-192
2540,2017-04-16 19:00:00,0,-156
2541,2017-04-16 20:00:00,0,-82
2542,2017-04-16 21:00:00,0,-153
2543,2017-04-16 22:00:00,0,-35
2544,2017-04-16 23:00:00,0,0
2545,2017-04-17 00:00:00,806,420
2546,2017-04-17 01:00:00,0,290
2547,2017-04-17 02:00:00,0,81
2548,2017-04-17 03:00:00,172,94
2549,2017-04-17 04:00:00,0,65
2550,2017-04-17 05:00:00,0,0
2551,2017-04-17 06:00:00,0,0
2552,2017-04-17 07:00:00,0,-83
2553,2017-04-17 08:00:00,-525,-285
2554,2017-04-17 09:00:00,0,-221
2555,2017-04-17 10:00:00,0,-28
2556,2017-04-17 11:00:00,-173,-97
2557,2017-04-17 12:00:00,0,0
2558,2017-04-17 13:00:00,-217,-113
2559,2017-04-17 14:00:00,-94,-49
2560,2017-04-17 15:00:00,0,-151
2561,2017-04-17 16:00:00,0,-3
2562,2017-04-17 17:00:00,0,-156
2563,2017-04-17 18:00:00,0,-198
2564,2017-04-17 19:00:00,0,28
2565,2017-04-17 20:00:00,114,71
2566,2017-04-17 21:00:00,147,88
2567,2017-04-17 22:00:00,0,118
2568,2017-04-17 23:00:00,237,119
2569,2017-04-18 00:00:00,280,142
2570,2017-04-18 01:00:00,0,103
2571,2017-04-18 02:00:00,0,33
2572,2017-04-18 03:00:00,-1,-1
2573,2017-04-18 04:00:00,129,70
2574,2017-04-18 05:00:00,-1,263
2575,2017-04-18 06:00:00,842,473
2576,2017-04-18 07:00:00,0,-474
2577,2017-04-18 08:00:00,-616,-335
2578,2017-04-18 09:00:00,0,-331
2579,2017-04-18 10:00:00,-1,40
2580,2017-04-18 11:00:00,108,58
2581,2017-04-18 12:00:00,-1,130
2582,2017-04-18 13:00:00,134,69
2583,2017-04-18 14:00:00,131,80
2584,2017-04-18 15:00:00,0,0
2585,2017-04-18 16:00:00,0,-27
2586,2017-04-18 17:00:00,-204,-112
2587,2017-04-18 18:00:00,0,-131
2588,2017-04-18 19:00:00,-213,-132
2589,2017-04-18 20:00:00,-1,-1
2590,2017-04-18 21:00:00,247,130
2591,2017-04-18 22:00:00,0,12
2592,2017-04-18 23:00:00,0,145
2593,2017-04-19 00:00:00,0,131
2594,2017-04-19 01:00:00,268,149
2595,2017-04-19 02:00:00,0,62
2596,2017-04-19 03:00:00,185,99
2597,2017-04-19 04:00:00,1488,927
2598,2017-04-19 05:00:00,489,249
2599,2017-04-19 06:00:00,1001,532
2600,2017-04-19 07:00:00,-987,-689
2601,2017-04-19 08:00:00,0,-64
2602,2017-04-19 09:00:00,0,0
2603,2017-04-19 10:00:00,0,0
2604,2017-04-19 11:00:00,0,26
2605,2017-04-19 12:00:00,0,38
2606,2017-04-19 13:00:00,0,0
2607,2017-04-19 14:00:00,0,0
2608,2017-04-19 15:00:00,-462,-234
2609,2017-04-19 16:00:00,-204,-105
2610,2017-04-19 17:00:00,-199,-101
2611,2017-04-19 18:00:00,0,0
2612,2017-04-19 19:00:00,373,188
2613,2017-04-19 20:00:00,402,216
2614,2017-04-19 21:00:00,0,329
2615,2017-04-19 22:00:00,0,160
2616,2017-04-19 23:00:00,-261,-163
2617,2017-04-20 00:00:00,-233,-131
2618,2017-04-20 01:00:00,-331,-221
2619,2017-04-20 02:00:00,-47,-26
2620,2017-04-20 03:00:00,-155,-81
2621,2017-04-20 04:00:00,-116,-67
2622,2017-04-20 05:00:00,-597,-407
2623,2017-04-20 06:00:00,-277,-152
2624,2017-04-20 07:00:00,0,-65
2625,2017-04-20 08:00:00,0,-26
2626,2017-04-20 09:00:00,0,0
2627,2017-04-20 10:00:00,-114,-67
2628,2017-04-20 11:00:00,-165,-86
2629,2017-04-20 12:00:00,0,17
2630,2017-04-20 13:00:00,0,19
2631,2017-04-20 14:00:00,0,0
2632,2017-04-20 15:00:00,98,50
2633,2017-04-20 16:00:00,0,49
2634,2017-04-20 17:00:00,197,101
2635,2017-04-20 18:00:00,0,22
2636,2017-04-20 19:00:00,0,0
2637,2017-04-20 20:00:00,0,0
2638,2017-04-20 21:00:00,0,-65
2639,2017-04-20 22:00:00,0,0
2640,2017-04-20 23:00:00,0,0
2641,2017-04-21 00:00:00,0,0
2642,2017-04-21 01:00:00,0,0
2643,2017-04-21 02:00:00,0,0
2644,2017-04-21 03:00:00,0,0
2645,2017-04-21 04:00:00,0,0
2646,2017-04-21 05:00:00,258,138
2647,2017-04-21 06:00:00,255,135
2648,2017-04-21 07:00:00,-91,-47
2649,2017-04-21 08:00:00,0,30
2650,2017-04-21 09:00:00,0,0
2651,2017-04-21 10:00:00,0,0
2652,2017-04-21 11:00:00,0,-302
2653,2017-04-21 12:00:00,-432,-216
2654,2017-04-21 13:00:00,-653,-385
2655,2017-04-21 14:00:00,-259,-157
2656,2017-04-21 15:00:00,0,0
2657,2017-04-21 16:00:00,461,235
2658,2017-04-21 17:00:00,0,339
2659,2017-04-21 18:00:00,1277,666
2660,2017-04-21 19:00:00,0,0
2661,2017-04-21 20:00:00,0,1001
2662,2017-04-21 21:00:00,0,0
2663,2017-04-21 22:00:00,0,0
2664,2017-04-21 23:00:00,0,0
2665,2017-04-22 00:00:00,0,0
2666,2017-04-22 01:00:00,0,0
2667,2017-04-22 02:00:00,0,0
2668,2017-04-22 03:00:00,0,0
2669,2017-04-22 04:00:00,0,296
2670,2017-04-22 05:00:00,0,498
2671,2017-04-22 06:00:00,0,0
2672,2017-04-22 07:00:00,0,0
2673,2017-04-22 08:00:00,0,0
2674,2017-04-22 09:00:00,0,0
2675,2017-04-22 10:00:00,0,0
2676,2017-04-22 11:00:00,0,0
2677,2017-04-22 12:00:00,0,0
2678,2017-04-22 13:00:00,0,0
2679,2017-04-22 14:00:00,-326,-194
2680,2017-04-22 15:00:00,-1097,-725
2681,2017-04-22 16:00:00,0,0
2682,2017-04-22 17:00:00,0,0
2683,2017-04-22 18:00:00,70,35
2684,2017-04-22 19:00:00,0,103
2685,2017-04-22 20:00:00,0,185
2686,2017-04-22 21:00:00,124,63
2687,2017-04-22 22:00:00,0,0
2688,2017-04-22 23:00:00,0,0
2689,2017-04-23 00:00:00,0,0
2690,2017-04-23 01:00:00,0,472
2691,2017-04-23 02:00:00,679,393
2692,2017-04-23 03:00:00,0,684
2693,2017-04-23 04:00:00,0,521
2694,2017-04-23 05:00:00,0,0
2695,2017-04-23 06:00:00,0,0
2696,2017-04-23 07:00:00,0,0
2697,2017-04-23 08:00:00,0,0
2698,2017-04-23 09:00:00,0,0
2699,2017-04-23 10:00:00,0,0
2700,2017-04-23 11:00:00,0,0
2701,2017-04-23 12:00:00,0,0
2702,2017-04-23 13:00:00,-789,-494
2703,2017-04-23 14:00:00,0,-127
2704,2017-04-23 15:00:00,0,-591
2705,2017-04-23 16:00:00,0,0
2706,2017-04-23 17:00:00,0,-162
2707,2017-04-23 18:00:00,-184,-107
2708,2017-04-23 19:00:00,162,74
2709,2017-04-23 20:00:00,129,67
2710,2017-04-23 21:00:00,0,0
2711,2017-04-23 22:00:00,0,-89
2712,2017-04-23 23:00:00,-245,-159
2713,2017-04-24 00:00:00,0,-148
2714,2017-04-24 01:00:00,-242,-153
2715,2017-04-24 02:00:00,0,-164
2716,2017-04-24 03:00:00,0,-183
2717,2017-04-24 04:00:00,-44,-25
2718,2017-04-24 05:00:00,0,-32
2719,2017-04-24 06:00:00,-1,-1
2720,2017-04-24 07:00:00,0,-55
2721,2017-04-24 08:00:00,-1,-1
2722,2017-04-24 09:00:00,0,0
2723,2017-04-24 10:00:00,0,-307
2724,2017-04-24 11:00:00,-1367,-858
2725,2017-04-24 12:00:00,-2343,-1295
2726,2017-04-24 13:00:00,-1,-1
2727,2017-04-24 14:00:00,0,-1149
2728,2017-04-24 15:00:00,0,-56
2729,2017-04-24 16:00:00,0,-1
2730,2017-04-24 17:00:00,0,-1
2731,2017-04-24 18:00:00,-1,-1
2732,2017-04-24 19:00:00,-1,175
2733,2017-04-24 20:00:00,159,79
2734,2017-04-24 21:00:00,-1,183
2735,2017-04-24 22:00:00,58,32
2736,2017-04-24 23:00:00,103,62
2737,2017-04-25 00:00:00,-1,51
2738,2017-04-25 01:00:00,-1,144
2739,2017-04-25 02:00:00,96,54
2740,2017-04-25 03:00:00,49,30
2741,2017-04-25 04:00:00,-492,-327
2742,2017-04-25 05:00:00,-1,13
2743,2017-04-25 06:00:00,-1,10
2744,2017-04-25 07:00:00,0,-1
2745,2017-04-25 08:00:00,-1,-1
2746,2017-04-25 09:00:00,-1,-1
2747,2017-04-25 10:00:00,0,-26
2748,2017-04-25 11:00:00,-191,-113
2749,2017-04-25 12:00:00,0,-29
2750,2017-04-25 13:00:00,-1,-1
2751,2017-04-25 14:00:00,-1,-1
2752,2017-04-25 15:00:00,0,-1
2753,2017-04-25 16:00:00,66,39
2754,2017-04-25 17:00:00,0,-140
2755,2017-04-25 18:00:00,0,-165
2756,2017-04-25 19:00:00,0,-218
2757,2017-04-25 20:00:00,-283,-163
2758,2017-04-25 21:00:00,0,-110
2759,2017-04-25 22:00:00,0,-225
2760,2017-04-25 23:00:00,-212,-119
2761,2017-04-26 00:00:00,-141,-82
2762,2017-04-26 01:00:00,0,-75
2763,2017-04-26 02:00:00,-64,-38
2764,2017-04-26 03:00:00,0,-89
2765,2017-04-26 04:00:00,-442,-264
2766,2017-04-26 05:00:00,0,0
2767,2017-04-26 06:00:00,-1451,-822
2768,2017-04-26 07:00:00,0,-68
2769,2017-04-26 08:00:00,0,0
2770,2017-04-26 09:00:00,0,18
2771,2017-04-26 10:00:00,0,33
2772,2017-04-26 11:00:00,0,30
2773,2017-04-26 12:00:00,0,-140
2774,2017-04-26 13:00:00,0,-127
2775,2017-04-26 14:00:00,0,-152
2776,2017-04-26 15:00:00,24,12
2777,2017-04-26 16:00:00,0,-502
2778,2017-04-26 17:00:00,-670,-339
2779,2017-04-26 18:00:00,0,-137
2780,2017-04-26 19:00:00,0,-437
2781,2017-04-26 20:00:00,0,0
2782,2017-04-26 21:00:00,0,-66
2783,2017-04-26 22:00:00,-386,-198
2784,2017-04-26 23:00:00,0,-94
2785,2017-04-27 00:00:00,0,-70
2786,2017-04-27 01:00:00,0,0
2787,2017-04-27 02:00:00,177,106
2788,2017-04-27 03:00:00,46,31
2789,2017-04-27 04:00:00,0,0
2790,2017-04-27 05:00:00,0,0
2791,2017-04-27 06:00:00,29,18
2792,2017-04-27 07:00:00,0,-327
2793,2017-04-27 08:00:00,0,-162
2794,2017-04-27 09:00:00,0,-191
2795,2017-04-27 10:00:00,0,-122
2796,2017-04-27 11:00:00,0,-121
2797,2017-04-27 12:00:00,0,-75
2798,2017-04-27 13:00:00,0,-132
2799,2017-04-27 14:00:00,0,-43
2800,2017-04-27 15:00:00,0,-114
2801,2017-04-27 16:00:00,-118,-62
2802,2017-04-27 17:00:00,0,-147
2803,2017-04-27 18:00:00,0,-213
2804,2017-04-27 19:00:00,0,-138
2805,2017-04-27 20:00:00,0,0
2806,2017-04-27 21:00:00,0,0
2807,2017-04-27 22:00:00,0,0
2808,2017-04-27 23:00:00,0,0
2809,2017-04-28 00:00:00,168,109
2810,2017-04-28 01:00:00,159,104
2811,2017-04-28 02:00:00,70,37
2812,2017-04-28 03:00:00,0,0
2813,2017-04-28 04:00:00,0,0
2814,2017-04-28 05:00:00,0,0
2815,2017-04-28 06:00:00,0,0
2816,2017-04-28 07:00:00,0,0
2817,2017-04-28 08:00:00,0,0
2818,2017-04-28 09:00:00,0,0
2819,2017-04-28 10:00:00,0,0
2820,2017-04-28 11:00:00,110,66
2821,2017-04-28 12:00:00,0,112
2822,2017-04-28 13:00:00,185,113
2823,2017-04-28 14:00:00,220,118
2824,2017-04-28 15:00:00,237,131
2825,2017-04-28 16:00:00,0,219
2826,2017-04-28 17:00:00,0,279
2827,2017-04-28 18:00:00,0,114
2828,2017-04-28 19:00:00,249,128
2829,2017-04-28 20:00:00,129,70
2830,2017-04-28 21:00:00,70,37
2831,2017-04-28 22:00:00,0,0
2832,2017-04-28 23:00:00,0,0
2833,2017-04-29 00:00:00,0,0
2834,2017-04-29 01:00:00,260,143
2835,2017-04-29 02:00:00,243,135
2836,2017-04-29 03:00:00,106,68
2837,2017-04-29 04:00:00,118,70
2838,2017-04-29 05:00:00,189,99
2839,2017-04-29 06:00:00,0,218
2840,2017-04-29 07:00:00,0,164
2841,2017-04-29 08:00:00,299,153
2842,2017-04-29 09:00:00,91,54
2843,2017-04-29 10:00:00,0,53
2844,2017-04-29 11:00:00,0,162
2845,2017-04-29 12:00:00,0,51
2846,2017-04-29 13:00:00,0,-13
2847,2017-04-29 14:00:00,0,-22
2848,2017-04-29 15:00:00,0,-14
2849,2017-04-29 16:00:00,283,168
2850,2017-04-29 17:00:00,0,69
2851,2017-04-29 18:00:00,393,229
2852,2017-04-29 19:00:00,157,89
2853,2017-04-29 20:00:00,0,283
2854,2017-04-29 21:00:00,375,189
2855,2017-04-29 22:00:00,0,16
2856,2017-04-29 23:00:00,0,101
2857,2017-04-30 00:00:00,443,246
2858,2017-04-30 01:00:00,0,246
2859,2017-04-30 02:00:00,0,158
2860,2017-04-30 03:00:00,0,283
2861,2017-04-30 04:00:00,142,70
2862,2017-04-30 05:00:00,0,104
2863,2017-04-30 06:00:00,0,233
2864,2017-04-30 07:00:00,0,83
2865,2017-04-30 08:00:00,0,47
2866,2017-04-30 09:00:00,0,0
2867,2017-04-30 10:00:00,0,0
2868,2017-04-30 11:00:00,0,-52
2869,2017-04-30 12:00:00,-469,-298
2870,2017-04-30 13:00:00,0,-254
2871,2017-04-30 14:00:00,-516,-281
2872,2017-04-30 15:00:00,0,-228
2873,2017-04-30 16:00:00,-412,-236
2874,2017-04-30 17:00:00,-483,-277
2875,2017-04-30 18:00:00,-329,-186
2876,2017-04-30 19:00:00,-89,-48
2877,2017-04-30 20:00:00,0,-135
2878,2017-04-30 21:00:00,0,0
2879,2017-04-30 22:00:00,0,0
2880,2017-04-30 23:00:00,0,0
2881,2017-05-01 00:00:00,0,0
2882,2017-05-01 01:00:00,0,0
2883,2017-05-01 02:00:00,0,-111
2884,2017-05-01 03:00:00,-1512,-887
2885,2017-05-01 04:00:00,0,-160
2886,2017-05-01 05:00:00,0,-694
2887,2017-05-01 06:00:00,0,-419
2888,2017-05-01 07:00:00,0,-488
2889,2017-05-01 08:00:00,-720,-372
2890,2017-05-01 09:00:00,0,0
2891,2017-05-01 10:00:00,0,-106
2892,2017-05-01 11:00:00,0,0
2893,2017-05-01 12:00:00,0,0
2894,2017-05-01 13:00:00,0,0
2895,2017-05-01 14:00:00,0,-433
2896,2017-05-01 15:00:00,-538,-291
2897,2017-05-01 16:00:00,0,0
2898,2017-05-01 17:00:00,0,-71
2899,2017-05-01 18:00:00,0,-42
2900,2017-05-01 19:00:00,0,0
2901,2017-05-01 20:00:00,0,0
2902,2017-05-01 21:00:00,0,0
2903,2017-05-01 22:00:00,0,0
2904,2017-05-01 23:00:00,0,0
2905,2017-05-02 00:00:00,0,0
2906,2017-05-02 01:00:00,0,0
2907,2017-05-02 02:00:00,0,0
2908,2017-05-02 03:00:00,0,0
2909,2017-05-02 04:00:00,-619,-347
2910,2017-05-02 05:00:00,0,-277
2911,2017-05-02 06:00:00,0,-275
2912,2017-05-02 07:00:00,0,-63
2913,2017-05-02 08:00:00,0,-106
2914,2017-05-02 09:00:00,0,-120
2915,2017-05-02 10:00:00,0,-137
2916,2017-05-02 11:00:00,0,-161
2917,2017-05-02 12:00:00,0,-162
2918,2017-05-02 13:00:00,0,-73
2919,2017-05-02 14:00:00,-547,-263
2920,2017-05-02 15:00:00,0,-84
2921,2017-05-02 16:00:00,0,-81
2922,2017-05-02 17:00:00,-366,-178
2923,2017-05-02 18:00:00,0,-107
2924,2017-05-02 19:00:00,-422,-206
2925,2017-05-02 20:00:00,0,-194
2926,2017-05-02 21:00:00,0,-35
2927,2017-05-02 22:00:00,0,-118
2928,2017-05-02 23:00:00,0,-32
2929,2017-05-03 00:00:00,0,-20
2930,2017-05-03 01:00:00,0,-29
2931,2017-05-03 02:00:00,0,0
2932,2017-05-03 03:00:00,0,-117
2933,2017-05-03 04:00:00,0,-164
2934,2017-05-03 05:00:00,0,-185
2935,2017-05-03 06:00:00,-99,-60
2936,2017-05-03 07:00:00,-449,-248
2937,2017-05-03 08:00:00,0,-184
2938,2017-05-03 09:00:00,0,-109
2939,2017-05-03 10:00:00,0,-172
2940,2017-05-03 11:00:00,-91,-47
2941,2017-05-03 12:00:00,-78,-42
2942,2017-05-03 13:00:00,-77,-40
2943,2017-05-03 14:00:00,0,-153
2944,2017-05-03 15:00:00,-148,-72
2945,2017-05-03 16:00:00,-440,-251
2946,2017-05-03 17:00:00,0,-180
2947,2017-05-03 18:00:00,-62,-37
2948,2017-05-03 19:00:00,0,-30
2949,2017-05-03 20:00:00,0,-76
2950,2017-05-03 21:00:00,-173,-87
2951,2017-05-03 22:00:00,0,-79
2952,2017-05-03 23:00:00,0,42
2953,2017-05-04 00:00:00,541,378
2954,2017-05-04 01:00:00,237,149
2955,2017-05-04 02:00:00,0,209
2956,2017-05-04 03:00:00,0,-34
2957,2017-05-04 04:00:00,0,-93
2958,2017-05-04 05:00:00,0,0
2959,2017-05-04 06:00:00,0,-62
2960,2017-05-04 07:00:00,0,-148
2961,2017-05-04 08:00:00,-145,-71
2962,2017-05-04 09:00:00,-334,-160
2963,2017-05-04 10:00:00,0,-81
2964,2017-05-04 11:00:00,0,-116
2965,2017-05-04 12:00:00,0,-50
2966,2017-05-04 13:00:00,0,-79
2967,2017-05-04 14:00:00,0,-48
2968,2017-05-04 15:00:00,0,-116
2969,2017-05-04 16:00:00,0,-35
2970,2017-05-04 17:00:00,0,-74
2971,2017-05-04 18:00:00,0,-89
2972,2017-05-04 19:00:00,0,-57
2973,2017-05-04 20:00:00,0,-43
2974,2017-05-04 21:00:00,0,-120
2975,2017-05-04 22:00:00,0,-119
2976,2017-05-04 23:00:00,0,-40
2977,2017-05-05 00:00:00,0,-190
2978,2017-05-05 01:00:00,0,-50
2979,2017-05-05 02:00:00,0,-91
2980,2017-05-05 03:00:00,0,-90
2981,2017-05-05 04:00:00,0,-119
2982,2017-05-05 05:00:00,0,-102
2983,2017-05-05 06:00:00,95,59
2984,2017-05-05 07:00:00,123,90
2985,2017-05-05 08:00:00,0,-27
2986,2017-05-05 09:00:00,0,-76
2987,2017-05-05 10:00:00,0,0
2988,2017-05-05 11:00:00,0,0
2989,2017-05-05 12:00:00,0,0
2990,2017-05-05 13:00:00,0,0
2991,2017-05-05 14:00:00,91,64
2992,2017-05-05 15:00:00,81,54
2993,2017-05-05 16:00:00,0,30
2994,2017-05-05 17:00:00,0,0
2995,2017-05-05 18:00:00,0,0
2996,2017-05-05 19:00:00,0,0
2997,2017-05-05 20:00:00,0,0
2998,2017-05-05 21:00:00,0,0
2999,2017-05-05 22:00:00,0,0
3000,2017-05-05 23:00:00,0,0
3001,2017-05-06 00:00:00,-212,-107
3002,2017-05-06 01:00:00,0,-190
3003,2017-05-06 02:00:00,0,0
3004,2017-05-06 03:00:00,0,138
3005,2017-05-06 04:00:00,0,0
3006,2017-05-06 05:00:00,162,86
3007,2017-05-06 06:00:00,0,-165
3008,2017-05-06 07:00:00,804,454
3009,2017-05-06 08:00:00,0,-88
3010,2017-05-06 09:00:00,-100,-56
3011,2017-05-06 10:00:00,-182,-97
3012,2017-05-06 11:00:00,0,-155
3013,2017-05-06 12:00:00,0,-302
3014,2017-05-06 13:00:00,0,-146
3015,2017-05-06 14:00:00,-113,-62
3016,2017-05-06 15:00:00,0,-139
3017,2017-05-06 16:00:00,-232,-127
3018,2017-05-06 17:00:00,0,321
3019,2017-05-06 18:00:00,449,270
3020,2017-05-06 19:00:00,70,36
3021,2017-05-06 20:00:00,0,243
3022,2017-05-06 21:00:00,0,0
3023,2017-05-06 22:00:00,-470,-222
3024,2017-05-06 23:00:00,0,-254
3025,2017-05-07 00:00:00,-240,-128
3026,2017-05-07 01:00:00,0,-282
3027,2017-05-07 02:00:00,-364,-194
3028,2017-05-07 03:00:00,0,-154
3029,2017-05-07 04:00:00,-587,-327
3030,2017-05-07 05:00:00,0,-103
3031,2017-05-07 06:00:00,0,-117
3032,2017-05-07 07:00:00,0,-139
3033,2017-05-07 08:00:00,0,-100
3034,2017-05-07 09:00:00,0,-80
3035,2017-05-07 10:00:00,0,-67
3036,2017-05-07 11:00:00,0,30
3037,2017-05-07 12:00:00,-76,-44
3038,2017-05-07 13:00:00,0,-129
3039,2017-05-07 14:00:00,0,-165
3040,2017-05-07 15:00:00,0,-176
3041,2017-05-07 16:00:00,0,-87
3042,2017-05-07 17:00:00,0,-69
3043,2017-05-07 18:00:00,422,256
3044,2017-05-07 19:00:00,794,510
3045,2017-05-07 20:00:00,0,256
3046,2017-05-07 21:00:00,0,178
3047,2017-05-07 22:00:00,-249,-136
3048,2017-05-07 23:00:00,0,-245
3049,2017-05-08 00:00:00,0,-536
3050,2017-05-08 01:00:00,0,-225
3051,2017-05-08 02:00:00,0,-181
3052,2017-05-08 03:00:00,0,-214
3053,2017-05-08 04:00:00,0,-45
3054,2017-05-08 05:00:00,-301,-163
3055,2017-05-08 06:00:00,0,-74
3056,2017-05-08 07:00:00,-77,-41
3057,2017-05-08 08:00:00,0,-136
3058,2017-05-08 09:00:00,0,-37
3059,2017-05-08 10:00:00,0,-1
3060,2017-05-08 11:00:00,0,-1
3061,2017-05-08 12:00:00,0,-26
3062,2017-05-08 13:00:00,102,69
3063,2017-05-08 14:00:00,187,131
3064,2017-05-08 15:00:00,183,125
3065,2017-05-08 16:00:00,-1,68
3066,2017-05-08 17:00:00,0,-100
3067,2017-05-08 18:00:00,0,-102
3068,2017-05-08 19:00:00,-325,-150
3069,2017-05-08 20:00:00,240,167
3070,2017-05-08 21:00:00,0,-115
3071,2017-05-08 22:00:00,132,88
3072,2017-05-08 23:00:00,247,156
3073,2017-05-09 00:00:00,102,61
3074,2017-05-09 01:00:00,-1,90
3075,2017-05-09 02:00:00,86,49
3076,2017-05-09 03:00:00,-1,336
3077,2017-05-09 04:00:00,0,-1
3078,2017-05-09 05:00:00,0,-1
3079,2017-05-09 06:00:00,0,-287
3080,2017-05-09 07:00:00,-1075,-473
3081,2017-05-09 08:00:00,0,-144
3082,2017-05-09 09:00:00,0,-58
3083,2017-05-09 10:00:00,-423,-193
3084,2017-05-09 11:00:00,-1,-1
3085,2017-05-09 12:00:00,0,-1
3086,2017-05-09 13:00:00,0,-1
3087,2017-05-09 14:00:00,0,-1
3088,2017-05-09 15:00:00,0,-1
3089,2017-05-09 16:00:00,0,-1
3090,2017-05-09 17:00:00,0,-1
3091,2017-05-09 18:00:00,0,-1
3092,2017-05-09 19:00:00,124,82
3093,2017-05-09 20:00:00,-1,88
3094,2017-05-09 21:00:00,277,179
3095,2017-05-09 22:00:00,0,-103
3096,2017-05-09 23:00:00,0,-103
3097,2017-05-10 00:00:00,0,-125
3098,2017-05-10 01:00:00,0,-53
3099,2017-05-10 02:00:00,0,0
3100,2017-05-10 03:00:00,0,0
3101,2017-05-10 04:00:00,633,382
3102,2017-05-10 05:00:00,528,311
3103,2017-05-10 06:00:00,21,12
3104,2017-05-10 07:00:00,116,74
3105,2017-05-10 08:00:00,0,-54
3106,2017-05-10 09:00:00,0,-106
3107,2017-05-10 10:00:00,0,-21
3108,2017-05-10 11:00:00,-169,-83
3109,2017-05-10 12:00:00,-379,-159
3110,2017-05-10 13:00:00,0,-51
3111,2017-05-10 14:00:00,0,0
3112,2017-05-10 15:00:00,0,-1
3113,2017-05-10 16:00:00,-1,-1
3114,2017-05-10 17:00:00,-1,-1
3115,2017-05-10 18:00:00,-1,-1
3116,2017-05-10 19:00:00,0,-1
3117,2017-05-10 20:00:00,0,-1
3118,2017-05-10 21:00:00,0,78
3119,2017-05-10 22:00:00,233,176
3120,2017-05-10 23:00:00,0,57
3121,2017-05-11 00:00:00,0,32
3122,2017-05-11 01:00:00,0,0
3123,2017-05-11 02:00:00,0,36
3124,2017-05-11 03:00:00,0,0
3125,2017-05-11 04:00:00,0,116
3126,2017-05-11 05:00:00,151,97
3127,2017-05-11 06:00:00,45,25
3128,2017-05-11 07:00:00,0,-337
3129,2017-05-11 08:00:00,421,244
3130,2017-05-11 09:00:00,0,36
3131,2017-05-11 10:00:00,0,0
3132,2017-05-11 11:00:00,0,0
3133,2017-05-11 12:00:00,0,0
3134,2017-05-11 13:00:00,0,88
3135,2017-05-11 14:00:00,262,155
3136,2017-05-11 15:00:00,72,48
3137,2017-05-11 16:00:00,809,494
3138,2017-05-11 17:00:00,293,192
3139,2017-05-11 18:00:00,309,163
3140,2017-05-11 19:00:00,0,0
3141,2017-05-11 20:00:00,0,0
3142,2017-05-11 21:00:00,0,0
3143,2017-05-11 22:00:00,0,-48
3144,2017-05-11 23:00:00,0,-26
3145,2017-05-12 00:00:00,0,-25
3146,2017-05-12 01:00:00,0,0
3147,2017-05-12 02:00:00,0,0
3148,2017-05-12 03:00:00,0,-6
3149,2017-05-12 04:00:00,-946,-475
3150,2017-05-12 05:00:00,0,-662
3151,2017-05-12 06:00:00,-171,-84
3152,2017-05-12 07:00:00,-390,-190
3153,2017-05-12 08:00:00,0,-117
3154,2017-05-12 09:00:00,0,-63
3155,2017-05-12 10:00:00,-379,-169
3156,2017-05-12 11:00:00,0,-165
3157,2017-05-12 12:00:00,0,-137
3158,2017-05-12 13:00:00,-366,-178
3159,2017-05-12 14:00:00,0,-56
3160,2017-05-12 15:00:00,0,-146
3161,2017-05-12 16:00:00,-293,-150
3162,2017-05-12 17:00:00,0,-88
3163,2017-05-12 18:00:00,0,-69
3164,2017-05-12 19:00:00,0,-157
3165,2017-05-12 20:00:00,0,-38
3166,2017-05-12 21:00:00,0,-36
3167,2017-05-12 22:00:00,-191,-87
3168,2017-05-12 23:00:00,0,-46
3169,2017-05-13 00:00:00,0,-62
3170,2017-05-13 01:00:00,73,46
3171,2017-05-13 02:00:00,0,26
3172,2017-05-13 03:00:00,143,90
3173,2017-05-13 04:00:00,-194,-92
3174,2017-05-13 05:00:00,0,-40
3175,2017-05-13 06:00:00,0,-92
3176,2017-05-13 07:00:00,0,0
3177,2017-05-13 08:00:00,0,0
3178,2017-05-13 09:00:00,0,0
3179,2017-05-13 10:00:00,0,0
3180,2017-05-13 11:00:00,0,0
3181,2017-05-13 12:00:00,0,0
3182,2017-05-13 13:00:00,0,0
3183,2017-05-13 14:00:00,0,0
3184,2017-05-13 15:00:00,0,0
3185,2017-05-13 16:00:00,12,7
3186,2017-05-13 17:00:00,0,17
3187,2017-05-13 18:00:00,0,155
3188,2017-05-13 19:00:00,0,-38
3189,2017-05-13 20:00:00,0,-60
3190,2017-05-13 21:00:00,56,32
3191,2017-05-13 22:00:00,308,202
3192,2017-05-13 23:00:00,400,254
3193,2017-05-14 00:00:00,0,91
3194,2017-05-14 01:00:00,0,-133
3195,2017-05-14 02:00:00,-244,-123
3196,2017-05-14 03:00:00,-335,-177
3197,2017-05-14 04:00:00,0,-329
3198,2017-05-14 05:00:00,0,-129
3199,2017-05-14 06:00:00,0,0
3200,2017-05-14 07:00:00,0,91
3201,2017-05-14 08:00:00,56,31
3202,2017-05-14 09:00:00,414,244
3203,2017-05-14 10:00:00,231,151
3204,2017-05-14 11:00:00,89,49
3205,2017-05-14 12:00:00,0,157
3206,2017-05-14 13:00:00,210,129
3207,2017-05-14 14:00:00,0,0
3208,2017-05-14 15:00:00,0,-31
3209,2017-05-14 16:00:00,0,7
3210,2017-05-14 17:00:00,0,0
3211,2017-05-14 18:00:00,160,99
3212,2017-05-14 19:00:00,72,39
3213,2017-05-14 20:00:00,0,-64
3214,2017-05-14 21:00:00,0,-62
3215,2017-05-14 22:00:00,0,0
3216,2017-05-14 23:00:00,0,-86
3217,2017-05-15 00:00:00,0,-33
3218,2017-05-15 01:00:00,0,-133
3219,2017-05-15 02:00:00,-615,-314
3220,2017-05-15 03:00:00,0,-200
3221,2017-05-15 04:00:00,0,-151
3222,2017-05-15 05:00:00,0,0
3223,2017-05-15 06:00:00,-265,-139
3224,2017-05-15 07:00:00,0,-120
3225,2017-05-15 08:00:00,0,0
3226,2017-05-15 09:00:00,118,73
3227,2017-05-15 10:00:00,297,217
3228,2017-05-15 11:00:00,0,30
3229,2017-05-15 12:00:00,84,46
3230,2017-05-15 13:00:00,-228,-105
3231,2017-05-15 14:00:00,0,-38
3232,2017-05-15 15:00:00,0,0
3233,2017-05-15 16:00:00,0,0
3234,2017-05-15 17:00:00,0,0
3235,2017-05-15 18:00:00,-77,-49
3236,2017-05-15 19:00:00,0,-75
3237,2017-05-15 20:00:00,0,0
3238,2017-05-15 21:00:00,0,0
3239,2017-05-15 22:00:00,0,-130
3240,2017-05-15 23:00:00,0,-104
3241,2017-05-16 00:00:00,0,-124
3242,2017-05-16 01:00:00,-488,-226
3243,2017-05-16 02:00:00,0,-136
3244,2017-05-16 03:00:00,-289,-149
3245,2017-05-16 04:00:00,-137,-70
3246,2017-05-16 05:00:00,-285,-125
3247,2017-05-16 06:00:00,-311,-156
3248,2017-05-16 07:00:00,0,-23
3249,2017-05-16 08:00:00,0,-90
3250,2017-05-16 09:00:00,0,-77
3251,2017-05-16 10:00:00,0,-35
3252,2017-05-16 11:00:00,0,0
3253,2017-05-16 12:00:00,0,0
3254,2017-05-16 13:00:00,100,58
3255,2017-05-16 14:00:00,153,91
3256,2017-05-16 15:00:00,89,55
3257,2017-05-16 16:00:00,57,31
3258,2017-05-16 17:00:00,104,73
3259,2017-05-16 18:00:00,154,97
3260,2017-05-16 19:00:00,0,0
3261,2017-05-16 20:00:00,0,0
3262,2017-05-16 21:00:00,0,0
3263,2017-05-16 22:00:00,78,47
3264,2017-05-16 23:00:00,163,109
3265,2017-05-17 00:00:00,0,12
3266,2017-05-17 01:00:00,0,0
3267,2017-05-17 02:00:00,0,-16
3268,2017-05-17 03:00:00,-39,-21
3269,2017-05-17 04:00:00,-153,-76
3270,2017-05-17 05:00:00,226,151
3271,2017-05-17 06:00:00,-1,16
3272,2017-05-17 07:00:00,139,91
3273,2017-05-17 08:00:00,0,82
3274,2017-05-17 09:00:00,2,1
3275,2017-05-17 10:00:00,0,-1
3276,2017-05-17 11:00:00,0,0
3277,2017-05-17 12:00:00,0,0
3278,2017-05-17 13:00:00,0,0
3279,2017-05-17 14:00:00,0,0
3280,2017-05-17 15:00:00,540,292
3281,2017-05-17 16:00:00,332,224
3282,2017-05-17 17:00:00,424,279
3283,2017-05-17 18:00:00,0,-19
3284,2017-05-17 19:00:00,-82,-42
3285,2017-05-17 20:00:00,0,-26
3286,2017-05-17 21:00:00,-188,-109
3287,2017-05-17 22:00:00,0,0
3288,2017-05-17 23:00:00,0,-67
3289,2017-05-18 00:00:00,-842,-399
3290,2017-05-18 01:00:00,-482,-225
3291,2017-05-18 02:00:00,0,-187
3292,2017-05-18 03:00:00,0,-255
3293,2017-05-18 04:00:00,0,-15
3294,2017-05-18 05:00:00,-297,-164
3295,2017-05-18 06:00:00,0,65
3296,2017-05-18 07:00:00,104,68
3297,2017-05-18 08:00:00,0,173
3298,2017-05-18 09:00:00,222,129
3299,2017-05-18 10:00:00,0,77
3300,2017-05-18 11:00:00,316,184
3301,2017-05-18 12:00:00,306,206
3302,2017-05-18 13:00:00,0,184
3303,2017-05-18 14:00:00,36,19
3304,2017-05-18 15:00:00,-121,-60
3305,2017-05-18 16:00:00,0,-65
3306,2017-05-18 17:00:00,0,-15
3307,2017-05-18 18:00:00,0,0
3308,2017-05-18 19:00:00,0,-229
3309,2017-05-18 20:00:00,0,-115
3310,2017-05-18 21:00:00,0,-24
3311,2017-05-18 22:00:00,0,0
3312,2017-05-18 23:00:00,0,0
3313,2017-05-19 00:00:00,-297,-153
3314,2017-05-19 01:00:00,0,-146
3315,2017-05-19 02:00:00,0,-112
3316,2017-05-19 03:00:00,0,-195
3317,2017-05-19 04:00:00,-436,-244
3318,2017-05-19 05:00:00,0,0
3319,2017-05-19 06:00:00,451,294
3320,2017-05-19 07:00:00,0,81
3321,2017-05-19 08:00:00,0,1011
3322,2017-05-19 09:00:00,878,586
3323,2017-05-19 10:00:00,147,81
3324,2017-05-19 11:00:00,0,0
3325,2017-05-19 12:00:00,0,0
3326,2017-05-19 13:00:00,0,0
3327,2017-05-19 14:00:00,0,0
3328,2017-05-19 15:00:00,0,0
3329,2017-05-19 16:00:00,-523,-262
3330,2017-05-19 17:00:00,-762,-349
3331,2017-05-19 18:00:00,-548,-277
3332,2017-05-19 19:00:00,0,-175
3333,2017-05-19 20:00:00,-211,-131
3334,2017-05-19 21:00:00,0,-270
3335,2017-05-19 22:00:00,0,-109
3336,2017-05-19 23:00:00,0,0
3337,2017-05-20 00:00:00,0,-154
3338,2017-05-20 01:00:00,-103,-51
3339,2017-05-20 02:00:00,0,-81
3340,2017-05-20 03:00:00,0,-186
3341,2017-05-20 04:00:00,0,-138
3342,2017-05-20 05:00:00,-421,-210
3343,2017-05-20 06:00:00,270,192
3344,2017-05-20 07:00:00,330,215
3345,2017-05-20 08:00:00,0,-137
3346,2017-05-20 09:00:00,0,-68
3347,2017-05-20 10:00:00,-478,-265
3348,2017-05-20 11:00:00,0,-95
3349,2017-05-20 12:00:00,128,80
3350,2017-05-20 13:00:00,250,162
3351,2017-05-20 14:00:00,-203,-98
3352,2017-05-20 15:00:00,-204,-119
3353,2017-05-20 16:00:00,-403,-230
3354,2017-05-20 17:00:00,0,0
3355,2017-05-20 18:00:00,60,34
3356,2017-05-20 19:00:00,0,0
3357,2017-05-20 20:00:00,0,13
3358,2017-05-20 21:00:00,13,7
3359,2017-05-20 22:00:00,0,0
3360,2017-05-20 23:00:00,0,0
3361,2017-05-21 00:00:00,0,0
3362,2017-05-21 01:00:00,0,-227
3363,2017-05-21 02:00:00,0,-182
3364,2017-05-21 03:00:00,0,-239
3365,2017-05-21 04:00:00,-684,-288
3366,2017-05-21 05:00:00,0,-84
3367,2017-05-21 06:00:00,0,0
3368,2017-05-21 07:00:00,0,-273
3369,2017-05-21 08:00:00,-356,-172
3370,2017-05-21 09:00:00,0,-159
3371,2017-05-21 10:00:00,0,-120
3372,2017-05-21 11:00:00,0,-111
3373,2017-05-21 12:00:00,0,-19
3374,2017-05-21 13:00:00,0,0
3375,2017-05-21 14:00:00,-20,-10
3376,2017-05-21 15:00:00,-235,-125
3377,2017-05-21 16:00:00,0,-146
3378,2017-05-21 17:00:00,0,-339
3379,2017-05-21 18:00:00,0,1117
3380,2017-05-21 19:00:00,1049,660
3381,2017-05-21 20:00:00,772,519
3382,2017-05-21 21:00:00,482,336
3383,2017-05-21 22:00:00,363,248
3384,2017-05-21 23:00:00,0,0
3385,2017-05-22 00:00:00,0,-82
3386,2017-05-22 01:00:00,0,402
3387,2017-05-22 02:00:00,128,67
3388,2017-05-22 03:00:00,414,247
3389,2017-05-22 04:00:00,0,0
3390,2017-05-22 05:00:00,0,0
3391,2017-05-22 06:00:00,-648,-293
3392,2017-05-22 07:00:00,0,-344
3393,2017-05-22 08:00:00,-197,-105
3394,2017-05-22 09:00:00,-163,-83
3395,2017-05-22 10:00:00,0,-246
3396,2017-05-22 11:00:00,1500,897
3397,2017-05-22 12:00:00,1287,819
3398,2017-05-22 13:00:00,0,0
3399,2017-05-22 14:00:00,-344,-170
3400,2017-05-22 15:00:00,-1028,-456
3401,2017-05-22 16:00:00,-853,-405
3402,2017-05-22 17:00:00,0,-390
3403,2017-05-22 18:00:00,-873,-428
3404,2017-05-22 19:00:00,0,-335
3405,2017-05-22 20:00:00,2315,1795
3406,2017-05-22 21:00:00,811,500
3407,2017-05-22 22:00:00,0,-225
3408,2017-05-22 23:00:00,-469,-230
3409,2017-05-23 00:00:00,0,-369
3410,2017-05-23 01:00:00,0,1013
3411,2017-05-23 02:00:00,-885,-405
3412,2017-05-23 03:00:00,69,47
3413,2017-05-23 04:00:00,2594,1828
3414,2017-05-23 05:00:00,2915,1897
3415,2017-05-23 06:00:00,514,304
3416,2017-05-23 07:00:00,-1175,-527
3417,2017-05-23 08:00:00,0,-211
3418,2017-05-23 09:00:00,0,412
3419,2017-05-23 10:00:00,0,0
3420,2017-05-23 11:00:00,387,289
3421,2017-05-23 12:00:00,0,159
3422,2017-05-23 13:00:00,-326,-168
3423,2017-05-23 14:00:00,-453,-198
3424,2017-05-23 15:00:00,-238,-140
3425,2017-05-23 16:00:00,0,0
3426,2017-05-23 17:00:00,0,0
3427,2017-05-23 18:00:00,0,0
3428,2017-05-23 19:00:00,0,-185
3429,2017-05-23 20:00:00,0,-129
3430,2017-05-23 21:00:00,-75,-37
3431,2017-05-23 22:00:00,0,0
3432,2017-05-23 23:00:00,0,-280
3433,2017-05-24 00:00:00,-497,-232
3434,2017-05-24 01:00:00,0,-352
3435,2017-05-24 02:00:00,0,-180
3436,2017-05-24 03:00:00,0,-238
3437,2017-05-24 04:00:00,-486,-239
3438,2017-05-24 05:00:00,-174,-96
3439,2017-05-24 06:00:00,-470,-245
3440,2017-05-24 07:00:00,0,-151
3441,2017-05-24 08:00:00,-206,-106
3442,2017-05-24 09:00:00,0,46
3443,2017-05-24 10:00:00,320,202
3444,2017-05-24 11:00:00,403,244
3445,2017-05-24 12:00:00,0,61
3446,2017-05-24 13:00:00,119,67
3447,2017-05-24 14:00:00,0,0
3448,2017-05-24 15:00:00,-325,-136
3449,2017-05-24 16:00:00,0,-41
3450,2017-05-24 17:00:00,0,-217
3451,2017-05-24 18:00:00,0,0
3452,2017-05-24 19:00:00,0,0
3453,2017-05-24 20:00:00,0,-54
3454,2017-05-24 21:00:00,-361,-158
3455,2017-05-24 22:00:00,0,0
3456,2017-05-24 23:00:00,-98,-57
3457,2017-05-25 00:00:00,-365,-162
3458,2017-05-25 01:00:00,0,-66
3459,2017-05-25 02:00:00,0,-63
3460,2017-05-25 03:00:00,-773,-320
3461,2017-05-25 04:00:00,9,5
3462,2017-05-25 05:00:00,30,18
3463,2017-05-25 06:00:00,71,39
3464,2017-05-25 07:00:00,37,25
3465,2017-05-25 08:00:00,56,36
3466,2017-05-25 09:00:00,0,0
3467,2017-05-25 10:00:00,0,0
3468,2017-05-25 11:00:00,63,36
3469,2017-05-25 12:00:00,350,226
3470,2017-05-25 13:00:00,0,357
3471,2017-05-25 14:00:00,0,0
3472,2017-05-25 15:00:00,0,0
3473,2017-05-25 16:00:00,0,80
3474,2017-05-25 17:00:00,188,110
3475,2017-05-25 18:00:00,326,209
3476,2017-05-25 19:00:00,0,221
3477,2017-05-25 20:00:00,312,219
3478,2017-05-25 21:00:00,0,53
3479,2017-05-25 22:00:00,0,-83
3480,2017-05-25 23:00:00,0,-222
3481,2017-05-26 00:00:00,0,-179
3482,2017-05-26 01:00:00,0,-272
3483,2017-05-26 02:00:00,0,-314
3484,2017-05-26 03:00:00,0,-246
3485,2017-05-26 04:00:00,183,107
3486,2017-05-26 05:00:00,0,0
3487,2017-05-26 06:00:00,0,0
3488,2017-05-26 07:00:00,0,-164
3489,2017-05-26 08:00:00,0,0
3490,2017-05-26 09:00:00,0,0
3491,2017-05-26 10:00:00,0,-168
3492,2017-05-26 11:00:00,0,-89
3493,2017-05-26 12:00:00,0,-60
3494,2017-05-26 13:00:00,0,-118
3495,2017-05-26 14:00:00,0,-120
3496,2017-05-26 15:00:00,0,474
3497,2017-05-26 16:00:00,279,176
3498,2017-05-26 17:00:00,922,591
3499,2017-05-26 18:00:00,432,273
3500,2017-05-26 19:00:00,2214,1556
3501,2017-05-26 20:00:00,0,820
3502,2017-05-26 21:00:00,0,930
3503,2017-05-26 22:00:00,0,0
3504,2017-05-26 23:00:00,0,0
3505,2017-05-27 00:00:00,0,0
3506,2017-05-27 01:00:00,0,0
3507,2017-05-27 02:00:00,-486,-183
3508,2017-05-27 03:00:00,0,-44
3509,2017-05-27 04:00:00,-96,-48
3510,2017-05-27 05:00:00,-451,-231
3511,2017-05-27 06:00:00,-320,-216
3512,2017-05-27 07:00:00,0,0
3513,2017-05-27 08:00:00,0,-27
3514,2017-05-27 09:00:00,0,-155
3515,2017-05-27 10:00:00,0,-53
3516,2017-05-27 11:00:00,0,-87
3517,2017-05-27 12:00:00,-176,-104
3518,2017-05-27 13:00:00,-134,-67
3519,2017-05-27 14:00:00,-43,-22
3520,2017-05-27 15:00:00,249,170
3521,2017-05-27 16:00:00,0,0
3522,2017-05-27 17:00:00,0,0
3523,2017-05-27 18:00:00,0,51
3524,2017-05-27 19:00:00,224,138
3525,2017-05-27 20:00:00,0,126
3526,2017-05-27 21:00:00,0,168
3527,2017-05-27 22:00:00,0,78
3528,2017-05-27 23:00:00,-140,-78
3529,2017-05-28 00:00:00,-725,-409
3530,2017-05-28 01:00:00,-913,-406
3531,2017-05-28 02:00:00,0,-80
3532,2017-05-28 03:00:00,0,-93
3533,2017-05-28 04:00:00,-202,-98
3534,2017-05-28 05:00:00,0,-157
3535,2017-05-28 06:00:00,231,140
3536,2017-05-28 07:00:00,164,96
3537,2017-05-28 08:00:00,0,86
3538,2017-05-28 09:00:00,670,448
3539,2017-05-28 10:00:00,390,255
3540,2017-05-28 11:00:00,0,28
3541,2017-05-28 12:00:00,1251,832
3542,2017-05-28 13:00:00,0,555
3543,2017-05-28 14:00:00,0,809
3544,2017-05-28 15:00:00,0,183
3545,2017-05-28 16:00:00,0,25
3546,2017-05-28 17:00:00,0,0
3547,2017-05-28 18:00:00,-258,-159
3548,2017-05-28 19:00:00,26,15
3549,2017-05-28 20:00:00,176,112
3550,2017-05-28 21:00:00,0,86
3551,2017-05-28 22:00:00,0,0
3552,2017-05-28 23:00:00,128,75
3553,2017-05-29 00:00:00,0,85
3554,2017-05-29 01:00:00,0,55
3555,2017-05-29 02:00:00,0,12
3556,2017-05-29 03:00:00,0,0
3557,2017-05-29 04:00:00,0,0
3558,2017-05-29 05:00:00,0,0
3559,2017-05-29 06:00:00,0,898
3560,2017-05-29 07:00:00,0,1700
3561,2017-05-29 08:00:00,4897,2829
3562,2017-05-29 09:00:00,1346,715
3563,2017-05-29 10:00:00,0,62
3564,2017-05-29 11:00:00,0,0
3565,2017-05-29 12:00:00,0,0
3566,2017-05-29 13:00:00,280,158
3567,2017-05-29 14:00:00,0,1213
3568,2017-05-29 15:00:00,8592,5326
3569,2017-05-29 16:00:00,0,3577
3570,2017-05-29 17:00:00,2150,1168
3571,2017-05-29 18:00:00,0,4513
3572,2017-05-29 19:00:00,0,1102
3573,2017-05-29 20:00:00,0,2542
3574,2017-05-29 21:00:00,1965,1094
3575,2017-05-29 22:00:00,0,139
3576,2017-05-29 23:00:00,0,0
3577,2017-05-30 00:00:00,0,0
3578,2017-05-30 01:00:00,0,0
3579,2017-05-30 02:00:00,0,0
3580,2017-05-30 03:00:00,0,0
3581,2017-05-30 04:00:00,0,-191
3582,2017-05-30 05:00:00,0,0
3583,2017-05-30 06:00:00,0,0
3584,2017-05-30 07:00:00,0,0
3585,2017-05-30 08:00:00,0,0
3586,2017-05-30 09:00:00,-374,-232
3587,2017-05-30 10:00:00,-336,-181
3588,2017-05-30 11:00:00,0,33
3589,2017-05-30 12:00:00,0,188
3590,2017-05-30 13:00:00,0,422
3591,2017-05-30 14:00:00,117,62
3592,2017-05-30 15:00:00,0,0
3593,2017-05-30 16:00:00,0,0
3594,2017-05-30 17:00:00,0,0
3595,2017-05-30 18:00:00,0,0
3596,2017-05-30 19:00:00,-145,-80
3597,2017-05-30 20:00:00,0,0
3598,2017-05-30 21:00:00,0,0
3599,2017-05-30 22:00:00,0,-88
3600,2017-05-30 23:00:00,-712,-487
3601,2017-05-31 00:00:00,-541,-345
3602,2017-05-31 01:00:00,-261,-142
3603,2017-05-31 02:00:00,-798,-434
3604,2017-05-31 03:00:00,-335,-177
3605,2017-05-31 04:00:00,-444,-265
3606,2017-05-31 05:00:00,-153,-104
3607,2017-05-31 06:00:00,0,0
3608,2017-05-31 07:00:00,0,0
3609,2017-05-31 08:00:00,0,0
3610,2017-05-31 09:00:00,0,0
3611,2017-05-31 10:00:00,0,0
3612,2017-05-31 11:00:00,0,303
3613,2017-05-31 12:00:00,0,358
3614,2017-05-31 13:00:00,-329,-176
3615,2017-05-31 14:00:00,0,-69
3616,2017-05-31 15:00:00,-333,-200
3617,2017-05-31 16:00:00,0,-35
3618,2017-05-31 17:00:00,0,-133
3619,2017-05-31 18:00:00,0,118
3620,2017-05-31 19:00:00,0,0
3621,2017-05-31 20:00:00,0,0
3622,2017-05-31 21:00:00,0,0
3623,2017-05-31 22:00:00,0,108
3624,2017-05-31 23:00:00,0,201
3625,2017-06-01 00:00:00,0,154
3626,2017-06-01 01:00:00,0,137
3627,2017-06-01 02:00:00,0,67
3628,2017-06-01 03:00:00,0,-20
3629,2017-06-01 04:00:00,0,213
3630,2017-06-01 05:00:00,168,86
3631,2017-06-01 06:00:00,0,-147
3632,2017-06-01 07:00:00,0,-471
3633,2017-06-01 08:00:00,-875,-456
3634,2017-06-01 09:00:00,-188,-116
3635,2017-06-01 10:00:00,0,-64
3636,2017-06-01 11:00:00,0,-63
3637,2017-06-01 12:00:00,-232,-126
3638,2017-06-01 13:00:00,-658,-342
3639,2017-06-01 14:00:00,0,-287
3640,2017-06-01 15:00:00,-1213,-628
3641,2017-06-01 16:00:00,-1350,-732
3642,2017-06-01 17:00:00,0,-621
3643,2017-06-01 18:00:00,-415,-223
3644,2017-06-01 19:00:00,0,668
3645,2017-06-01 20:00:00,-994,-528
3646,2017-06-01 21:00:00,-180,-92
3647,2017-06-01 22:00:00,0,0
3648,2017-06-01 23:00:00,0,0
3649,2017-06-02 00:00:00,0,0
3650,2017-06-02 01:00:00,0,0
3651,2017-06-02 02:00:00,0,0
3652,2017-06-02 03:00:00,0,0
3653,2017-06-02 04:00:00,0,0
3654,2017-06-02 05:00:00,-567,-306
3655,2017-06-02 06:00:00,0,-278
3656,2017-06-02 07:00:00,-926,-627
3657,2017-06-02 08:00:00,0,-363
3658,2017-06-02 09:00:00,0,-334
3659,2017-06-02 10:00:00,0,-243
3660,2017-06-02 11:00:00,-651,-362
3661,2017-06-02 12:00:00,0,-258
3662,2017-06-02 13:00:00,0,-114
3663,2017-06-02 14:00:00,-665,-374
3664,2017-06-02 15:00:00,-1045,-614
3665,2017-06-02 16:00:00,-456,-256
3666,2017-06-02 17:00:00,0,0
3667,2017-06-02 18:00:00,0,0
3668,2017-06-02 19:00:00,0,0
3669,2017-06-02 20:00:00,0,0
3670,2017-06-02 21:00:00,0,0
3671,2017-06-02 22:00:00,0,0
3672,2017-06-02 23:00:00,0,0
3673,2017-06-03 00:00:00,0,0
3674,2017-06-03 01:00:00,0,0
3675,2017-06-03 02:00:00,0,0
3676,2017-06-03 03:00:00,0,0
3677,2017-06-03 04:00:00,-95,-57
3678,2017-06-03 05:00:00,0,-210
3679,2017-06-03 06:00:00,0,-199
3680,2017-06-03 07:00:00,-85,-47
3681,2017-06-03 08:00:00,-89,-63
3682,2017-06-03 09:00:00,0,0
3683,2017-06-03 10:00:00,0,0
3684,2017-06-03 11:00:00,0,0
3685,2017-06-03 12:00:00,0,0
3686,2017-06-03 13:00:00,2764,1584
3687,2017-06-03 14:00:00,1713,953
3688,2017-06-03 15:00:00,0,0
3689,2017-06-03 16:00:00,0,0
3690,2017-06-03 17:00:00,0,0
3691,2017-06-03 18:00:00,0,0
3692,2017-06-03 19:00:00,0,0
3693,2017-06-03 20:00:00,0,0
3694,2017-06-03 21:00:00,1531,830
3695,2017-06-03 22:00:00,0,76
3696,2017-06-03 23:00:00,0,0
3697,2017-06-04 00:00:00,0,0
3698,2017-06-04 01:00:00,0,0
3699,2017-06-04 02:00:00,0,0
3700,2017-06-04 03:00:00,0,-82
3701,2017-06-04 04:00:00,-352,-204
3702,2017-06-04 05:00:00,0,-169
3703,2017-06-04 06:00:00,0,25
3704,2017-06-04 07:00:00,109,60
3705,2017-06-04 08:00:00,0,72
3706,2017-06-04 09:00:00,128,69
3707,2017-06-04 10:00:00,0,0
3708,2017-06-04 11:00:00,0,0
3709,2017-06-04 12:00:00,0,0
3710,2017-06-04 13:00:00,0,0
3711,2017-06-04 14:00:00,0,0
3712,2017-06-04 15:00:00,0,0
3713,2017-06-04 16:00:00,0,-80
3714,2017-06-04 17:00:00,-772,-491
3715,2017-06-04 18:00:00,-487,-271
3716,2017-06-04 19:00:00,0,-149
3717,2017-06-04 20:00:00,63,35
3718,2017-06-04 21:00:00,0,78
3719,2017-06-04 22:00:00,248,140
3720,2017-06-04 23:00:00,278,160
3721,2017-06-05 00:00:00,86,53
3722,2017-06-05 01:00:00,0,0
3723,2017-06-05 02:00:00,0,-70
3724,2017-06-05 03:00:00,0,-164
3725,2017-06-05 04:00:00,0,-127
3726,2017-06-05 05:00:00,-184,-96
3727,2017-06-05 06:00:00,0,-98
3728,2017-06-05 07:00:00,0,0
3729,2017-06-05 08:00:00,0,0
3730,2017-06-05 09:00:00,0,-94
3731,2017-06-05 10:00:00,0,-165
3732,2017-06-05 11:00:00,0,-57
3733,2017-06-05 12:00:00,0,-131
3734,2017-06-05 13:00:00,-271,-146
3735,2017-06-05 14:00:00,0,-237
3736,2017-06-05 15:00:00,-120,-64
3737,2017-06-05 16:00:00,34,19
3738,2017-06-05 17:00:00,0,0
3739,2017-06-05 18:00:00,0,0
3740,2017-06-05 19:00:00,0,0
3741,2017-06-05 20:00:00,-1468,-829
3742,2017-06-05 21:00:00,-148,-84
3743,2017-06-05 22:00:00,0,-132
3744,2017-06-05 23:00:00,0,-133
3745,2017-06-06 00:00:00,0,-219
3746,2017-06-06 01:00:00,0,-192
3747,2017-06-06 02:00:00,-203,-123
3748,2017-06-06 03:00:00,0,-33
3749,2017-06-06 04:00:00,-144,-71
3750,2017-06-06 05:00:00,0,-233
3751,2017-06-06 06:00:00,0,-60
3752,2017-06-06 07:00:00,-159,-106
3753,2017-06-06 08:00:00,0,-107
3754,2017-06-06 09:00:00,0,-48
3755,2017-06-06 10:00:00,-95,-55
3756,2017-06-06 11:00:00,-74,-37
3757,2017-06-06 12:00:00,-111,-54
3758,2017-06-06 13:00:00,0,-69
3759,2017-06-06 14:00:00,0,-28
3760,2017-06-06 15:00:00,0,-169
3761,2017-06-06 16:00:00,144,79
3762,2017-06-06 17:00:00,371,212
3763,2017-06-06 18:00:00,574,331
3764,2017-06-06 19:00:00,0,314
3765,2017-06-06 20:00:00,0,213
3766,2017-06-06 21:00:00,900,535
3767,2017-06-06 22:00:00,0,153
3768,2017-06-06 23:00:00,-381,-202
3769,2017-06-07 00:00:00,-208,-107
3770,2017-06-07 01:00:00,0,-100
3771,2017-06-07 02:00:00,-181,-114
3772,2017-06-07 03:00:00,0,-158
3773,2017-06-07 04:00:00,0,-66
3774,2017-06-07 05:00:00,0,0
3775,2017-06-07 06:00:00,292,194
3776,2017-06-07 07:00:00,34,19
3777,2017-06-07 08:00:00,182,99
3778,2017-06-07 09:00:00,287,197
3779,2017-06-07 10:00:00,0,67
3780,2017-06-07 11:00:00,-194,-99
3781,2017-06-07 12:00:00,1060,583
3782,2017-06-07 13:00:00,1227,795
3783,2017-06-07 14:00:00,493,272
3784,2017-06-07 15:00:00,82,53
3785,2017-06-07 16:00:00,268,161
3786,2017-06-07 17:00:00,0,27
3787,2017-06-07 18:00:00,170,93
3788,2017-06-07 19:00:00,0,92
3789,2017-06-07 20:00:00,44,23
3790,2017-06-07 21:00:00,-16,-10
3791,2017-06-07 22:00:00,219,129
3792,2017-06-07 23:00:00,0,265
3793,2017-06-08 00:00:00,222,137
3794,2017-06-08 01:00:00,253,142
3795,2017-06-08 02:00:00,0,287
3796,2017-06-08 03:00:00,0,0
3797,2017-06-08 04:00:00,0,0
3798,2017-06-08 05:00:00,0,178
3799,2017-06-08 06:00:00,0,139
3800,2017-06-08 07:00:00,-383,-204
3801,2017-06-08 08:00:00,0,12
3802,2017-06-08 09:00:00,175,94
3803,2017-06-08 10:00:00,0,103
3804,2017-06-08 11:00:00,0,-122
3805,2017-06-08 12:00:00,-558,-295
3806,2017-06-08 13:00:00,-479,-271
3807,2017-06-08 14:00:00,0,0
3808,2017-06-08 15:00:00,0,121
3809,2017-06-08 16:00:00,0,0
3810,2017-06-08 17:00:00,0,-310
3811,2017-06-08 18:00:00,0,0
3812,2017-06-08 19:00:00,0,348
3813,2017-06-08 20:00:00,1191,749
3814,2017-06-08 21:00:00,0,333
3815,2017-06-08 22:00:00,53,28
3816,2017-06-08 23:00:00,100,56
3817,2017-06-09 00:00:00,0,39
3818,2017-06-09 01:00:00,0,191
3819,2017-06-09 02:00:00,418,237
3820,2017-06-09 03:00:00,9,5
3821,2017-06-09 04:00:00,0,53
3822,2017-06-09 05:00:00,68,39
3823,2017-06-09 06:00:00,0,21
3824,2017-06-09 07:00:00,0,0
3825,2017-06-09 08:00:00,0,221
3826,2017-06-09 09:00:00,354,193
3827,2017-06-09 10:00:00,0,0
3828,2017-06-09 11:00:00,0,0
3829,2017-06-09 12:00:00,0,0
3830,2017-06-09 13:00:00,-82,-46
3831,2017-06-09 14:00:00,-259,-153
3832,2017-06-09 15:00:00,-385,-202
3833,2017-06-09 16:00:00,0,-58
3834,2017-06-09 17:00:00,-968,-530
3835,2017-06-09 18:00:00,-482,-273
3836,2017-06-09 19:00:00,0,493
3837,2017-06-09 20:00:00,0,104
3838,2017-06-09 21:00:00,0,0
3839,2017-06-09 22:00:00,-619,-444
3840,2017-06-09 23:00:00,-113,-64
3841,2017-06-10 00:00:00,-128,-78
3842,2017-06-10 01:00:00,0,-89
3843,2017-06-10 02:00:00,-48,-29
3844,2017-06-10 03:00:00,0,-143
3845,2017-06-10 04:00:00,-160,-105
3846,2017-06-10 05:00:00,0,259
3847,2017-06-10 06:00:00,496,294
3848,2017-06-10 07:00:00,0,57
3849,2017-06-10 08:00:00,0,0
3850,2017-06-10 09:00:00,0,0
3851,2017-06-10 10:00:00,0,-70
3852,2017-06-10 11:00:00,-169,-104
3853,2017-06-10 12:00:00,0,0
3854,2017-06-10 13:00:00,0,0
3855,2017-06-10 14:00:00,0,0
3856,2017-06-10 15:00:00,0,0
3857,2017-06-10 16:00:00,0,0
3858,2017-06-10 17:00:00,0,-455
3859,2017-06-10 18:00:00,-1121,-684
3860,2017-06-10 19:00:00,0,-253
3861,2017-06-10 20:00:00,0,-570
3862,2017-06-10 21:00:00,-325,-189
3863,2017-06-10 22:00:00,0,135
3864,2017-06-10 23:00:00,191,98
3865,2017-06-11 00:00:00,0,0
3866,2017-06-11 01:00:00,0,-51
3867,2017-06-11 02:00:00,-62,-31
3868,2017-06-11 03:00:00,0,-18
3869,2017-06-11 04:00:00,-552,-319
3870,2017-06-11 05:00:00,0,-25
3871,2017-06-11 06:00:00,0,0
3872,2017-06-11 07:00:00,0,0
3873,2017-06-11 08:00:00,0,0
3874,2017-06-11 09:00:00,0,-90
3875,2017-06-11 10:00:00,0,0
3876,2017-06-11 11:00:00,0,0
3877,2017-06-11 12:00:00,0,0
3878,2017-06-11 13:00:00,452,262
3879,2017-06-11 14:00:00,0,127
3880,2017-06-11 15:00:00,0,68
3881,2017-06-11 16:00:00,0,63
3882,2017-06-11 17:00:00,140,71
3883,2017-06-11 18:00:00,0,43
3884,2017-06-11 19:00:00,0,0
3885,2017-06-11 20:00:00,0,0
3886,2017-06-11 21:00:00,0,33
3887,2017-06-11 22:00:00,0,120
3888,2017-06-11 23:00:00,-167,-95
3889,2017-06-12 00:00:00,376,229
3890,2017-06-12 01:00:00,761,487
3891,2017-06-12 02:00:00,435,237
3892,2017-06-12 03:00:00,-527,-256
3893,2017-06-12 04:00:00,0,151
3894,2017-06-12 05:00:00,0,0
3895,2017-06-12 06:00:00,17,9
3896,2017-06-12 07:00:00,-91,-50
3897,2017-06-12 08:00:00,-426,-254
3898,2017-06-12 09:00:00,-54,-32
3899,2017-06-12 10:00:00,0,-1087
3900,2017-06-12 11:00:00,-795,-439
3901,2017-06-12 12:00:00,0,-750
3902,2017-06-12 13:00:00,0,-356
3903,2017-06-12 14:00:00,0,0
3904,2017-06-12 15:00:00,0,0
3905,2017-06-12 16:00:00,0,102
3906,2017-06-12 17:00:00,420,281
3907,2017-06-12 18:00:00,0,-11
3908,2017-06-12 19:00:00,-39,-22
3909,2017-06-12 20:00:00,-78,-39
3910,2017-06-12 21:00:00,-181,-88
3911,2017-06-12 22:00:00,-204,-117
3912,2017-06-12 23:00:00,0,-342
3913,2017-06-13 00:00:00,0,-90
3914,2017-06-13 01:00:00,-789,-385
3915,2017-06-13 02:00:00,-719,-377
3916,2017-06-13 03:00:00,-929,-492
3917,2017-06-13 04:00:00,-270,-140
3918,2017-06-13 05:00:00,0,-101
3919,2017-06-13 06:00:00,0,-211
3920,2017-06-13 07:00:00,0,-255
3921,2017-06-13 08:00:00,0,-215
3922,2017-06-13 09:00:00,-499,-241
3923,2017-06-13 10:00:00,-178,-92
3924,2017-06-13 11:00:00,0,-25
3925,2017-06-13 12:00:00,0,-143
3926,2017-06-13 13:00:00,-240,-121
3927,2017-06-13 14:00:00,0,-149
3928,2017-06-13 15:00:00,0,-377
3929,2017-06-13 16:00:00,-466,-255
3930,2017-06-13 17:00:00,0,-123
3931,2017-06-13 18:00:00,0,-107
3932,2017-06-13 19:00:00,0,-77
3933,2017-06-13 20:00:00,0,-254
3934,2017-06-13 21:00:00,0,-224
3935,2017-06-13 22:00:00,0,-109
3936,2017-06-13 23:00:00,-160,-101
3937,2017-06-14 00:00:00,-40,-21
3938,2017-06-14 01:00:00,0,0
3939,2017-06-14 02:00:00,0,0
3940,2017-06-14 03:00:00,0,0
3941,2017-06-14 04:00:00,0,0
3942,2017-06-14 05:00:00,0,-445
3943,2017-06-14 06:00:00,0,-294
3944,2017-06-14 07:00:00,0,-242
3945,2017-06-14 08:00:00,0,-319
3946,2017-06-14 09:00:00,-397,-195
3947,2017-06-14 10:00:00,0,-169
3948,2017-06-14 11:00:00,0,-124
3949,2017-06-14 12:00:00,0,0
3950,2017-06-14 13:00:00,0,0
3951,2017-06-14 14:00:00,0,0
3952,2017-06-14 15:00:00,0,-188
3953,2017-06-14 16:00:00,0,-412
3954,2017-06-14 17:00:00,0,-654
3955,2017-06-14 18:00:00,0,-368
3956,2017-06-14 19:00:00,-336,-171
3957,2017-06-14 20:00:00,0,-393
3958,2017-06-14 21:00:00,0,-93
3959,2017-06-14 22:00:00,198,125
3960,2017-06-14 23:00:00,0,0
3961,2017-06-15 00:00:00,0,0
3962,2017-06-15 01:00:00,0,0
3963,2017-06-15 02:00:00,-525,-301
3964,2017-06-15 03:00:00,-336,-195
3965,2017-06-15 04:00:00,383,207
3966,2017-06-15 05:00:00,0,578
3967,2017-06-15 06:00:00,0,0
3968,2017-06-15 07:00:00,0,0
3969,2017-06-15 08:00:00,0,0
3970,2017-06-15 09:00:00,0,0
3971,2017-06-15 10:00:00,0,0
3972,2017-06-15 11:00:00,442,301
3973,2017-06-15 12:00:00,249,133
3974,2017-06-15 13:00:00,0,-59
3975,2017-06-15 14:00:00,1742,1031
3976,2017-06-15 15:00:00,0,52
3977,2017-06-15 16:00:00,31,18
3978,2017-06-15 17:00:00,0,0
3979,2017-06-15 18:00:00,-598,-342
3980,2017-06-15 19:00:00,0,157
3981,2017-06-15 20:00:00,329,173
3982,2017-06-15 21:00:00,0,218
3983,2017-06-15 22:00:00,0,0
3984,2017-06-15 23:00:00,0,0
3985,2017-06-16 00:00:00,0,-50
3986,2017-06-16 01:00:00,191,110
3987,2017-06-16 02:00:00,73,45
3988,2017-06-16 03:00:00,19,9
3989,2017-06-16 04:00:00,0,0
3990,2017-06-16 05:00:00,0,1327
3991,2017-06-16 06:00:00,3652,1901
3992,2017-06-16 07:00:00,0,-99
3993,2017-06-16 08:00:00,0,-79
3994,2017-06-16 09:00:00,0,0
3995,2017-06-16 10:00:00,0,0
3996,2017-06-16 11:00:00,0,0
3997,2017-06-16 12:00:00,0,0
3998,2017-06-16 13:00:00,0,0
3999,2017-06-16 14:00:00,0,0
4000,2017-06-16 15:00:00,0,0
4001,2017-06-16 16:00:00,0,-6
4002,2017-06-16 17:00:00,0,0
4003,2017-06-16 18:00:00,0,0
4004,2017-06-16 19:00:00,0,-54
4005,2017-06-16 20:00:00,0,16
4006,2017-06-16 21:00:00,0,44
4007,2017-06-16 22:00:00,0,0
4008,2017-06-16 23:00:00,0,-6
4009,2017-06-17 00:00:00,0,-65
4010,2017-06-17 01:00:00,0,-231
4011,2017-06-17 02:00:00,-172,-88
4012,2017-06-17 03:00:00,0,152
4013,2017-06-17 04:00:00,302,159
4014,2017-06-17 05:00:00,80,41
4015,2017-06-17 06:00:00,72,47
4016,2017-06-17 07:00:00,0,106
4017,2017-06-17 08:00:00,83,44
4018,2017-06-17 09:00:00,420,272
4019,2017-06-17 10:00:00,184,126
4020,2017-06-17 11:00:00,242,139
4021,2017-06-17 12:00:00,0,195
4022,2017-06-17 13:00:00,80,48
4023,2017-06-17 14:00:00,0,28
4024,2017-06-17 15:00:00,0,46
4025,2017-06-17 16:00:00,0,0
4026,2017-06-17 17:00:00,0,0
4027,2017-06-17 18:00:00,0,0
4028,2017-06-17 19:00:00,0,0
4029,2017-06-17 20:00:00,0,0
4030,2017-06-17 21:00:00,0,0
4031,2017-06-17 22:00:00,0,0
4032,2017-06-17 23:00:00,0,-183
4033,2017-06-18 00:00:00,0,468
4034,2017-06-18 01:00:00,0,501
4035,2017-06-18 02:00:00,0,754
4036,2017-06-18 03:00:00,0,194
4037,2017-06-18 04:00:00,-602,-324
4038,2017-06-18 05:00:00,0,-201
4039,2017-06-18 06:00:00,0,-204
4040,2017-06-18 07:00:00,276,167
4041,2017-06-18 08:00:00,126,66
4042,2017-06-18 09:00:00,0,-208
4043,2017-06-18 10:00:00,-327,-173
4044,2017-06-18 11:00:00,0,-186
4045,2017-06-18 12:00:00,0,-47
4046,2017-06-18 13:00:00,-136,-77
4047,2017-06-18 14:00:00,0,-190
4048,2017-06-18 15:00:00,0,-127
4049,2017-06-18 16:00:00,0,-73
4050,2017-06-18 17:00:00,0,-597
4051,2017-06-18 18:00:00,0,-546
4052,2017-06-18 19:00:00,0,0
4053,2017-06-18 20:00:00,0,0
4054,2017-06-18 21:00:00,0,0
4055,2017-06-18 22:00:00,209,112
4056,2017-06-18 23:00:00,59,30
4057,2017-06-19 00:00:00,0,118
4058,2017-06-19 01:00:00,1777,1023
4059,2017-06-19 02:00:00,0,-253
4060,2017-06-19 03:00:00,0,-178
4061,2017-06-19 04:00:00,0,0
4062,2017-06-19 05:00:00,0,0
4063,2017-06-19 06:00:00,0,0
4064,2017-06-19 07:00:00,0,0
4065,2017-06-19 08:00:00,0,0
4066,2017-06-19 09:00:00,2229,1422
4067,2017-06-19 10:00:00,1537,886
4068,2017-06-19 11:00:00,2228,1326
4069,2017-06-19 12:00:00,0,491
4070,2017-06-19 13:00:00,0,0
4071,2017-06-19 14:00:00,0,0
4072,2017-06-19 15:00:00,0,0
4073,2017-06-19 16:00:00,0,0
4074,2017-06-19 17:00:00,0,0
4075,2017-06-19 18:00:00,0,0
4076,2017-06-19 19:00:00,0,0
4077,2017-06-19 20:00:00,0,0
4078,2017-06-19 21:00:00,0,0
4079,2017-06-19 22:00:00,145,75
4080,2017-06-19 23:00:00,158,90
4081,2017-06-20 00:00:00,244,128
4082,2017-06-20 01:00:00,0,22
4083,2017-06-20 02:00:00,149,84
4084,2017-06-20 03:00:00,0,0
4085,2017-06-20 04:00:00,0,0
4086,2017-06-20 05:00:00,-297,-146
4087,2017-06-20 06:00:00,0,-67
4088,2017-06-20 07:00:00,-428,-245
4089,2017-06-20 08:00:00,0,-72
4090,2017-06-20 09:00:00,-269,-131
4091,2017-06-20 10:00:00,-397,-220
4092,2017-06-20 11:00:00,0,-184
4093,2017-06-20 12:00:00,0,-84
4094,2017-06-20 13:00:00,0,-73
4095,2017-06-20 14:00:00,0,-58
4096,2017-06-20 15:00:00,0,-164
4097,2017-06-20 16:00:00,-55,-27
4098,2017-06-20 17:00:00,-426,-223
4099,2017-06-20 18:00:00,0,-125
4100,2017-06-20 19:00:00,0,98
4101,2017-06-20 20:00:00,259,162
4102,2017-06-20 21:00:00,0,-139
4103,2017-06-20 22:00:00,0,-112
4104,2017-06-20 23:00:00,-573,-310
4105,2017-06-21 00:00:00,-377,-211
4106,2017-06-21 01:00:00,-411,-226
4107,2017-06-21 02:00:00,0,-99
4108,2017-06-21 03:00:00,0,-238
4109,2017-06-21 04:00:00,9,5
4110,2017-06-21 05:00:00,13,7
4111,2017-06-21 06:00:00,1991,1223
4112,2017-06-21 07:00:00,0,-132
4113,2017-06-21 08:00:00,-1,-1
4114,2017-06-21 09:00:00,-747,-386
4115,2017-06-21 10:00:00,-560,-324
4116,2017-06-21 11:00:00,-243,-135
4117,2017-06-21 12:00:00,-1,-1
4118,2017-06-21 13:00:00,0,-1
4119,2017-06-21 14:00:00,-1,-1
4120,2017-06-21 15:00:00,-1,-1
4121,2017-06-21 16:00:00,-776,-399
4122,2017-06-21 17:00:00,0,-1
4123,2017-06-21 18:00:00,0,-1
4124,2017-06-21 19:00:00,0,-1
4125,2017-06-21 20:00:00,0,-1
4126,2017-06-21 21:00:00,0,-1
4127,2017-06-21 22:00:00,0,0
4128,2017-06-21 23:00:00,0,0
4129,2017-06-22 00:00:00,0,0
4130,2017-06-22 01:00:00,-207,-114
4131,2017-06-22 02:00:00,-338,-171
4132,2017-06-22 03:00:00,0,-115
4133,2017-06-22 04:00:00,58,31
4134,2017-06-22 05:00:00,0,-344
4135,2017-06-22 06:00:00,0,-331
4136,2017-06-22 07:00:00,0,-374
4137,2017-06-22 08:00:00,-677,-419
4138,2017-06-22 09:00:00,611,375
4139,2017-06-22 10:00:00,152,85
4140,2017-06-22 11:00:00,860,517
4141,2017-06-22 12:00:00,0,0
4142,2017-06-22 13:00:00,-257,-129
4143,2017-06-22 14:00:00,0,-106
4144,2017-06-22 15:00:00,0,164
4145,2017-06-22 16:00:00,1758,1095
4146,2017-06-22 17:00:00,-1374,-673
4147,2017-06-22 18:00:00,0,-67
4148,2017-06-22 19:00:00,-1175,-573
4149,2017-06-22 20:00:00,0,-80
4150,2017-06-22 21:00:00,0,-272
4151,2017-06-22 22:00:00,0,0
4152,2017-06-22 23:00:00,0,-58
4153,2017-06-23 00:00:00,0,-24
4154,2017-06-23 01:00:00,240,150
4155,2017-06-23 02:00:00,0,86
4156,2017-06-23 03:00:00,0,0
4157,2017-06-23 04:00:00,0,0
4158,2017-06-23 05:00:00,0,0
4159,2017-06-23 06:00:00,0,0
4160,2017-06-23 07:00:00,0,-78
4161,2017-06-23 08:00:00,392,228
4162,2017-06-23 09:00:00,0,179
4163,2017-06-23 10:00:00,278,158
4164,2017-06-23 11:00:00,0,-160
4165,2017-06-23 12:00:00,0,-148
4166,2017-06-23 13:00:00,0,-95
4167,2017-06-23 14:00:00,-94,-53
4168,2017-06-23 15:00:00,0,-276
4169,2017-06-23 16:00:00,0,-90
4170,2017-06-23 17:00:00,-245,-121
4171,2017-06-23 18:00:00,-208,-100
4172,2017-06-23 19:00:00,-293,-140
4173,2017-06-23 20:00:00,-167,-80
4174,2017-06-23 21:00:00,-420,-230
4175,2017-06-23 22:00:00,0,0
4176,2017-06-23 23:00:00,0,0
4177,2017-06-24 00:00:00,0,0
4178,2017-06-24 01:00:00,187,120
4179,2017-06-24 02:00:00,355,220
4180,2017-06-24 03:00:00,0,87
4181,2017-06-24 04:00:00,0,0
4182,2017-06-24 05:00:00,0,0
4183,2017-06-24 06:00:00,131,77
4184,2017-06-24 07:00:00,0,33
4185,2017-06-24 08:00:00,296,188
4186,2017-06-24 09:00:00,226,154
4187,2017-06-24 10:00:00,0,-28
4188,2017-06-24 11:00:00,0,-114
4189,2017-06-24 12:00:00,0,-278
4190,2017-06-24 13:00:00,-568,-303
4191,2017-06-24 14:00:00,0,-279
4192,2017-06-24 15:00:00,0,-271
4193,2017-06-24 16:00:00,0,-403
4194,2017-06-24 17:00:00,0,-196
4195,2017-06-24 18:00:00,0,-197
4196,2017-06-24 19:00:00,-328,-142
4197,2017-06-24 20:00:00,0,-128
4198,2017-06-24 21:00:00,-65,-34
4199,2017-06-24 22:00:00,0,-110
4200,2017-06-24 23:00:00,0,-64
4201,2017-06-25 00:00:00,0,0
4202,2017-06-25 01:00:00,0,-190
4203,2017-06-25 02:00:00,-299,-172
4204,2017-06-25 03:00:00,0,337
4205,2017-06-25 04:00:00,822,584
4206,2017-06-25 05:00:00,0,37
4207,2017-06-25 06:00:00,0,0
4208,2017-06-25 07:00:00,0,-101
4209,2017-06-25 08:00:00,0,-721
4210,2017-06-25 09:00:00,0,-225
4211,2017-06-25 10:00:00,0,-493
4212,2017-06-25 11:00:00,-105,-56
4213,2017-06-25 12:00:00,0,0
4214,2017-06-25 13:00:00,0,-17
4215,2017-06-25 14:00:00,-43,-23
4216,2017-06-25 15:00:00,-1012,-440
4217,2017-06-25 16:00:00,0,-35
4218,2017-06-25 17:00:00,0,-110
4219,2017-06-25 18:00:00,-139,-73
4220,2017-06-25 19:00:00,0,-21
4221,2017-06-25 20:00:00,0,-79
4222,2017-06-25 21:00:00,0,-44
4223,2017-06-25 22:00:00,0,0
4224,2017-06-25 23:00:00,-57,-31
4225,2017-06-26 00:00:00,0,-18
4226,2017-06-26 01:00:00,82,50
4227,2017-06-26 02:00:00,246,147
4228,2017-06-26 03:00:00,0,0
4229,2017-06-26 04:00:00,0,0
4230,2017-06-26 05:00:00,0,0
4231,2017-06-26 06:00:00,0,0
4232,2017-06-26 07:00:00,-164,-71
4233,2017-06-26 08:00:00,-224,-90
4234,2017-06-26 09:00:00,0,0
4235,2017-06-26 10:00:00,0,0
4236,2017-06-26 11:00:00,0,0
4237,2017-06-26 12:00:00,-83,-37
4238,2017-06-26 13:00:00,0,-10
4239,2017-06-26 14:00:00,0,-54
4240,2017-06-26 15:00:00,0,-45
4241,2017-06-26 16:00:00,0,-77
4242,2017-06-26 17:00:00,-322,-152
4243,2017-06-26 18:00:00,0,-62
4244,2017-06-26 19:00:00,0,-37
4245,2017-06-26 20:00:00,0,-116
4246,2017-06-26 21:00:00,-94,-41
4247,2017-06-26 22:00:00,0,153
4248,2017-06-26 23:00:00,689,477
4249,2017-06-27 00:00:00,388,288
4250,2017-06-27 01:00:00,87,56
4251,2017-06-27 02:00:00,175,109
4252,2017-06-27 03:00:00,0,0
4253,2017-06-27 04:00:00,0,756
4254,2017-06-27 05:00:00,404,247
4255,2017-06-27 06:00:00,-1606,-650
4256,2017-06-27 07:00:00,-788,-373
4257,2017-06-27 08:00:00,0,-421
4258,2017-06-27 09:00:00,0,0
4259,2017-06-27 10:00:00,-1315,-610
4260,2017-06-27 11:00:00,0,-516
4261,2017-06-27 12:00:00,0,-222
4262,2017-06-27 13:00:00,0,0
4263,2017-06-27 14:00:00,0,-374
4264,2017-06-27 15:00:00,0,247
4265,2017-06-27 16:00:00,238,140
4266,2017-06-27 17:00:00,10,7
4267,2017-06-27 18:00:00,0,0
4268,2017-06-27 19:00:00,0,0
4269,2017-06-27 20:00:00,0,0
4270,2017-06-27 21:00:00,0,38
4271,2017-06-27 22:00:00,160,94
4272,2017-06-27 23:00:00,0,-110
4273,2017-06-28 00:00:00,-277,-165
4274,2017-06-28 01:00:00,12,7
4275,2017-06-28 02:00:00,27,22
4276,2017-06-28 03:00:00,0,0
4277,2017-06-28 04:00:00,-614,-295
4278,2017-06-28 05:00:00,0,0
4279,2017-06-28 06:00:00,0,0
4280,2017-06-28 07:00:00,0,0
4281,2017-06-28 08:00:00,0,0
4282,2017-06-28 09:00:00,0,0
4283,2017-06-28 10:00:00,0,0
4284,2017-06-28 11:00:00,0,-300
4285,2017-06-28 12:00:00,-297,-146
4286,2017-06-28 13:00:00,0,-216
4287,2017-06-28 14:00:00,-538,-271
4288,2017-06-28 15:00:00,0,-154
4289,2017-06-28 16:00:00,0,0
4290,2017-06-28 17:00:00,0,-236
4291,2017-06-28 18:00:00,-362,-188
4292,2017-06-28 19:00:00,0,0
4293,2017-06-28 20:00:00,0,0
4294,2017-06-28 21:00:00,0,0
4295,2017-06-28 22:00:00,0,0
4296,2017-06-28 23:00:00,0,0
4297,2017-06-29 00:00:00,0,0
4298,2017-06-29 01:00:00,0,0
4299,2017-06-29 02:00:00,0,0
4300,2017-06-29 03:00:00,0,0
4301,2017-06-29 04:00:00,0,0
4302,2017-06-29 05:00:00,0,0
4303,2017-06-29 06:00:00,0,0
4304,2017-06-29 07:00:00,0,0
4305,2017-06-29 08:00:00,0,0
4306,2017-06-29 09:00:00,0,0
4307,2017-06-29 10:00:00,0,0
4308,2017-06-29 11:00:00,0,-166
4309,2017-06-29 12:00:00,0,0
4310,2017-06-29 13:00:00,0,0
4311,2017-06-29 14:00:00,0,0
4312,2017-06-29 15:00:00,0,0
4313,2017-06-29 16:00:00,0,-167
4314,2017-06-29 17:00:00,-476,-223
4315,2017-06-29 18:00:00,92,62
4316,2017-06-29 19:00:00,459,307
4317,2017-06-29 20:00:00,681,406
4318,2017-06-29 21:00:00,0,294
4319,2017-06-29 22:00:00,0,0
4320,2017-06-29 23:00:00,0,0
4321,2017-06-30 00:00:00,0,0
4322,2017-06-30 01:00:00,0,-48
4323,2017-06-30 02:00:00,0,-80
4324,2017-06-30 03:00:00,-168,-80
4325,2017-06-30 04:00:00,0,-206
4326,2017-06-30 05:00:00,0,0
4327,2017-06-30 06:00:00,0,0
4328,2017-06-30 07:00:00,0,0
4329,2017-06-30 08:00:00,0,-27
4330,2017-06-30 09:00:00,0,-21
4331,2017-06-30 10:00:00,0,0
4332,2017-06-30 11:00:00,0,-116
4333,2017-06-30 12:00:00,0,-97
4334,2017-06-30 13:00:00,0,0
4335,2017-06-30 14:00:00,156,100
4336,2017-06-30 15:00:00,0,42
4337,2017-06-30 16:00:00,942,588
4338,2017-06-30 17:00:00,0,1430
4339,2017-06-30 18:00:00,0,252
4340,2017-06-30 19:00:00,0,136
4341,2017-06-30 20:00:00,174,116
4342,2017-06-30 21:00:00,0,0
4343,2017-06-30 22:00:00,0,-194
4344,2017-06-30 23:00:00,0,-130
4345,2017-07-01 00:00:00,0,-88
4346,2017-07-01 01:00:00,0,-72
4347,2017-07-01 02:00:00,0,-72
4348,2017-07-01 03:00:00,30,16
4349,2017-07-01 04:00:00,490,335
4350,2017-07-01 05:00:00,0,126
4351,2017-07-01 06:00:00,0,87
4352,2017-07-01 07:00:00,66,35
4353,2017-07-01 08:00:00,0,163
4354,2017-07-01 09:00:00,0,0
4355,2017-07-01 10:00:00,0,-236
4356,2017-07-01 11:00:00,0,-38
4357,2017-07-01 12:00:00,0,0
4358,2017-07-01 13:00:00,0,0
4359,2017-07-01 14:00:00,0,0
4360,2017-07-01 15:00:00,0,0
4361,2017-07-01 16:00:00,0,0
4362,2017-07-01 17:00:00,0,0
4363,2017-07-01 18:00:00,0,0
4364,2017-07-01 19:00:00,0,0
4365,2017-07-01 20:00:00,0,0
4366,2017-07-01 21:00:00,-454,-265
4367,2017-07-01 22:00:00,-288,-169
4368,2017-07-01 23:00:00,-284,-132
4369,2017-07-02 00:00:00,0,-78
4370,2017-07-02 01:00:00,-207,-110
4371,2017-07-02 02:00:00,0,-254
4372,2017-07-02 03:00:00,-690,-377
4373,2017-07-02 04:00:00,-426,-229
4374,2017-07-02 05:00:00,0,-160
4375,2017-07-02 06:00:00,-251,-116
4376,2017-07-02 07:00:00,-249,-122
4377,2017-07-02 08:00:00,0,0
4378,2017-07-02 09:00:00,0,0
4379,2017-07-02 10:00:00,0,-16
4380,2017-07-02 11:00:00,0,-504
4381,2017-07-02 12:00:00,0,0
4382,2017-07-02 13:00:00,0,0
4383,2017-07-02 14:00:00,0,-1
4384,2017-07-02 15:00:00,0,-63
4385,2017-07-02 16:00:00,0,-108
4386,2017-07-02 17:00:00,0,-90
4387,2017-07-02 18:00:00,0,-101
4388,2017-07-02 19:00:00,0,-131
4389,2017-07-02 20:00:00,0,-180
4390,2017-07-02 21:00:00,0,-133
4391,2017-07-02 22:00:00,0,0
4392,2017-07-02 23:00:00,0,0
4393,2017-07-03 00:00:00,0,110
4394,2017-07-03 01:00:00,187,108
4395,2017-07-03 02:00:00,0,109
4396,2017-07-03 03:00:00,0,-60
4397,2017-07-03 04:00:00,0,-135
4398,2017-07-03 05:00:00,0,0
4399,2017-07-03 06:00:00,0,-219
4400,2017-07-03 07:00:00,0,-240
4401,2017-07-03 08:00:00,0,-175
4402,2017-07-03 09:00:00,0,0
4403,2017-07-03 10:00:00,0,0
4404,2017-07-03 11:00:00,0,173
4405,2017-07-03 12:00:00,0,109
4406,2017-07-03 13:00:00,624,393
4407,2017-07-03 14:00:00,83,46
4408,2017-07-03 15:00:00,0,0
4409,2017-07-03 16:00:00,0,49
4410,2017-07-03 17:00:00,196,111
4411,2017-07-03 18:00:00,0,75
4412,2017-07-03 19:00:00,0,46
4413,2017-07-03 20:00:00,328,231
4414,2017-07-03 21:00:00,0,0
4415,2017-07-03 22:00:00,0,0
4416,2017-07-03 23:00:00,0,0
4417,2017-07-04 00:00:00,0,0
4418,2017-07-04 01:00:00,0,-54
4419,2017-07-04 02:00:00,0,-13
4420,2017-07-04 03:00:00,-51,-27
4421,2017-07-04 04:00:00,0,-133
4422,2017-07-04 05:00:00,0,-127
4423,2017-07-04 06:00:00,0,-226
4424,2017-07-04 07:00:00,0,-151
4425,2017-07-04 08:00:00,0,0
4426,2017-07-04 09:00:00,23,15
4427,2017-07-04 10:00:00,0,0
4428,2017-07-04 11:00:00,0,0
4429,2017-07-04 12:00:00,0,0
4430,2017-07-04 13:00:00,0,0
4431,2017-07-04 14:00:00,0,0
4432,2017-07-04 15:00:00,0,0
4433,2017-07-04 16:00:00,0,0
4434,2017-07-04 17:00:00,0,0
4435,2017-07-04 18:00:00,0,0
4436,2017-07-04 19:00:00,0,0
4437,2017-07-04 20:00:00,0,0
4438,2017-07-04 21:00:00,0,340
4439,2017-07-04 22:00:00,523,295
4440,2017-07-04 23:00:00,0,83
4441,2017-07-05 00:00:00,0,0
4442,2017-07-05 01:00:00,0,0
4443,2017-07-05 02:00:00,5,3
4444,2017-07-05 03:00:00,0,236
4445,2017-07-05 04:00:00,0,3544
4446,2017-07-05 05:00:00,1071,561
4447,2017-07-05 06:00:00,0,0
4448,2017-07-05 07:00:00,0,0
4449,2017-07-05 08:00:00,0,0
4450,2017-07-05 09:00:00,0,0
4451,2017-07-05 10:00:00,0,0
4452,2017-07-05 11:00:00,0,0
4453,2017-07-05 12:00:00,0,0
4454,2017-07-05 13:00:00,0,0
4455,2017-07-05 14:00:00,0,0
4456,2017-07-05 15:00:00,0,0
4457,2017-07-05 16:00:00,0,0
4458,2017-07-05 17:00:00,0,0
4459,2017-07-05 18:00:00,7,4
4460,2017-07-05 19:00:00,56,34
4461,2017-07-05 20:00:00,40,23
4462,2017-07-05 21:00:00,0,0
4463,2017-07-05 22:00:00,0,0
4464,2017-07-05 23:00:00,0,0
4465,2017-07-06 00:00:00,0,0
4466,2017-07-06 01:00:00,0,0
4467,2017-07-06 02:00:00,0,0
4468,2017-07-06 03:00:00,0,0
4469,2017-07-06 04:00:00,0,0
4470,2017-07-06 05:00:00,0,-92
4471,2017-07-06 06:00:00,-1086,-581
4472,2017-07-06 07:00:00,0,253
4473,2017-07-06 08:00:00,0,42
4474,2017-07-06 09:00:00,0,0
4475,2017-07-06 10:00:00,0,0
4476,2017-07-06 11:00:00,0,0
4477,2017-07-06 12:00:00,0,-105
4478,2017-07-06 13:00:00,0,0
4479,2017-07-06 14:00:00,0,0
4480,2017-07-06 15:00:00,0,5
4481,2017-07-06 16:00:00,116,71
4482,2017-07-06 17:00:00,1002,650
4483,2017-07-06 18:00:00,1013,691
4484,2017-07-06 19:00:00,0,0
4485,2017-07-06 20:00:00,0,0
4486,2017-07-06 21:00:00,0,0
4487,2017-07-06 22:00:00,0,0
4488,2017-07-06 23:00:00,-176,-93
4489,2017-07-07 00:00:00,-279,-151
4490,2017-07-07 01:00:00,0,-64
4491,2017-07-07 02:00:00,0,-141
4492,2017-07-07 03:00:00,-306,-160
4493,2017-07-07 04:00:00,0,0
4494,2017-07-07 05:00:00,0,0
4495,2017-07-07 06:00:00,0,0
4496,2017-07-07 07:00:00,0,0
4497,2017-07-07 08:00:00,0,0
4498,2017-07-07 09:00:00,0,0
4499,2017-07-07 10:00:00,0,0
4500,2017-07-07 11:00:00,0,0
4501,2017-07-07 12:00:00,0,0
4502,2017-07-07 13:00:00,0,0
4503,2017-07-07 14:00:00,0,82
4504,2017-07-07 15:00:00,354,226
4505,2017-07-07 16:00:00,15,8
4506,2017-07-07 17:00:00,54,31
4507,2017-07-07 18:00:00,0,0
4508,2017-07-07 19:00:00,0,0
4509,2017-07-07 20:00:00,0,0
4510,2017-07-07 21:00:00,0,160
4511,2017-07-07 22:00:00,0,0
4512,2017-07-07 23:00:00,0,0
4513,2017-07-08 00:00:00,0,0
4514,2017-07-08 01:00:00,67,41
4515,2017-07-08 02:00:00,187,107
4516,2017-07-08 03:00:00,223,119
4517,2017-07-08 04:00:00,0,0
4518,2017-07-08 05:00:00,0,32
4519,2017-07-08 06:00:00,0,106
4520,2017-07-08 07:00:00,0,18
4521,2017-07-08 08:00:00,0,37
4522,2017-07-08 09:00:00,0,0
4523,2017-07-08 10:00:00,0,0
4524,2017-07-08 11:00:00,0,0
4525,2017-07-08 12:00:00,-110,-52
4526,2017-07-08 13:00:00,0,-24
4527,2017-07-08 14:00:00,-23,-13
4528,2017-07-08 15:00:00,0,0
4529,2017-07-08 16:00:00,0,0
4530,2017-07-08 17:00:00,0,0
4531,2017-07-08 18:00:00,0,0
4532,2017-07-08 19:00:00,0,-237
4533,2017-07-08 20:00:00,-566,-283
4534,2017-07-08 21:00:00,0,-91
4535,2017-07-08 22:00:00,0,0
4536,2017-07-08 23:00:00,0,0
4537,2017-07-09 00:00:00,16,10
4538,2017-07-09 01:00:00,0,18
4539,2017-07-09 02:00:00,67,47
4540,2017-07-09 03:00:00,0,0
4541,2017-07-09 04:00:00,0,0
4542,2017-07-09 05:00:00,0,-229
4543,2017-07-09 06:00:00,-222,-111
4544,2017-07-09 07:00:00,0,-33
4545,2017-07-09 08:00:00,-170,-104
4546,2017-07-09 09:00:00,0,0
4547,2017-07-09 10:00:00,0,0
4548,2017-07-09 11:00:00,0,0
4549,2017-07-09 12:00:00,0,0
4550,2017-07-09 13:00:00,-479,-231
4551,2017-07-09 14:00:00,-530,-287
4552,2017-07-09 15:00:00,0,-120
4553,2017-07-09 16:00:00,0,-315
4554,2017-07-09 17:00:00,0,-332
4555,2017-07-09 18:00:00,0,-79
4556,2017-07-09 19:00:00,-166,-93
4557,2017-07-09 20:00:00,724,452
4558,2017-07-09 21:00:00,0,0
4559,2017-07-09 22:00:00,-489,-259
4560,2017-07-09 23:00:00,-234,-121
4561,2017-07-10 00:00:00,0,-223
4562,2017-07-10 01:00:00,0,-139
4563,2017-07-10 02:00:00,-209,-102
4564,2017-07-10 03:00:00,0,-248
4565,2017-07-10 04:00:00,0,-210
4566,2017-07-10 05:00:00,-299,-150
4567,2017-07-10 06:00:00,0,-442
4568,2017-07-10 07:00:00,0,-218
4569,2017-07-10 08:00:00,0,0
4570,2017-07-10 09:00:00,0,0
4571,2017-07-10 10:00:00,0,0
4572,2017-07-10 11:00:00,107,74
4573,2017-07-10 12:00:00,147,107
4574,2017-07-10 13:00:00,0,0
4575,2017-07-10 14:00:00,0,0
4576,2017-07-10 15:00:00,0,-130
4577,2017-07-10 16:00:00,0,132
4578,2017-07-10 17:00:00,0,124
4579,2017-07-10 18:00:00,1424,921
4580,2017-07-10 19:00:00,28,16
4581,2017-07-10 20:00:00,1032,680
4582,2017-07-10 21:00:00,1914,1178
4583,2017-07-10 22:00:00,630,373
4584,2017-07-10 23:00:00,125,77
4585,2017-07-11 00:00:00,0,36
4586,2017-07-11 01:00:00,0,0
4587,2017-07-11 02:00:00,0,0
4588,2017-07-11 03:00:00,0,0
4589,2017-07-11 04:00:00,0,0
4590,2017-07-11 05:00:00,0,0
4591,2017-07-11 06:00:00,-210,-114
4592,2017-07-11 07:00:00,334,214
4593,2017-07-11 08:00:00,0,161
4594,2017-07-11 09:00:00,282,173
4595,2017-07-11 10:00:00,-33,-15
4596,2017-07-11 11:00:00,0,-11
4597,2017-07-11 12:00:00,0,-18
4598,2017-07-11 13:00:00,-158,-84
4599,2017-07-11 14:00:00,0,-32
4600,2017-07-11 15:00:00,-595,-279
4601,2017-07-11 16:00:00,0,0
4602,2017-07-11 17:00:00,0,0
4603,2017-07-11 18:00:00,0,0
4604,2017-07-11 19:00:00,0,0
4605,2017-07-11 20:00:00,-641,-287
4606,2017-07-11 21:00:00,0,-78
4607,2017-07-11 22:00:00,0,268
4608,2017-07-11 23:00:00,-225,-117
4609,2017-07-12 00:00:00,0,-39
4610,2017-07-12 01:00:00,0,-131
4611,2017-07-12 02:00:00,-210,-108
4612,2017-07-12 03:00:00,-192,-116
4613,2017-07-12 04:00:00,0,-81
4614,2017-07-12 05:00:00,-441,-195
4615,2017-07-12 06:00:00,0,-250
4616,2017-07-12 07:00:00,0,-226
4617,2017-07-12 08:00:00,0,0
4618,2017-07-12 09:00:00,0,0
4619,2017-07-12 10:00:00,0,0
4620,2017-07-12 11:00:00,0,0
4621,2017-07-12 12:00:00,0,0
4622,2017-07-12 13:00:00,0,-33
4623,2017-07-12 14:00:00,292,183
4624,2017-07-12 15:00:00,0,10
4625,2017-07-12 16:00:00,0,-60
4626,2017-07-12 17:00:00,0,-65
4627,2017-07-12 18:00:00,-179,-79
4628,2017-07-12 19:00:00,0,0
4629,2017-07-12 20:00:00,0,0
4630,2017-07-12 21:00:00,0,-10
4631,2017-07-12 22:00:00,0,0
4632,2017-07-12 23:00:00,297,191
4633,2017-07-13 00:00:00,146,84
4634,2017-07-13 01:00:00,296,196
4635,2017-07-13 02:00:00,-407,-182
4636,2017-07-13 03:00:00,0,-37
4637,2017-07-13 04:00:00,0,0
4638,2017-07-13 05:00:00,0,0
4639,2017-07-13 06:00:00,0,-64
4640,2017-07-13 07:00:00,0,-140
4641,2017-07-13 08:00:00,0,-120
4642,2017-07-13 09:00:00,0,0
4643,2017-07-13 10:00:00,0,0
4644,2017-07-13 11:00:00,0,-3
4645,2017-07-13 12:00:00,0,-2
4646,2017-07-13 13:00:00,-72,-35
4647,2017-07-13 14:00:00,-253,-123
4648,2017-07-13 15:00:00,-640,-285
4649,2017-07-13 16:00:00,0,-51
4650,2017-07-13 17:00:00,0,-131
4651,2017-07-13 18:00:00,0,-152
4652,2017-07-13 19:00:00,0,1129
4653,2017-07-13 20:00:00,3085,1932
4654,2017-07-13 21:00:00,1506,824
4655,2017-07-13 22:00:00,846,552
4656,2017-07-13 23:00:00,0,0
4657,2017-07-14 00:00:00,0,0
4658,2017-07-14 01:00:00,0,0
4659,2017-07-14 02:00:00,0,0
4660,2017-07-14 03:00:00,0,0
4661,2017-07-14 04:00:00,0,0
4662,2017-07-14 05:00:00,0,-172
4663,2017-07-14 06:00:00,-1314,-621
4664,2017-07-14 07:00:00,106,61
4665,2017-07-14 08:00:00,0,157
4666,2017-07-14 09:00:00,-784,-357
4667,2017-07-14 10:00:00,-206,-100
4668,2017-07-14 11:00:00,0,0
4669,2017-07-14 12:00:00,0,0
4670,2017-07-14 13:00:00,-24,-12
4671,2017-07-14 14:00:00,492,358
4672,2017-07-14 15:00:00,0,89
4673,2017-07-14 16:00:00,0,0
4674,2017-07-14 17:00:00,0,-250
4675,2017-07-14 18:00:00,0,-61
4676,2017-07-14 19:00:00,0,-75
4677,2017-07-14 20:00:00,0,0
4678,2017-07-14 21:00:00,0,0
4679,2017-07-14 22:00:00,0,0
4680,2017-07-14 23:00:00,0,-52
4681,2017-07-15 00:00:00,1237,889
4682,2017-07-15 01:00:00,1336,803
4683,2017-07-15 02:00:00,256,145
4684,2017-07-15 03:00:00,0,0
4685,2017-07-15 04:00:00,-84,-46
4686,2017-07-15 05:00:00,0,0
4687,2017-07-15 06:00:00,0,0
4688,2017-07-15 07:00:00,0,4
4689,2017-07-15 08:00:00,0,699
4690,2017-07-15 09:00:00,0,8
4691,2017-07-15 10:00:00,0,0
4692,2017-07-15 11:00:00,0,0
4693,2017-07-15 12:00:00,0,0
4694,2017-07-15 13:00:00,9,5
4695,2017-07-15 14:00:00,0,0
4696,2017-07-15 15:00:00,0,0
4697,2017-07-15 16:00:00,0,0
4698,2017-07-15 17:00:00,0,0
4699,2017-07-15 18:00:00,0,0
4700,2017-07-15 19:00:00,0,0
4701,2017-07-15 20:00:00,0,0
4702,2017-07-15 21:00:00,0,0
4703,2017-07-15 22:00:00,-586,-305
4704,2017-07-15 23:00:00,0,-126
4705,2017-07-16 00:00:00,-581,-278
4706,2017-07-16 01:00:00,0,-126
4707,2017-07-16 02:00:00,0,-284
4708,2017-07-16 03:00:00,0,-390
4709,2017-07-16 04:00:00,-1901,-842
4710,2017-07-16 05:00:00,0,-149
4711,2017-07-16 06:00:00,0,-197
4712,2017-07-16 07:00:00,0,-34
4713,2017-07-16 08:00:00,0,-92
4714,2017-07-16 09:00:00,-189,-84
4715,2017-07-16 10:00:00,0,-29
4716,2017-07-16 11:00:00,0,-103
4717,2017-07-16 12:00:00,0,-229
4718,2017-07-16 13:00:00,0,-293
4719,2017-07-16 14:00:00,0,-141
4720,2017-07-16 15:00:00,0,-41
4721,2017-07-16 16:00:00,0,177
4722,2017-07-16 17:00:00,452,276
4723,2017-07-16 18:00:00,348,207
4724,2017-07-16 19:00:00,348,227
4725,2017-07-16 20:00:00,0,55
4726,2017-07-16 21:00:00,405,277
4727,2017-07-16 22:00:00,261,185
4728,2017-07-16 23:00:00,0,0
4729,2017-07-17 00:00:00,0,0
4730,2017-07-17 01:00:00,0,0
4731,2017-07-17 02:00:00,0,0
4732,2017-07-17 03:00:00,0,0
4733,2017-07-17 04:00:00,-266,-134
4734,2017-07-17 05:00:00,-150,-85
4735,2017-07-17 06:00:00,0,332
4736,2017-07-17 07:00:00,0,-83
4737,2017-07-17 08:00:00,-328,-145
4738,2017-07-17 09:00:00,0,-17
4739,2017-07-17 10:00:00,-112,-52
4740,2017-07-17 11:00:00,0,-68
4741,2017-07-17 12:00:00,0,0
4742,2017-07-17 13:00:00,0,-38
4743,2017-07-17 14:00:00,0,-42
4744,2017-07-17 15:00:00,0,-137
4745,2017-07-17 16:00:00,0,-30
4746,2017-07-17 17:00:00,0,-107
4747,2017-07-17 18:00:00,-87,-44
4748,2017-07-17 19:00:00,0,-81
4749,2017-07-17 20:00:00,0,-83
4750,2017-07-17 21:00:00,0,-60
4751,2017-07-17 22:00:00,-266,-111
4752,2017-07-17 23:00:00,0,-99
4753,2017-07-18 00:00:00,-114,-71
4754,2017-07-18 01:00:00,0,-95
4755,2017-07-18 02:00:00,-627,-251
4756,2017-07-18 03:00:00,0,-35
4757,2017-07-18 04:00:00,-171,-86
4758,2017-07-18 05:00:00,0,444
4759,2017-07-18 06:00:00,9900,6518
4760,2017-07-18 07:00:00,3313,2170
4761,2017-07-18 08:00:00,0,0
4762,2017-07-18 09:00:00,0,-365
4763,2017-07-18 10:00:00,-121,-69
4764,2017-07-18 11:00:00,-426,-228
4765,2017-07-18 12:00:00,-541,-253
4766,2017-07-18 13:00:00,0,0
4767,2017-07-18 14:00:00,0,-264
4768,2017-07-18 15:00:00,0,-156
4769,2017-07-18 16:00:00,0,-603
4770,2017-07-18 17:00:00,0,-612
4771,2017-07-18 18:00:00,1112,653
4772,2017-07-18 19:00:00,1885,1191
4773,2017-07-18 20:00:00,422,254
4774,2017-07-18 21:00:00,0,559
4775,2017-07-18 22:00:00,0,0
4776,2017-07-18 23:00:00,-112,-60
4777,2017-07-19 00:00:00,0,-80
4778,2017-07-19 01:00:00,-309,-125
4779,2017-07-19 02:00:00,0,-70
4780,2017-07-19 03:00:00,0,0
4781,2017-07-19 04:00:00,0,0
4782,2017-07-19 05:00:00,0,-271
4783,2017-07-19 06:00:00,0,-561
4784,2017-07-19 07:00:00,-260,-143
4785,2017-07-19 08:00:00,0,-183
4786,2017-07-19 09:00:00,0,-55
4787,2017-07-19 10:00:00,271,170
4788,2017-07-19 11:00:00,0,17
4789,2017-07-19 12:00:00,-440,-199
4790,2017-07-19 13:00:00,-620,-288
4791,2017-07-19 14:00:00,0,-319
4792,2017-07-19 15:00:00,0,0
4793,2017-07-19 16:00:00,0,47
4794,2017-07-19 17:00:00,0,28
4795,2017-07-19 18:00:00,439,299
4796,2017-07-19 19:00:00,0,0
4797,2017-07-19 20:00:00,0,0
4798,2017-07-19 21:00:00,0,105
4799,2017-07-19 22:00:00,0,83
4800,2017-07-19 23:00:00,0,54
4801,2017-07-20 00:00:00,0,69
4802,2017-07-20 01:00:00,170,102
4803,2017-07-20 02:00:00,195,117
4804,2017-07-20 03:00:00,37,25
4805,2017-07-20 04:00:00,80,59
4806,2017-07-20 05:00:00,0,0
4807,2017-07-20 06:00:00,259,153
4808,2017-07-20 07:00:00,0,25
4809,2017-07-20 08:00:00,0,7
4810,2017-07-20 09:00:00,69,40
4811,2017-07-20 10:00:00,899,591
4812,2017-07-20 11:00:00,135,88
4813,2017-07-20 12:00:00,0,0
4814,2017-07-20 13:00:00,0,0
4815,2017-07-20 14:00:00,0,-99
4816,2017-07-20 15:00:00,0,-46
4817,2017-07-20 16:00:00,0,0
4818,2017-07-20 17:00:00,1884,1166
4819,2017-07-20 18:00:00,0,0
4820,2017-07-20 19:00:00,0,0
4821,2017-07-20 20:00:00,0,0
4822,2017-07-20 21:00:00,0,0
4823,2017-07-20 22:00:00,0,0
4824,2017-07-20 23:00:00,0,0
4825,2017-07-21 00:00:00,0,0
4826,2017-07-21 01:00:00,-267,-117
4827,2017-07-21 02:00:00,-68,-37
4828,2017-07-21 03:00:00,-193,-89
4829,2017-07-21 04:00:00,0,-260
4830,2017-07-21 05:00:00,0,0
4831,2017-07-21 06:00:00,0,0
4832,2017-07-21 07:00:00,0,1044
4833,2017-07-21 08:00:00,0,43
4834,2017-07-21 09:00:00,0,2
4835,2017-07-21 10:00:00,0,0
4836,2017-07-21 11:00:00,0,0
4837,2017-07-21 12:00:00,0,0
4838,2017-07-21 13:00:00,0,0
4839,2017-07-21 14:00:00,106,63
4840,2017-07-21 15:00:00,0,0
4841,2017-07-21 16:00:00,49,30
4842,2017-07-21 17:00:00,0,0
4843,2017-07-21 18:00:00,0,0
4844,2017-07-21 19:00:00,0,0
4845,2017-07-21 20:00:00,0,0
4846,2017-07-21 21:00:00,0,-315
4847,2017-07-21 22:00:00,-227,-116
4848,2017-07-21 23:00:00,0,-134
4849,2017-07-22 00:00:00,-279,-116
4850,2017-07-22 01:00:00,-128,-62
4851,2017-07-22 02:00:00,-205,-102
4852,2017-07-22 03:00:00,0,0
4853,2017-07-22 04:00:00,-66,-33
4854,2017-07-22 05:00:00,0,-146
4855,2017-07-22 06:00:00,0,-196
4856,2017-07-22 07:00:00,0,-135
4857,2017-07-22 08:00:00,-437,-206
4858,2017-07-22 09:00:00,0,-110
4859,2017-07-22 10:00:00,0,-154
4860,2017-07-22 11:00:00,-339,-153
4861,2017-07-22 12:00:00,0,-120
4862,2017-07-22 13:00:00,0,-120
4863,2017-07-22 14:00:00,0,-41
4864,2017-07-22 15:00:00,0,-118
4865,2017-07-22 16:00:00,0,128
4866,2017-07-22 17:00:00,203,148
4867,2017-07-22 18:00:00,0,21
4868,2017-07-22 19:00:00,35,19
4869,2017-07-22 20:00:00,119,65
4870,2017-07-22 21:00:00,367,223
4871,2017-07-22 22:00:00,0,46
4872,2017-07-22 23:00:00,98,68
4873,2017-07-23 00:00:00,0,-105
4874,2017-07-23 01:00:00,0,-23
4875,2017-07-23 02:00:00,0,-185
4876,2017-07-23 03:00:00,0,-282
4877,2017-07-23 04:00:00,0,-263
4878,2017-07-23 05:00:00,0,-278
4879,2017-07-23 06:00:00,-359,-169
4880,2017-07-23 07:00:00,0,-64
4881,2017-07-23 08:00:00,-272,-120
4882,2017-07-23 09:00:00,0,-36
4883,2017-07-23 10:00:00,0,-138
4884,2017-07-23 11:00:00,0,-122
4885,2017-07-23 12:00:00,0,-109
4886,2017-07-23 13:00:00,0,0
4887,2017-07-23 14:00:00,0,-20
4888,2017-07-23 15:00:00,-125,-61
4889,2017-07-23 16:00:00,-422,-211
4890,2017-07-23 17:00:00,0,-149
4891,2017-07-23 18:00:00,2464,1711
4892,2017-07-23 19:00:00,1891,1303
4893,2017-07-23 20:00:00,1550,989
4894,2017-07-23 21:00:00,0,1553
4895,2017-07-23 22:00:00,3670,2671
4896,2017-07-23 23:00:00,0,53
4897,2017-07-24 00:00:00,0,-48
4898,2017-07-24 01:00:00,-439,-236
4899,2017-07-24 02:00:00,0,-246
4900,2017-07-24 03:00:00,-140,-73
4901,2017-07-24 04:00:00,-1543,-647
4902,2017-07-24 05:00:00,-1329,-585
4903,2017-07-24 06:00:00,0,0
4904,2017-07-24 07:00:00,0,0
4905,2017-07-24 08:00:00,2284,1455
4906,2017-07-24 09:00:00,0,0
4907,2017-07-24 10:00:00,0,0
4908,2017-07-24 11:00:00,0,-389
4909,2017-07-24 12:00:00,-302,-146
4910,2017-07-24 13:00:00,0,-130
4911,2017-07-24 14:00:00,0,-57
4912,2017-07-24 15:00:00,-992,-461
4913,2017-07-24 16:00:00,-510,-269
4914,2017-07-24 17:00:00,-539,-258
4915,2017-07-24 18:00:00,0,1423
4916,2017-07-24 19:00:00,-288,-172
4917,2017-07-24 20:00:00,410,230
4918,2017-07-24 21:00:00,-516,-211
4919,2017-07-24 22:00:00,-336,-178
4920,2017-07-24 23:00:00,0,-77
4921,2017-07-25 00:00:00,0,-92
4922,2017-07-25 01:00:00,0,-34
4923,2017-07-25 02:00:00,0,-102
4924,2017-07-25 03:00:00,-176,-104
4925,2017-07-25 04:00:00,0,-86
4926,2017-07-25 05:00:00,0,-164
4927,2017-07-25 06:00:00,0,-59
4928,2017-07-25 07:00:00,-64,-36
4929,2017-07-25 08:00:00,0,-93
4930,2017-07-25 09:00:00,0,-183
4931,2017-07-25 10:00:00,0,-59
4932,2017-07-25 11:00:00,-373,-219
4933,2017-07-25 12:00:00,-489,-226
4934,2017-07-25 13:00:00,0,-25
4935,2017-07-25 14:00:00,-106,-56
4936,2017-07-25 15:00:00,0,45
4937,2017-07-25 16:00:00,0,0
4938,2017-07-25 17:00:00,0,0
4939,2017-07-25 18:00:00,-99,-49
4940,2017-07-25 19:00:00,-506,-228
4941,2017-07-25 20:00:00,-583,-255
4942,2017-07-25 21:00:00,-322,-175
4943,2017-07-25 22:00:00,0,0
4944,2017-07-25 23:00:00,135,82
4945,2017-07-26 00:00:00,269,165
4946,2017-07-26 01:00:00,89,52
4947,2017-07-26 02:00:00,435,279
4948,2017-07-26 03:00:00,0,28
4949,2017-07-26 04:00:00,0,0
4950,2017-07-26 05:00:00,0,0
4951,2017-07-26 06:00:00,0,798
4952,2017-07-26 07:00:00,951,608
4953,2017-07-26 08:00:00,0,0
4954,2017-07-26 09:00:00,0,0
4955,2017-07-26 10:00:00,0,12
4956,2017-07-26 11:00:00,0,42
4957,2017-07-26 12:00:00,0,103
4958,2017-07-26 13:00:00,98,57
4959,2017-07-26 14:00:00,103,58
4960,2017-07-26 15:00:00,0,0
4961,2017-07-26 16:00:00,0,0
4962,2017-07-26 17:00:00,0,0
4963,2017-07-26 18:00:00,0,0
4964,2017-07-26 19:00:00,0,0
4965,2017-07-26 20:00:00,0,0
4966,2017-07-26 21:00:00,169,105
4967,2017-07-26 22:00:00,105,65
4968,2017-07-26 23:00:00,-114,-49
4969,2017-07-27 00:00:00,-328,-150
4970,2017-07-27 01:00:00,-260,-135
4971,2017-07-27 02:00:00,-807,-399
4972,2017-07-27 03:00:00,-45,-24
4973,2017-07-27 04:00:00,0,-153
4974,2017-07-27 05:00:00,-219,-109
4975,2017-07-27 06:00:00,0,-155
4976,2017-07-27 07:00:00,0,-151
4977,2017-07-27 08:00:00,0,0
4978,2017-07-27 09:00:00,0,0
4979,2017-07-27 10:00:00,0,0
4980,2017-07-27 11:00:00,0,-47
4981,2017-07-27 12:00:00,-759,-319
4982,2017-07-27 13:00:00,-252,-129
4983,2017-07-27 14:00:00,0,-186
4984,2017-07-27 15:00:00,0,-68
4985,2017-07-27 16:00:00,-472,-279
4986,2017-07-27 17:00:00,0,0
4987,2017-07-27 18:00:00,0,0
4988,2017-07-27 19:00:00,0,0
4989,2017-07-27 20:00:00,0,0
4990,2017-07-27 21:00:00,80,48
4991,2017-07-27 22:00:00,0,0
4992,2017-07-27 23:00:00,0,0
4993,2017-07-28 00:00:00,0,0
4994,2017-07-28 01:00:00,0,0
4995,2017-07-28 02:00:00,0,0
4996,2017-07-28 03:00:00,0,0
4997,2017-07-28 04:00:00,0,0
4998,2017-07-28 05:00:00,0,0
4999,2017-07-28 06:00:00,0,-196
5000,2017-07-28 07:00:00,2,1
5001,2017-07-28 08:00:00,0,4
5002,2017-07-28 09:00:00,0,40
5003,2017-07-28 10:00:00,-133,-61
5004,2017-07-28 11:00:00,0,-18
5005,2017-07-28 12:00:00,-75,-38
5006,2017-07-28 13:00:00,0,-41
5007,2017-07-28 14:00:00,0,-43
5008,2017-07-28 15:00:00,0,-114
5009,2017-07-28 16:00:00,171,103
5010,2017-07-28 17:00:00,56,29
5011,2017-07-28 18:00:00,0,39
5012,2017-07-28 19:00:00,301,216
5013,2017-07-28 20:00:00,409,243
5014,2017-07-28 21:00:00,0,93
5015,2017-07-28 22:00:00,0,48
5016,2017-07-28 23:00:00,-33,-17
5017,2017-07-29 00:00:00,0,-5
5018,2017-07-29 01:00:00,-47,-23
5019,2017-07-29 02:00:00,0,-13
5020,2017-07-29 03:00:00,0,-59
5021,2017-07-29 04:00:00,-417,-212
5022,2017-07-29 05:00:00,0,-141
5023,2017-07-29 06:00:00,-250,-106
5024,2017-07-29 07:00:00,49,31
5025,2017-07-29 08:00:00,0,27
5026,2017-07-29 09:00:00,0,20
5027,2017-07-29 10:00:00,140,89
5028,2017-07-29 11:00:00,-117,-52
5029,2017-07-29 12:00:00,0,-244
5030,2017-07-29 13:00:00,0,-908
5031,2017-07-29 14:00:00,0,-63
5032,2017-07-29 15:00:00,0,-91
5033,2017-07-29 16:00:00,0,0
5034,2017-07-29 17:00:00,0,-77
5035,2017-07-29 18:00:00,0,10
5036,2017-07-29 19:00:00,260,159
5037,2017-07-29 20:00:00,0,169
5038,2017-07-29 21:00:00,178,126
5039,2017-07-29 22:00:00,-205,-93
5040,2017-07-29 23:00:00,0,-4
5041,2017-07-30 00:00:00,-64,-28
5042,2017-07-30 01:00:00,0,-56
5043,2017-07-30 02:00:00,-83,-34
5044,2017-07-30 03:00:00,-104,-43
5045,2017-07-30 04:00:00,57,33
5046,2017-07-30 05:00:00,150,92
5047,2017-07-30 06:00:00,0,100
5048,2017-07-30 07:00:00,324,250
5049,2017-07-30 08:00:00,191,120
5050,2017-07-30 09:00:00,166,89
5051,2017-07-30 10:00:00,503,325
5052,2017-07-30 11:00:00,522,356
5053,2017-07-30 12:00:00,0,1352
5054,2017-07-30 13:00:00,0,808
5055,2017-07-30 14:00:00,0,171
5056,2017-07-30 15:00:00,0,815
5057,2017-07-30 16:00:00,137,70
5058,2017-07-30 17:00:00,0,0
5059,2017-07-30 18:00:00,0,0
5060,2017-07-30 19:00:00,0,0
5061,2017-07-30 20:00:00,73,41
5062,2017-07-30 21:00:00,0,24
5063,2017-07-30 22:00:00,0,192
5064,2017-07-30 23:00:00,66,34
5065,2017-07-31 00:00:00,71,38
5066,2017-07-31 01:00:00,0,134
5067,2017-07-31 02:00:00,0,16
5068,2017-07-31 03:00:00,0,72
5069,2017-07-31 04:00:00,0,0
5070,2017-07-31 05:00:00,0,0
5071,2017-07-31 06:00:00,146,89
5072,2017-07-31 07:00:00,111,57
5073,2017-07-31 08:00:00,-94,-47
5074,2017-07-31 09:00:00,-169,-97
5075,2017-07-31 10:00:00,-273,-144
5076,2017-07-31 11:00:00,0,-125
5077,2017-07-31 12:00:00,0,-36
5078,2017-07-31 13:00:00,0,-75
5079,2017-07-31 14:00:00,-41,-24
5080,2017-07-31 15:00:00,0,-53
5081,2017-07-31 16:00:00,0,-115
5082,2017-07-31 17:00:00,0,-151
5083,2017-07-31 18:00:00,0,0
5084,2017-07-31 19:00:00,0,323
5085,2017-07-31 20:00:00,997,567
5086,2017-07-31 21:00:00,2742,1695
5087,2017-07-31 22:00:00,0,411
5088,2017-07-31 23:00:00,-182,-93
5089,2017-08-01 00:00:00,-335,-193
5090,2017-08-01 01:00:00,0,-33
5091,2017-08-01 02:00:00,0,-81
5092,2017-08-01 03:00:00,0,-140
5093,2017-08-01 04:00:00,-548,-271
5094,2017-08-01 05:00:00,-800,-437
5095,2017-08-01 06:00:00,0,0
5096,2017-08-01 07:00:00,0,0
5097,2017-08-01 08:00:00,0,0
5098,2017-08-01 09:00:00,0,0
5099,2017-08-01 10:00:00,0,0
5100,2017-08-01 11:00:00,0,0
5101,2017-08-01 12:00:00,0,0
5102,2017-08-01 13:00:00,0,0
5103,2017-08-01 14:00:00,0,0
5104,2017-08-01 15:00:00,0,0
5105,2017-08-01 16:00:00,0,0
5106,2017-08-01 17:00:00,0,0
5107,2017-08-01 18:00:00,0,0
5108,2017-08-01 19:00:00,0,0
5109,2017-08-01 20:00:00,0,-349
5110,2017-08-01 21:00:00,0,-109
5111,2017-08-01 22:00:00,-78,-43
5112,2017-08-01 23:00:00,-181,-95
5113,2017-08-02 00:00:00,-1,74
5114,2017-08-02 01:00:00,-1,52
5115,2017-08-02 02:00:00,-1,24
5116,2017-08-02 03:00:00,-1,-1
5117,2017-08-02 04:00:00,-1,-1
5118,2017-08-02 05:00:00,-1,-1
5119,2017-08-02 06:00:00,-1,-1
5120,2017-08-02 07:00:00,-1,-1
5121,2017-08-02 08:00:00,184,101
5122,2017-08-02 09:00:00,-1,297
5123,2017-08-02 10:00:00,-1,82
5124,2017-08-02 11:00:00,602,342
5125,2017-08-02 12:00:00,0,0
5126,2017-08-02 13:00:00,0,-10
5127,2017-08-02 14:00:00,-1,-1
5128,2017-08-02 15:00:00,0,-1
5129,2017-08-02 16:00:00,0,-1
5130,2017-08-02 17:00:00,-1,-1
5131,2017-08-02 18:00:00,-1,-1
5132,2017-08-02 19:00:00,0,-1
5133,2017-08-02 20:00:00,0,-361
5134,2017-08-02 21:00:00,-1,1097
5135,2017-08-02 22:00:00,4642,2728
5136,2017-08-02 23:00:00,0,-30
5137,2017-08-03 00:00:00,0,0
5138,2017-08-03 01:00:00,269,163
5139,2017-08-03 02:00:00,0,115
5140,2017-08-03 03:00:00,0,23
5141,2017-08-03 04:00:00,0,0
5142,2017-08-03 05:00:00,0,-120
5143,2017-08-03 06:00:00,-364,-178
5144,2017-08-03 07:00:00,0,-242
5145,2017-08-03 08:00:00,-424,-223
5146,2017-08-03 09:00:00,0,0
5147,2017-08-03 10:00:00,-214,-113
5148,2017-08-03 11:00:00,0,0
5149,2017-08-03 12:00:00,0,0
5150,2017-08-03 13:00:00,0,0
5151,2017-08-03 14:00:00,0,49
5152,2017-08-03 15:00:00,0,43
5153,2017-08-03 16:00:00,0,0
5154,2017-08-03 17:00:00,0,-64
5155,2017-08-03 18:00:00,-104,-62
5156,2017-08-03 19:00:00,-20,-11
5157,2017-08-03 20:00:00,-99,-54
5158,2017-08-03 21:00:00,0,0
5159,2017-08-03 22:00:00,0,-114
5160,2017-08-03 23:00:00,-386,-209
5161,2017-08-04 00:00:00,0,-106
5162,2017-08-04 01:00:00,-479,-284
5163,2017-08-04 02:00:00,0,-139
5164,2017-08-04 03:00:00,0,-106
5165,2017-08-04 04:00:00,-468,-281
5166,2017-08-04 05:00:00,-257,-144
5167,2017-08-04 06:00:00,-57,-37
5168,2017-08-04 07:00:00,-362,-178
5169,2017-08-04 08:00:00,-630,-315
5170,2017-08-04 09:00:00,-325,-153
5171,2017-08-04 10:00:00,0,-124
5172,2017-08-04 11:00:00,-78,-40
5173,2017-08-04 12:00:00,0,-234
5174,2017-08-04 13:00:00,0,0
5175,2017-08-04 14:00:00,0,0
5176,2017-08-04 15:00:00,0,-91
5177,2017-08-04 16:00:00,0,0
5178,2017-08-04 17:00:00,-108,-59
5179,2017-08-04 18:00:00,0,-154
5180,2017-08-04 19:00:00,0,-165
5181,2017-08-04 20:00:00,-351,-186
5182,2017-08-04 21:00:00,-602,-383
5183,2017-08-04 22:00:00,-409,-217
5184,2017-08-04 23:00:00,-414,-201
5185,2017-08-05 00:00:00,0,0
5186,2017-08-05 01:00:00,0,0
5187,2017-08-05 02:00:00,0,0
5188,2017-08-05 03:00:00,0,0
5189,2017-08-05 04:00:00,0,36
5190,2017-08-05 05:00:00,61,33
5191,2017-08-05 06:00:00,0,46
5192,2017-08-05 07:00:00,0,150
5193,2017-08-05 08:00:00,281,178
5194,2017-08-05 09:00:00,0,0
5195,2017-08-05 10:00:00,0,58
5196,2017-08-05 11:00:00,0,65
5197,2017-08-05 12:00:00,128,74
5198,2017-08-05 13:00:00,0,71
5199,2017-08-05 14:00:00,99,56
5200,2017-08-05 15:00:00,122,69
5201,2017-08-05 16:00:00,0,309
5202,2017-08-05 17:00:00,666,367
5203,2017-08-05 18:00:00,0,0
5204,2017-08-05 19:00:00,0,116
5205,2017-08-05 20:00:00,0,119
5206,2017-08-05 21:00:00,0,0
5207,2017-08-05 22:00:00,0,0
5208,2017-08-05 23:00:00,0,0
5209,2017-08-06 00:00:00,0,0
5210,2017-08-06 01:00:00,0,0
5211,2017-08-06 02:00:00,0,0
5212,2017-08-06 03:00:00,0,0
5213,2017-08-06 04:00:00,0,0
5214,2017-08-06 05:00:00,916,544
5215,2017-08-06 06:00:00,0,275
5216,2017-08-06 07:00:00,0,188
5217,2017-08-06 08:00:00,-16,-9
5218,2017-08-06 09:00:00,0,-322
5219,2017-08-06 10:00:00,-523,-316
5220,2017-08-06 11:00:00,-363,-212
5221,2017-08-06 12:00:00,-1153,-718
5222,2017-08-06 13:00:00,0,0
5223,2017-08-06 14:00:00,0,0
5224,2017-08-06 15:00:00,0,156
5225,2017-08-06 16:00:00,0,0
5226,2017-08-06 17:00:00,0,0
5227,2017-08-06 18:00:00,1394,989
5228,2017-08-06 19:00:00,0,753
5229,2017-08-06 20:00:00,0,0
5230,2017-08-06 21:00:00,0,0
5231,2017-08-06 22:00:00,0,0
5232,2017-08-06 23:00:00,50,26
5233,2017-08-07 00:00:00,0,118
5234,2017-08-07 01:00:00,0,82
5235,2017-08-07 02:00:00,165,92
5236,2017-08-07 03:00:00,0,0
5237,2017-08-07 04:00:00,0,0
5238,2017-08-07 05:00:00,0,0
5239,2017-08-07 06:00:00,0,-226
5240,2017-08-07 07:00:00,-610,-384
5241,2017-08-07 08:00:00,-703,-353
5242,2017-08-07 09:00:00,0,0
5243,2017-08-07 10:00:00,0,0
5244,2017-08-07 11:00:00,0,0
5245,2017-08-07 12:00:00,105,55
5246,2017-08-07 13:00:00,-1047,-680
5247,2017-08-07 14:00:00,-697,-377
5248,2017-08-07 15:00:00,-546,-373
5249,2017-08-07 16:00:00,-1206,-609
5250,2017-08-07 17:00:00,0,-173
5251,2017-08-07 18:00:00,0,0
5252,2017-08-07 19:00:00,0,0
5253,2017-08-07 20:00:00,1400,819
5254,2017-08-07 21:00:00,0,831
5255,2017-08-07 22:00:00,0,0
5256,2017-08-07 23:00:00,0,0
5257,2017-08-08 00:00:00,0,0
5258,2017-08-08 01:00:00,0,0
5259,2017-08-08 02:00:00,0,0
5260,2017-08-08 03:00:00,0,0
5261,2017-08-08 04:00:00,974,518
5262,2017-08-08 05:00:00,93,53
5263,2017-08-08 06:00:00,0,46
5264,2017-08-08 07:00:00,0,177
5265,2017-08-08 08:00:00,0,870
5266,2017-08-08 09:00:00,1850,1187
5267,2017-08-08 10:00:00,95,56
5268,2017-08-08 11:00:00,0,0
5269,2017-08-08 12:00:00,90,50
5270,2017-08-08 13:00:00,58,33
5271,2017-08-08 14:00:00,36,18
5272,2017-08-08 15:00:00,131,71
5273,2017-08-08 16:00:00,0,31
5274,2017-08-08 17:00:00,291,156
5275,2017-08-08 18:00:00,0,117
5276,2017-08-08 19:00:00,-167,-104
5277,2017-08-08 20:00:00,0,0
5278,2017-08-08 21:00:00,0,0
5279,2017-08-08 22:00:00,0,0
5280,2017-08-08 23:00:00,0,0
5281,2017-08-09 00:00:00,0,0
5282,2017-08-09 01:00:00,0,0
5283,2017-08-09 02:00:00,0,0
5284,2017-08-09 03:00:00,0,0
5285,2017-08-09 04:00:00,0,347
5286,2017-08-09 05:00:00,0,426
5287,2017-08-09 06:00:00,150,77
5288,2017-08-09 07:00:00,0,0
5289,2017-08-09 08:00:00,394,235
5290,2017-08-09 09:00:00,0,66
5291,2017-08-09 10:00:00,0,0
5292,2017-08-09 11:00:00,0,0
5293,2017-08-09 12:00:00,0,82
5294,2017-08-09 13:00:00,0,102
5295,2017-08-09 14:00:00,0,0
5296,2017-08-09 15:00:00,0,0
5297,2017-08-09 16:00:00,0,0
5298,2017-08-09 17:00:00,0,0
5299,2017-08-09 18:00:00,0,0
5300,2017-08-09 19:00:00,0,0
5301,2017-08-09 20:00:00,0,15
5302,2017-08-09 21:00:00,0,0
5303,2017-08-09 22:00:00,0,0
5304,2017-08-09 23:00:00,0,0
5305,2017-08-10 00:00:00,0,0
5306,2017-08-10 01:00:00,0,0
5307,2017-08-10 02:00:00,0,0
5308,2017-08-10 03:00:00,0,0
5309,2017-08-10 04:00:00,0,614
5310,2017-08-10 05:00:00,1259,605
5311,2017-08-10 06:00:00,0,676
5312,2017-08-10 07:00:00,0,488
5313,2017-08-10 08:00:00,0,0
5314,2017-08-10 09:00:00,0,60
5315,2017-08-10 10:00:00,0,1399
5316,2017-08-10 11:00:00,0,324
5317,2017-08-10 12:00:00,1328,699
5318,2017-08-10 13:00:00,0,0
5319,2017-08-10 14:00:00,-326,-195
5320,2017-08-10 15:00:00,-248,-174
5321,2017-08-10 16:00:00,0,0
5322,2017-08-10 17:00:00,0,0
5323,2017-08-10 18:00:00,0,0
5324,2017-08-10 19:00:00,0,864
5325,2017-08-10 20:00:00,0,460
5326,2017-08-10 21:00:00,-313,-172
5327,2017-08-10 22:00:00,0,-145
5328,2017-08-10 23:00:00,0,0
5329,2017-08-11 00:00:00,0,-43
5330,2017-08-11 01:00:00,-122,-78
5331,2017-08-11 02:00:00,0,-36
5332,2017-08-11 03:00:00,-237,-128
5333,2017-08-11 04:00:00,-469,-297
5334,2017-08-11 05:00:00,-805,-463
5335,2017-08-11 06:00:00,-1032,-660
5336,2017-08-11 07:00:00,-1679,-1092
5337,2017-08-11 08:00:00,-1443,-975
5338,2017-08-11 09:00:00,956,524
5339,2017-08-11 10:00:00,0,1097
5340,2017-08-11 11:00:00,0,743
5341,2017-08-11 12:00:00,-858,-544
5342,2017-08-11 13:00:00,0,-364
5343,2017-08-11 14:00:00,0,-183
5344,2017-08-11 15:00:00,0,-443
5345,2017-08-11 16:00:00,-183,-109
5346,2017-08-11 17:00:00,-1003,-677
5347,2017-08-11 18:00:00,0,-404
5348,2017-08-11 19:00:00,0,-403
5349,2017-08-11 20:00:00,0,-139
5350,2017-08-11 21:00:00,-375,-216
5351,2017-08-11 22:00:00,0,-70
5352,2017-08-11 23:00:00,0,0
5353,2017-08-12 00:00:00,0,0
5354,2017-08-12 01:00:00,0,0
5355,2017-08-12 02:00:00,0,0
5356,2017-08-12 03:00:00,0,0
5357,2017-08-12 04:00:00,0,0
5358,2017-08-12 05:00:00,125,81
5359,2017-08-12 06:00:00,268,124
5360,2017-08-12 07:00:00,0,83
5361,2017-08-12 08:00:00,218,118
5362,2017-08-12 09:00:00,0,196
5363,2017-08-12 10:00:00,221,107
5364,2017-08-12 11:00:00,0,94
5365,2017-08-12 12:00:00,90,50
5366,2017-08-12 13:00:00,0,10
5367,2017-08-12 14:00:00,143,71
5368,2017-08-12 15:00:00,0,0
5369,2017-08-12 16:00:00,-346,-221
5370,2017-08-12 17:00:00,0,-134
5371,2017-08-12 18:00:00,0,-183
5372,2017-08-12 19:00:00,0,-93
5373,2017-08-12 20:00:00,-594,-355
5374,2017-08-12 21:00:00,0,-342
5375,2017-08-12 22:00:00,-507,-291
5376,2017-08-12 23:00:00,0,0
5377,2017-08-13 00:00:00,0,0
5378,2017-08-13 01:00:00,0,0
5379,2017-08-13 02:00:00,0,0
5380,2017-08-13 03:00:00,-536,-316
5381,2017-08-13 04:00:00,-413,-252
5382,2017-08-13 05:00:00,0,-207
5383,2017-08-13 06:00:00,0,0
5384,2017-08-13 07:00:00,0,0
5385,2017-08-13 08:00:00,0,0
5386,2017-08-13 09:00:00,0,0
5387,2017-08-13 10:00:00,444,213
5388,2017-08-13 11:00:00,828,435
5389,2017-08-13 12:00:00,0,0
5390,2017-08-13 13:00:00,0,-45
5391,2017-08-13 14:00:00,0,0
5392,2017-08-13 15:00:00,0,0
5393,2017-08-13 16:00:00,0,-143
5394,2017-08-13 17:00:00,0,0
5395,2017-08-13 18:00:00,0,0
5396,2017-08-13 19:00:00,0,202
5397,2017-08-13 20:00:00,831,505
5398,2017-08-13 21:00:00,0,0
5399,2017-08-13 22:00:00,0,72
5400,2017-08-13 23:00:00,0,494
5401,2017-08-14 00:00:00,-82,-50
5402,2017-08-14 01:00:00,0,-176
5403,2017-08-14 02:00:00,-253,-151
5404,2017-08-14 03:00:00,-279,-176
5405,2017-08-14 04:00:00,-415,-249
5406,2017-08-14 05:00:00,0,0
5407,2017-08-14 06:00:00,-139,-80
5408,2017-08-14 07:00:00,0,-75
5409,2017-08-14 08:00:00,-838,-502
5410,2017-08-14 09:00:00,-674,-389
5411,2017-08-14 10:00:00,-925,-606
5412,2017-08-14 11:00:00,0,-534
5413,2017-08-14 12:00:00,-126,-71
5414,2017-08-14 13:00:00,0,-180
5415,2017-08-14 14:00:00,0,-260
5416,2017-08-14 15:00:00,0,-94
5417,2017-08-14 16:00:00,-162,-91
5418,2017-08-14 17:00:00,0,-207
5419,2017-08-14 18:00:00,65,37
5420,2017-08-14 19:00:00,229,135
5421,2017-08-14 20:00:00,294,142
5422,2017-08-14 21:00:00,0,0
5423,2017-08-14 22:00:00,0,0
5424,2017-08-14 23:00:00,0,0
5425,2017-08-15 00:00:00,299,142
5426,2017-08-15 01:00:00,583,254
5427,2017-08-15 02:00:00,0,210
5428,2017-08-15 03:00:00,643,302
5429,2017-08-15 04:00:00,0,59
5430,2017-08-15 05:00:00,0,0
5431,2017-08-15 06:00:00,0,0
5432,2017-08-15 07:00:00,0,0
5433,2017-08-15 08:00:00,239,120
5434,2017-08-15 09:00:00,375,230
5435,2017-08-15 10:00:00,240,156
5436,2017-08-15 11:00:00,97,50
5437,2017-08-15 12:00:00,320,146
5438,2017-08-15 13:00:00,0,1
5439,2017-08-15 14:00:00,1,0
5440,2017-08-15 15:00:00,0,0
5441,2017-08-15 16:00:00,0,92
5442,2017-08-15 17:00:00,818,339
5443,2017-08-15 18:00:00,218,129
5444,2017-08-15 19:00:00,-149,-94
5445,2017-08-15 20:00:00,-21,-12
5446,2017-08-15 21:00:00,0,-41
5447,2017-08-15 22:00:00,-57,-34
5448,2017-08-15 23:00:00,36,21
5449,2017-08-16 00:00:00,147,63
5450,2017-08-16 01:00:00,0,89
5451,2017-08-16 02:00:00,0,64
5452,2017-08-16 03:00:00,168,91
5453,2017-08-16 04:00:00,0,22
5454,2017-08-16 05:00:00,720,349
5455,2017-08-16 06:00:00,1203,723
5456,2017-08-16 07:00:00,0,514
5457,2017-08-16 08:00:00,1010,504
5458,2017-08-16 09:00:00,0,914
5459,2017-08-16 10:00:00,936,492
5460,2017-08-16 11:00:00,0,1488
5461,2017-08-16 12:00:00,0,168
5462,2017-08-16 13:00:00,0,90
5463,2017-08-16 14:00:00,0,0
5464,2017-08-16 15:00:00,0,0
5465,2017-08-16 16:00:00,0,0
5466,2017-08-16 17:00:00,0,0
5467,2017-08-16 18:00:00,0,-466
5468,2017-08-16 19:00:00,-659,-398
5469,2017-08-16 20:00:00,0,0
5470,2017-08-16 21:00:00,0,0
5471,2017-08-16 22:00:00,0,0
5472,2017-08-16 23:00:00,-241,-166
5473,2017-08-17 00:00:00,-99,-54
5474,2017-08-17 01:00:00,0,-271
5475,2017-08-17 02:00:00,-114,-62
5476,2017-08-17 03:00:00,-702,-513
5477,2017-08-17 04:00:00,0,-363
5478,2017-08-17 05:00:00,0,-239
5479,2017-08-17 06:00:00,-1019,-638
5480,2017-08-17 07:00:00,0,-427
5481,2017-08-17 08:00:00,0,-417
5482,2017-08-17 09:00:00,-1795,-1265
5483,2017-08-17 10:00:00,-1556,-1075
5484,2017-08-17 11:00:00,0,-155
5485,2017-08-17 12:00:00,-432,-234
5486,2017-08-17 13:00:00,-1111,-749
5487,2017-08-17 14:00:00,0,0
5488,2017-08-17 15:00:00,72,32
5489,2017-08-17 16:00:00,88,34
5490,2017-08-17 17:00:00,85,44
5491,2017-08-17 18:00:00,0,0
5492,2017-08-17 19:00:00,0,0
5493,2017-08-17 20:00:00,0,90
5494,2017-08-17 21:00:00,75,37
5495,2017-08-17 22:00:00,1,0
5496,2017-08-17 23:00:00,0,12
5497,2017-08-18 00:00:00,249,114
5498,2017-08-18 01:00:00,361,165
5499,2017-08-18 02:00:00,0,32
5500,2017-08-18 03:00:00,0,0
5501,2017-08-18 04:00:00,0,0
5502,2017-08-18 05:00:00,0,397
5503,2017-08-18 06:00:00,0,717
5504,2017-08-18 07:00:00,2572,1136
5505,2017-08-18 08:00:00,0,2290
5506,2017-08-18 09:00:00,2622,1281
5507,2017-08-18 10:00:00,0,0
5508,2017-08-18 11:00:00,0,0
5509,2017-08-18 12:00:00,0,0
5510,2017-08-18 13:00:00,0,1002
5511,2017-08-18 14:00:00,650,291
5512,2017-08-18 15:00:00,143,69
5513,2017-08-18 16:00:00,158,80
5514,2017-08-18 17:00:00,227,124
5515,2017-08-18 18:00:00,0,436
5516,2017-08-18 19:00:00,253,129
5517,2017-08-18 20:00:00,0,123
5518,2017-08-18 21:00:00,0,0
5519,2017-08-18 22:00:00,0,0
5520,2017-08-18 23:00:00,0,0
5521,2017-08-19 00:00:00,0,0
5522,2017-08-19 01:00:00,0,0
5523,2017-08-19 02:00:00,65,33
5524,2017-08-19 03:00:00,157,80
5525,2017-08-19 04:00:00,0,3
5526,2017-08-19 05:00:00,0,112
5527,2017-08-19 06:00:00,183,76
5528,2017-08-19 07:00:00,82,36
5529,2017-08-19 08:00:00,0,7
5530,2017-08-19 09:00:00,0,265
5531,2017-08-19 10:00:00,0,-2
5532,2017-08-19 11:00:00,0,0
5533,2017-08-19 12:00:00,0,0
5534,2017-08-19 13:00:00,-801,-539
5535,2017-08-19 14:00:00,0,-646
5536,2017-08-19 15:00:00,0,0
5537,2017-08-19 16:00:00,0,-220
5538,2017-08-19 17:00:00,0,100
5539,2017-08-19 18:00:00,0,64
5540,2017-08-19 19:00:00,0,0
5541,2017-08-19 20:00:00,0,0
5542,2017-08-19 21:00:00,0,-8
5543,2017-08-19 22:00:00,0,0
5544,2017-08-19 23:00:00,0,0
5545,2017-08-20 00:00:00,-1795,-1186
5546,2017-08-20 01:00:00,-614,-434
5547,2017-08-20 02:00:00,-325,-230
5548,2017-08-20 03:00:00,0,-142
5549,2017-08-20 04:00:00,-1604,-1118
5550,2017-08-20 05:00:00,-298,-188
5551,2017-08-20 06:00:00,0,-192
5552,2017-08-20 07:00:00,0,0
5553,2017-08-20 08:00:00,-106,-70
5554,2017-08-20 09:00:00,0,-60
5555,2017-08-20 10:00:00,0,-61
5556,2017-08-20 11:00:00,0,-523
5557,2017-08-20 12:00:00,-1146,-779
5558,2017-08-20 13:00:00,-311,-195
5559,2017-08-20 14:00:00,0,-684
5560,2017-08-20 15:00:00,0,-351
5561,2017-08-20 16:00:00,0,0
5562,2017-08-20 17:00:00,0,10
5563,2017-08-20 18:00:00,0,14
5564,2017-08-20 19:00:00,0,8
5565,2017-08-20 20:00:00,0,8
5566,2017-08-20 21:00:00,-301,-187
5567,2017-08-20 22:00:00,0,0
5568,2017-08-20 23:00:00,0,113
5569,2017-08-21 00:00:00,0,210
5570,2017-08-21 01:00:00,0,0
5571,2017-08-21 02:00:00,0,301
5572,2017-08-21 03:00:00,0,113
5573,2017-08-21 04:00:00,0,52
5574,2017-08-21 05:00:00,-1,538
5575,2017-08-21 06:00:00,1331,539
5576,2017-08-21 07:00:00,0,-19
5577,2017-08-21 08:00:00,0,-1
5578,2017-08-21 09:00:00,0,0
5579,2017-08-21 10:00:00,0,-1
5580,2017-08-21 11:00:00,0,0
5581,2017-08-21 12:00:00,0,0
5582,2017-08-21 13:00:00,0,0
5583,2017-08-21 14:00:00,-167,-105
5584,2017-08-21 15:00:00,0,-584
5585,2017-08-21 16:00:00,-177,-111
5586,2017-08-21 17:00:00,-250,-148
5587,2017-08-21 18:00:00,-1,378
5588,2017-08-21 19:00:00,724,336
5589,2017-08-21 20:00:00,0,-532
5590,2017-08-21 21:00:00,0,-53
5591,2017-08-21 22:00:00,-173,-109
5592,2017-08-21 23:00:00,0,0
5593,2017-08-22 00:00:00,0,0
5594,2017-08-22 01:00:00,0,13
5595,2017-08-22 02:00:00,61,33
5596,2017-08-22 03:00:00,0,0
5597,2017-08-22 04:00:00,0,0
5598,2017-08-22 05:00:00,0,-247
5599,2017-08-22 06:00:00,0,-84
5600,2017-08-22 07:00:00,0,-267
5601,2017-08-22 08:00:00,-275,-176
5602,2017-08-22 09:00:00,0,-812
5603,2017-08-22 10:00:00,-1099,-631
5604,2017-08-22 11:00:00,0,-736
5605,2017-08-22 12:00:00,0,-163
5606,2017-08-22 13:00:00,-924,-540
5607,2017-08-22 14:00:00,-894,-576
5608,2017-08-22 15:00:00,0,-489
5609,2017-08-22 16:00:00,0,0
5610,2017-08-22 17:00:00,0,0
5611,2017-08-22 18:00:00,0,0
5612,2017-08-22 19:00:00,12,6
5613,2017-08-22 20:00:00,0,-331
5614,2017-08-22 21:00:00,0,-221
5615,2017-08-22 22:00:00,-89,-54
5616,2017-08-22 23:00:00,0,0
5617,2017-08-23 00:00:00,0,0
5618,2017-08-23 01:00:00,0,0
5619,2017-08-23 02:00:00,0,0
5620,2017-08-23 03:00:00,0,0
5621,2017-08-23 04:00:00,0,0
5622,2017-08-23 05:00:00,0,0
5623,2017-08-23 06:00:00,0,0
5624,2017-08-23 07:00:00,-4126,-2376
5625,2017-08-23 08:00:00,0,-1393
5626,2017-08-23 09:00:00,0,-1247
5627,2017-08-23 10:00:00,-544,-296
5628,2017-08-23 11:00:00,0,-1164
5629,2017-08-23 12:00:00,-1102,-583
5630,2017-08-23 13:00:00,0,-466
5631,2017-08-23 14:00:00,0,-197
5632,2017-08-23 15:00:00,0,-770
5633,2017-08-23 16:00:00,0,-242
5634,2017-08-23 17:00:00,0,0
5635,2017-08-23 18:00:00,264,147
5636,2017-08-23 19:00:00,905,475
5637,2017-08-23 20:00:00,0,0
5638,2017-08-23 21:00:00,0,10
5639,2017-08-23 22:00:00,-289,-154
5640,2017-08-23 23:00:00,0,-123
5641,2017-08-24 00:00:00,0,-98
5642,2017-08-24 01:00:00,0,-89
5643,2017-08-24 02:00:00,153,73
5644,2017-08-24 03:00:00,98,67
5645,2017-08-24 04:00:00,0,-303
5646,2017-08-24 05:00:00,429,256
5647,2017-08-24 06:00:00,484,262
5648,2017-08-24 07:00:00,0,-298
5649,2017-08-24 08:00:00,37,19
5650,2017-08-24 09:00:00,0,13
5651,2017-08-24 10:00:00,0,-502
5652,2017-08-24 11:00:00,0,-163
5653,2017-08-24 12:00:00,0,-343
5654,2017-08-24 13:00:00,0,-118
5655,2017-08-24 14:00:00,0,-44
5656,2017-08-24 15:00:00,-218,-113
5657,2017-08-24 16:00:00,0,0
5658,2017-08-24 17:00:00,0,0
5659,2017-08-24 18:00:00,823,460
5660,2017-08-24 19:00:00,369,250
5661,2017-08-24 20:00:00,0,0
5662,2017-08-24 21:00:00,0,0
5663,2017-08-24 22:00:00,-1,-1
5664,2017-08-24 23:00:00,-1,-1
5665,2017-08-25 00:00:00,0,-1
5666,2017-08-25 01:00:00,0,-1
5667,2017-08-25 02:00:00,0,0
5668,2017-08-25 03:00:00,0,-1
5669,2017-08-25 04:00:00,0,-1
5670,2017-08-25 05:00:00,291,167
5671,2017-08-25 06:00:00,1272,747
5672,2017-08-25 07:00:00,-717,-406
5673,2017-08-25 08:00:00,0,-269
5674,2017-08-25 09:00:00,0,-285
5675,2017-08-25 10:00:00,-836,-431
5676,2017-08-25 11:00:00,-212,-116
5677,2017-08-25 12:00:00,0,-173
5678,2017-08-25 13:00:00,0,-32
5679,2017-08-25 14:00:00,0,-59
5680,2017-08-25 15:00:00,-1,53
5681,2017-08-25 16:00:00,441,285
5682,2017-08-25 17:00:00,-1,197
5683,2017-08-25 18:00:00,1128,681
5684,2017-08-25 19:00:00,711,433
5685,2017-08-25 20:00:00,67,41
5686,2017-08-25 21:00:00,-1,-1
5687,2017-08-25 22:00:00,0,0
5688,2017-08-25 23:00:00,0,0
5689,2017-08-26 00:00:00,0,0
5690,2017-08-26 01:00:00,0,0
5691,2017-08-26 02:00:00,0,0
5692,2017-08-26 03:00:00,0,0
5693,2017-08-26 04:00:00,0,0
5694,2017-08-26 05:00:00,0,0
5695,2017-08-26 06:00:00,0,161
5696,2017-08-26 07:00:00,137,83
5697,2017-08-26 08:00:00,0,128
5698,2017-08-26 09:00:00,0,-149
5699,2017-08-26 10:00:00,0,-37
5700,2017-08-26 11:00:00,-70,-35
5701,2017-08-26 12:00:00,0,-68
5702,2017-08-26 13:00:00,0,-24
5703,2017-08-26 14:00:00,0,0
5704,2017-08-26 15:00:00,0,0
5705,2017-08-26 16:00:00,0,0
5706,2017-08-26 17:00:00,0,0
5707,2017-08-26 18:00:00,0,0
5708,2017-08-26 19:00:00,0,0
5709,2017-08-26 20:00:00,0,0
5710,2017-08-26 21:00:00,0,0
5711,2017-08-26 22:00:00,0,-1
5712,2017-08-26 23:00:00,-1,54
5713,2017-08-27 00:00:00,290,175
5714,2017-08-27 01:00:00,191,123
5715,2017-08-27 02:00:00,163,93
5716,2017-08-27 03:00:00,-1,49
5717,2017-08-27 04:00:00,-1,19
5718,2017-08-27 05:00:00,-1,-1
5719,2017-08-27 06:00:00,0,-57
5720,2017-08-27 07:00:00,-211,-115
5721,2017-08-27 08:00:00,0,-64
5722,2017-08-27 09:00:00,-205,-113
5723,2017-08-27 10:00:00,0,-57
5724,2017-08-27 11:00:00,0,-32
5725,2017-08-27 12:00:00,-37,-21
5726,2017-08-27 13:00:00,0,-97
5727,2017-08-27 14:00:00,0,-96
5728,2017-08-27 15:00:00,-1,43
5729,2017-08-27 16:00:00,-233,-132
5730,2017-08-27 17:00:00,-502,-255
5731,2017-08-27 18:00:00,0,-1
5732,2017-08-27 19:00:00,-931,-530
5733,2017-08-27 20:00:00,0,-94
5734,2017-08-27 21:00:00,-521,-273
5735,2017-08-27 22:00:00,0,-135
5736,2017-08-27 23:00:00,0,-122
5737,2017-08-28 00:00:00,-194,-106
5738,2017-08-28 01:00:00,0,-1
5739,2017-08-28 02:00:00,0,-15
5740,2017-08-28 03:00:00,0,-57
5741,2017-08-28 04:00:00,0,-352
5742,2017-08-28 05:00:00,0,-1
5743,2017-08-28 06:00:00,0,-831
5744,2017-08-28 07:00:00,0,-767
5745,2017-08-28 08:00:00,0,-1002
5746,2017-08-28 09:00:00,-1252,-618
5747,2017-08-28 10:00:00,0,-754
5748,2017-08-28 11:00:00,-1546,-669
5749,2017-08-28 12:00:00,0,-91
5750,2017-08-28 13:00:00,0,-324
5751,2017-08-28 14:00:00,0,-185
5752,2017-08-28 15:00:00,0,-80
5753,2017-08-28 16:00:00,0,-1
5754,2017-08-28 17:00:00,2575,1866
5755,2017-08-28 18:00:00,1794,1159
5756,2017-08-28 19:00:00,-1,-1
5757,2017-08-28 20:00:00,0,-202
5758,2017-08-28 21:00:00,0,-115
5759,2017-08-28 22:00:00,-262,-136
5760,2017-08-28 23:00:00,0,-29
5761,2017-08-29 00:00:00,0,-45
5762,2017-08-29 01:00:00,-43,-25
5763,2017-08-29 02:00:00,0,0
5764,2017-08-29 03:00:00,0,0
5765,2017-08-29 04:00:00,0,0
5766,2017-08-29 05:00:00,0,0
5767,2017-08-29 06:00:00,0,-50
5768,2017-08-29 07:00:00,0,-39
5769,2017-08-29 08:00:00,0,-106
5770,2017-08-29 09:00:00,0,0
5771,2017-08-29 10:00:00,382,225
5772,2017-08-29 11:00:00,0,46
5773,2017-08-29 12:00:00,0,-7
5774,2017-08-29 13:00:00,0,-27
5775,2017-08-29 14:00:00,0,0
5776,2017-08-29 15:00:00,96,60
5777,2017-08-29 16:00:00,282,174
5778,2017-08-29 17:00:00,166,102
5779,2017-08-29 18:00:00,186,113
5780,2017-08-29 19:00:00,302,193
5781,2017-08-29 20:00:00,0,0
5782,2017-08-29 21:00:00,0,0
5783,2017-08-29 22:00:00,0,0
5784,2017-08-29 23:00:00,0,0
5785,2017-08-30 00:00:00,0,0
5786,2017-08-30 01:00:00,0,0
5787,2017-08-30 02:00:00,0,36
5788,2017-08-30 03:00:00,180,118
5789,2017-08-30 04:00:00,208,120
5790,2017-08-30 05:00:00,1261,774
5791,2017-08-30 06:00:00,2570,1607
5792,2017-08-30 07:00:00,0,324
5793,2017-08-30 08:00:00,754,467
5794,2017-08-30 09:00:00,0,1113
5795,2017-08-30 10:00:00,0,292
5796,2017-08-30 11:00:00,975,535
5797,2017-08-30 12:00:00,326,179
5798,2017-08-30 13:00:00,1290,835
5799,2017-08-30 14:00:00,0,-107
5800,2017-08-30 15:00:00,0,-110
5801,2017-08-30 16:00:00,322,217
5802,2017-08-30 17:00:00,0,237
5803,2017-08-30 18:00:00,0,0
5804,2017-08-30 19:00:00,0,0
5805,2017-08-30 20:00:00,0,-106
5806,2017-08-30 21:00:00,-174,-95
5807,2017-08-30 22:00:00,-366,-163
5808,2017-08-30 23:00:00,-90,-48
5809,2017-08-31 00:00:00,-177,-85
5810,2017-08-31 01:00:00,0,-176
5811,2017-08-31 02:00:00,-413,-195
5812,2017-08-31 03:00:00,0,-56
5813,2017-08-31 04:00:00,-126,-71
5814,2017-08-31 05:00:00,0,-23
5815,2017-08-31 06:00:00,494,336
5816,2017-08-31 07:00:00,9,6
5817,2017-08-31 08:00:00,0,0
5818,2017-08-31 09:00:00,0,0
5819,2017-08-31 10:00:00,0,-144
5820,2017-08-31 11:00:00,-87,-47
5821,2017-08-31 12:00:00,-635,-302
5822,2017-08-31 13:00:00,0,-251
5823,2017-08-31 14:00:00,-614,-319
5824,2017-08-31 15:00:00,-761,-335
5825,2017-08-31 16:00:00,0,-108
5826,2017-08-31 17:00:00,0,-131
5827,2017-08-31 18:00:00,0,0
5828,2017-08-31 19:00:00,0,0
5829,2017-08-31 20:00:00,0,-114
5830,2017-08-31 21:00:00,0,-132
5831,2017-08-31 22:00:00,0,-24
5832,2017-08-31 23:00:00,-259,-130
5833,2017-09-01 00:00:00,0,-160
5834,2017-09-01 01:00:00,0,-92
5835,2017-09-01 02:00:00,0,-173
5836,2017-09-01 03:00:00,0,-52
5837,2017-09-01 04:00:00,-423,-207
5838,2017-09-01 05:00:00,0,-95
5839,2017-09-01 06:00:00,0,-398
5840,2017-09-01 07:00:00,0,-233
5841,2017-09-01 08:00:00,0,-421
5842,2017-09-01 09:00:00,0,-104
5843,2017-09-01 10:00:00,0,-215
5844,2017-09-01 11:00:00,0,-120
5845,2017-09-01 12:00:00,0,-79
5846,2017-09-01 13:00:00,0,-259
5847,2017-09-01 14:00:00,0,-145
5848,2017-09-01 15:00:00,0,-179
5849,2017-09-01 16:00:00,0,-93
5850,2017-09-01 17:00:00,0,-134
5851,2017-09-01 18:00:00,-1100,-432
5852,2017-09-01 19:00:00,0,-188
5853,2017-09-01 20:00:00,0,-121
5854,2017-09-01 21:00:00,0,-64
5855,2017-09-01 22:00:00,0,0
5856,2017-09-01 23:00:00,0,7
5857,2017-09-02 00:00:00,208,144
5858,2017-09-02 01:00:00,89,48
5859,2017-09-02 02:00:00,0,27
5860,2017-09-02 03:00:00,125,82
5861,2017-09-02 04:00:00,0,15
5862,2017-09-02 05:00:00,0,0
5863,2017-09-02 06:00:00,0,0
5864,2017-09-02 07:00:00,0,0
5865,2017-09-02 08:00:00,0,0
5866,2017-09-02 09:00:00,0,0
5867,2017-09-02 10:00:00,-155,-75
5868,2017-09-02 11:00:00,0,-34
5869,2017-09-02 12:00:00,0,0
5870,2017-09-02 13:00:00,0,0
5871,2017-09-02 14:00:00,-127,-60
5872,2017-09-02 15:00:00,-174,-94
5873,2017-09-02 16:00:00,0,-116
5874,2017-09-02 17:00:00,0,-108
5875,2017-09-02 18:00:00,-310,-191
5876,2017-09-02 19:00:00,106,59
5877,2017-09-02 20:00:00,0,-124
5878,2017-09-02 21:00:00,0,-15
5879,2017-09-02 22:00:00,0,-45
5880,2017-09-02 23:00:00,-210,-101
5881,2017-09-03 00:00:00,0,-56
5882,2017-09-03 01:00:00,0,51
5883,2017-09-03 02:00:00,244,141
5884,2017-09-03 03:00:00,129,87
5885,2017-09-03 04:00:00,0,149
5886,2017-09-03 05:00:00,0,0
5887,2017-09-03 06:00:00,95,54
5888,2017-09-03 07:00:00,130,83
5889,2017-09-03 08:00:00,296,164
5890,2017-09-03 09:00:00,0,65
5891,2017-09-03 10:00:00,0,0
5892,2017-09-03 11:00:00,0,73
5893,2017-09-03 12:00:00,43,22
5894,2017-09-03 13:00:00,234,135
5895,2017-09-03 14:00:00,0,140
5896,2017-09-03 15:00:00,0,-114
5897,2017-09-03 16:00:00,-296,-147
5898,2017-09-03 17:00:00,0,-107
5899,2017-09-03 18:00:00,0,-69
5900,2017-09-03 19:00:00,-487,-243
5901,2017-09-03 20:00:00,0,0
5902,2017-09-03 21:00:00,0,0
5903,2017-09-03 22:00:00,0,0
5904,2017-09-03 23:00:00,0,0
5905,2017-09-04 00:00:00,0,0
5906,2017-09-04 01:00:00,0,0
5907,2017-09-04 02:00:00,0,0
5908,2017-09-04 03:00:00,0,0
5909,2017-09-04 04:00:00,0,0
5910,2017-09-04 05:00:00,0,0
5911,2017-09-04 06:00:00,0,0
5912,2017-09-04 07:00:00,906,570
5913,2017-09-04 08:00:00,436,238
5914,2017-09-04 09:00:00,0,1444
5915,2017-09-04 10:00:00,2206,1497
5916,2017-09-04 11:00:00,334,192
5917,2017-09-04 12:00:00,217,118
5918,2017-09-04 13:00:00,842,563
5919,2017-09-04 14:00:00,0,354
5920,2017-09-04 15:00:00,0,79
5921,2017-09-04 16:00:00,1276,743
5922,2017-09-04 17:00:00,336,179
5923,2017-09-04 18:00:00,0,2
5924,2017-09-04 19:00:00,0,3
5925,2017-09-04 20:00:00,0,-190
5926,2017-09-04 21:00:00,-129,-64
5927,2017-09-04 22:00:00,0,-21
5928,2017-09-04 23:00:00,0,-52
5929,2017-09-05 00:00:00,-150,-84
5930,2017-09-05 01:00:00,0,-12
5931,2017-09-05 02:00:00,147,80
5932,2017-09-05 03:00:00,0,20
5933,2017-09-05 04:00:00,0,0
5934,2017-09-05 05:00:00,-654,-383
5935,2017-09-05 06:00:00,-1,-1
5936,2017-09-05 07:00:00,-1,-1
5937,2017-09-05 08:00:00,0,0
5938,2017-09-05 09:00:00,0,0
5939,2017-09-05 10:00:00,0,0
5940,2017-09-05 11:00:00,0,0
5941,2017-09-05 12:00:00,0,0
5942,2017-09-05 13:00:00,0,0
5943,2017-09-05 14:00:00,-1,-1
5944,2017-09-05 15:00:00,0,-1
5945,2017-09-05 16:00:00,0,0
5946,2017-09-05 17:00:00,0,-1
5947,2017-09-05 18:00:00,-1,-1
5948,2017-09-05 19:00:00,0,-1
5949,2017-09-05 20:00:00,0,-90
5950,2017-09-05 21:00:00,0,-49
5951,2017-09-05 22:00:00,0,-71
5952,2017-09-05 23:00:00,0,-74
5953,2017-09-06 00:00:00,0,0
5954,2017-09-06 01:00:00,0,0
5955,2017-09-06 02:00:00,0,0
5956,2017-09-06 03:00:00,0,-44
5957,2017-09-06 04:00:00,0,27
5958,2017-09-06 05:00:00,0,-1
5959,2017-09-06 06:00:00,0,-1
5960,2017-09-06 07:00:00,0,-1
5961,2017-09-06 08:00:00,-1,-1
5962,2017-09-06 09:00:00,0,-1
5963,2017-09-06 10:00:00,-1,-1
5964,2017-09-06 11:00:00,0,0
5965,2017-09-06 12:00:00,0,0
5966,2017-09-06 13:00:00,0,822
5967,2017-09-06 14:00:00,0,634
5968,2017-09-06 15:00:00,1610,865
5969,2017-09-06 16:00:00,0,0
5970,2017-09-06 17:00:00,0,0
5971,2017-09-06 18:00:00,0,-1
5972,2017-09-06 19:00:00,-74,-38
5973,2017-09-06 20:00:00,0,0
5974,2017-09-06 21:00:00,0,0
5975,2017-09-06 22:00:00,0,-923
5976,2017-09-06 23:00:00,-1869,-1102
5977,2017-09-07 00:00:00,360,220
5978,2017-09-07 01:00:00,0,139
5979,2017-09-07 02:00:00,861,464
5980,2017-09-07 03:00:00,0,406
5981,2017-09-07 04:00:00,0,0
5982,2017-09-07 05:00:00,0,0
5983,2017-09-07 06:00:00,0,0
5984,2017-09-07 07:00:00,0,0
5985,2017-09-07 08:00:00,0,0
5986,2017-09-07 09:00:00,0,0
5987,2017-09-07 10:00:00,0,0
5988,2017-09-07 11:00:00,0,0
5989,2017-09-07 12:00:00,0,-3
5990,2017-09-07 13:00:00,0,0
5991,2017-09-07 14:00:00,0,0
5992,2017-09-07 15:00:00,0,0
5993,2017-09-07 16:00:00,0,0
5994,2017-09-07 17:00:00,0,0
5995,2017-09-07 18:00:00,0,696
5996,2017-09-07 19:00:00,1277,689
5997,2017-09-07 20:00:00,0,679
5998,2017-09-07 21:00:00,-337,-171
5999,2017-09-07 22:00:00,0,-39
6000,2017-09-07 23:00:00,0,0
6001,2017-09-08 00:00:00,0,-18
6002,2017-09-08 01:00:00,0,34
6003,2017-09-08 02:00:00,0,44
6004,2017-09-08 03:00:00,0,0
6005,2017-09-08 04:00:00,0,-114
6006,2017-09-08 05:00:00,0,0
6007,2017-09-08 06:00:00,0,0
6008,2017-09-08 07:00:00,0,0
6009,2017-09-08 08:00:00,0,13
6010,2017-09-08 09:00:00,117,74
6011,2017-09-08 10:00:00,0,19
6012,2017-09-08 11:00:00,0,36
6013,2017-09-08 12:00:00,0,14
6014,2017-09-08 13:00:00,0,4
6015,2017-09-08 14:00:00,-210,-123
6016,2017-09-08 15:00:00,236,133
6017,2017-09-08 16:00:00,0,31
6018,2017-09-08 17:00:00,0,33
6019,2017-09-08 18:00:00,16,8
6020,2017-09-08 19:00:00,28,14
6021,2017-09-08 20:00:00,0,-51
6022,2017-09-08 21:00:00,-181,-103
6023,2017-09-08 22:00:00,0,29
6024,2017-09-08 23:00:00,0,69
6025,2017-09-09 00:00:00,0,73
6026,2017-09-09 01:00:00,131,70
6027,2017-09-09 02:00:00,0,71
6028,2017-09-09 03:00:00,0,9
6029,2017-09-09 04:00:00,56,29
6030,2017-09-09 05:00:00,166,91
6031,2017-09-09 06:00:00,248,155
6032,2017-09-09 07:00:00,0,0
6033,2017-09-09 08:00:00,0,27
6034,2017-09-09 09:00:00,0,45
6035,2017-09-09 10:00:00,365,201
6036,2017-09-09 11:00:00,0,6
6037,2017-09-09 12:00:00,217,122
6038,2017-09-09 13:00:00,0,62
6039,2017-09-09 14:00:00,0,475
6040,2017-09-09 15:00:00,0,229
6041,2017-09-09 16:00:00,0,328
6042,2017-09-09 17:00:00,0,0
6043,2017-09-09 18:00:00,0,0
6044,2017-09-09 19:00:00,0,0
6045,2017-09-09 20:00:00,0,0
6046,2017-09-09 21:00:00,0,0
6047,2017-09-09 22:00:00,0,0
6048,2017-09-09 23:00:00,-335,-205
6049,2017-09-10 00:00:00,0,-83
6050,2017-09-10 01:00:00,-185,-100
6051,2017-09-10 02:00:00,-467,-257
6052,2017-09-10 03:00:00,0,-134
6053,2017-09-10 04:00:00,-719,-399
6054,2017-09-10 05:00:00,0,-30
6055,2017-09-10 06:00:00,0,-270
6056,2017-09-10 07:00:00,-365,-201
6057,2017-09-10 08:00:00,0,-147
6058,2017-09-10 09:00:00,0,-29
6059,2017-09-10 10:00:00,-1679,-906
6060,2017-09-10 11:00:00,0,-1423
6061,2017-09-10 12:00:00,-596,-316
6062,2017-09-10 13:00:00,0,-472
6063,2017-09-10 14:00:00,0,-1116
6064,2017-09-10 15:00:00,0,-59
6065,2017-09-10 16:00:00,0,-3
6066,2017-09-10 17:00:00,-44,-28
6067,2017-09-10 18:00:00,-59,-30
6068,2017-09-10 19:00:00,0,-632
6069,2017-09-10 20:00:00,-1955,-972
6070,2017-09-10 21:00:00,-1954,-1082
6071,2017-09-10 22:00:00,0,0
6072,2017-09-10 23:00:00,0,0
6073,2017-09-11 00:00:00,0,0
6074,2017-09-11 01:00:00,0,0
6075,2017-09-11 02:00:00,0,0
6076,2017-09-11 03:00:00,0,0
6077,2017-09-11 04:00:00,0,0
6078,2017-09-11 05:00:00,-545,-271
6079,2017-09-11 06:00:00,0,0
6080,2017-09-11 07:00:00,0,0
6081,2017-09-11 08:00:00,0,0
6082,2017-09-11 09:00:00,0,0
6083,2017-09-11 10:00:00,0,-23
6084,2017-09-11 11:00:00,0,-65
6085,2017-09-11 12:00:00,0,0
6086,2017-09-11 13:00:00,0,0
6087,2017-09-11 14:00:00,0,0
6088,2017-09-11 15:00:00,-195,-118
6089,2017-09-11 16:00:00,0,0
6090,2017-09-11 17:00:00,0,0
6091,2017-09-11 18:00:00,0,-225
6092,2017-09-11 19:00:00,0,-45
6093,2017-09-11 20:00:00,0,0
6094,2017-09-11 21:00:00,0,0
6095,2017-09-11 22:00:00,0,0
6096,2017-09-11 23:00:00,698,412
6097,2017-09-12 00:00:00,0,501
6098,2017-09-12 01:00:00,0,0
6099,2017-09-12 02:00:00,1323,864
6100,2017-09-12 03:00:00,746,393
6101,2017-09-12 04:00:00,0,0
6102,2017-09-12 05:00:00,0,0
6103,2017-09-12 06:00:00,106,63
6104,2017-09-12 07:00:00,81,42
6105,2017-09-12 08:00:00,136,71
6106,2017-09-12 09:00:00,0,26
6107,2017-09-12 10:00:00,0,0
6108,2017-09-12 11:00:00,0,-126
6109,2017-09-12 12:00:00,0,-1038
6110,2017-09-12 13:00:00,0,-51
6111,2017-09-12 14:00:00,-184,-118
6112,2017-09-12 15:00:00,0,-57
6113,2017-09-12 16:00:00,0,-28
6114,2017-09-12 17:00:00,0,-38
6115,2017-09-12 18:00:00,0,-65
6116,2017-09-12 19:00:00,0,0
6117,2017-09-12 20:00:00,0,-27
6118,2017-09-12 21:00:00,0,-21
6119,2017-09-12 22:00:00,0,0
6120,2017-09-12 23:00:00,0,0
6121,2017-09-13 00:00:00,0,0
6122,2017-09-13 01:00:00,0,0
6123,2017-09-13 02:00:00,0,0
6124,2017-09-13 03:00:00,631,363
6125,2017-09-13 04:00:00,0,38
6126,2017-09-13 05:00:00,-1,-1
6127,2017-09-13 06:00:00,0,0
6128,2017-09-13 07:00:00,0,0
6129,2017-09-13 08:00:00,0,0
6130,2017-09-13 09:00:00,0,0
6131,2017-09-13 10:00:00,-27,-14
6132,2017-09-13 11:00:00,-16,-8
6133,2017-09-13 12:00:00,0,17
6134,2017-09-13 13:00:00,0,5
6135,2017-09-13 14:00:00,0,0
6136,2017-09-13 15:00:00,0,0
6137,2017-09-13 16:00:00,939,551
6138,2017-09-13 17:00:00,169,87
6139,2017-09-13 18:00:00,0,152
6140,2017-09-13 19:00:00,0,522
6141,2017-09-13 20:00:00,0,258
6142,2017-09-13 21:00:00,0,686
6143,2017-09-13 22:00:00,314,183
6144,2017-09-13 23:00:00,0,236
6145,2017-09-14 00:00:00,0,263
6146,2017-09-14 01:00:00,303,194
6147,2017-09-14 02:00:00,0,111
6148,2017-09-14 03:00:00,606,308
6149,2017-09-14 04:00:00,116,59
6150,2017-09-14 05:00:00,504,270
6151,2017-09-14 06:00:00,2530,1300
6152,2017-09-14 07:00:00,1062,670
6153,2017-09-14 08:00:00,0,0
6154,2017-09-14 09:00:00,0,224
6155,2017-09-14 10:00:00,0,294
6156,2017-09-14 11:00:00,0,0
6157,2017-09-14 12:00:00,0,0
6158,2017-09-14 13:00:00,0,0
6159,2017-09-14 14:00:00,0,47
6160,2017-09-14 15:00:00,-278,-204
6161,2017-09-14 16:00:00,-162,-97
6162,2017-09-14 17:00:00,0,-161
6163,2017-09-14 18:00:00,0,0
6164,2017-09-14 19:00:00,0,0
6165,2017-09-14 20:00:00,0,0
6166,2017-09-14 21:00:00,0,0
6167,2017-09-14 22:00:00,0,52
6168,2017-09-14 23:00:00,272,155
6169,2017-09-15 00:00:00,0,134
6170,2017-09-15 01:00:00,0,35
6171,2017-09-15 02:00:00,0,211
6172,2017-09-15 03:00:00,0,30
6173,2017-09-15 04:00:00,0,0
6174,2017-09-15 05:00:00,0,0
6175,2017-09-15 06:00:00,0,0
6176,2017-09-15 07:00:00,0,0
6177,2017-09-15 08:00:00,0,0
6178,2017-09-15 09:00:00,-30,-17
6179,2017-09-15 10:00:00,-51,-27
6180,2017-09-15 11:00:00,0,0
6181,2017-09-15 12:00:00,-24,-14
6182,2017-09-15 13:00:00,-93,-54
6183,2017-09-15 14:00:00,0,-125
6184,2017-09-15 15:00:00,0,-431
6185,2017-09-15 16:00:00,-488,-261
6186,2017-09-15 17:00:00,-819,-460
6187,2017-09-15 18:00:00,113,68
6188,2017-09-15 19:00:00,0,3
6189,2017-09-15 20:00:00,-457,-246
6190,2017-09-15 21:00:00,-44,-27
6191,2017-09-15 22:00:00,0,-102
6192,2017-09-15 23:00:00,0,0
6193,2017-09-16 00:00:00,0,0
6194,2017-09-16 01:00:00,56,31
6195,2017-09-16 02:00:00,0,20
6196,2017-09-16 03:00:00,48,26
6197,2017-09-16 04:00:00,23,12
6198,2017-09-16 05:00:00,0,0
6199,2017-09-16 06:00:00,0,0
6200,2017-09-16 07:00:00,0,0
6201,2017-09-16 08:00:00,0,0
6202,2017-09-16 09:00:00,345,188
6203,2017-09-16 10:00:00,0,0
6204,2017-09-16 11:00:00,0,-21
6205,2017-09-16 12:00:00,0,-39
6206,2017-09-16 13:00:00,-181,-99
6207,2017-09-16 14:00:00,-123,-62
6208,2017-09-16 15:00:00,0,-120
6209,2017-09-16 16:00:00,-619,-326
6210,2017-09-16 17:00:00,-655,-371
6211,2017-09-16 18:00:00,0,50
6212,2017-09-16 19:00:00,598,320
6213,2017-09-16 20:00:00,0,231
6214,2017-09-16 21:00:00,154,94
6215,2017-09-16 22:00:00,0,0
6216,2017-09-16 23:00:00,0,51
6217,2017-09-17 00:00:00,47,25
6218,2017-09-17 01:00:00,116,60
6219,2017-09-17 02:00:00,0,0
6220,2017-09-17 03:00:00,0,0
6221,2017-09-17 04:00:00,0,0
6222,2017-09-17 05:00:00,0,0
6223,2017-09-17 06:00:00,0,0
6224,2017-09-17 07:00:00,0,0
6225,2017-09-17 08:00:00,0,0
6226,2017-09-17 09:00:00,0,0
6227,2017-09-17 10:00:00,0,0
6228,2017-09-17 11:00:00,0,0
6229,2017-09-17 12:00:00,0,0
6230,2017-09-17 13:00:00,0,0
6231,2017-09-17 14:00:00,0,0
6232,2017-09-17 15:00:00,0,0
6233,2017-09-17 16:00:00,0,0
6234,2017-09-17 17:00:00,0,0
6235,2017-09-17 18:00:00,0,0
6236,2017-09-17 19:00:00,0,222
6237,2017-09-17 20:00:00,0,0
6238,2017-09-17 21:00:00,0,68
6239,2017-09-17 22:00:00,599,308
6240,2017-09-17 23:00:00,0,0
6241,2017-09-18 00:00:00,0,0
6242,2017-09-18 01:00:00,0,116
6243,2017-09-18 02:00:00,-375,-238
6244,2017-09-18 03:00:00,0,0
6245,2017-09-18 04:00:00,-528,-335
6246,2017-09-18 05:00:00,0,0
6247,2017-09-18 06:00:00,0,0
6248,2017-09-18 07:00:00,0,0
6249,2017-09-18 08:00:00,0,0
6250,2017-09-18 09:00:00,0,0
6251,2017-09-18 10:00:00,0,0
6252,2017-09-18 11:00:00,0,0
6253,2017-09-18 12:00:00,-80,-43
6254,2017-09-18 13:00:00,0,-415
6255,2017-09-18 14:00:00,-271,-137
6256,2017-09-18 15:00:00,0,-540
6257,2017-09-18 16:00:00,0,-87
6258,2017-09-18 17:00:00,-1581,-859
6259,2017-09-18 18:00:00,-829,-445
6260,2017-09-18 19:00:00,0,-144
6261,2017-09-18 20:00:00,0,-104
6262,2017-09-18 21:00:00,0,-76
6263,2017-09-18 22:00:00,0,-196
6264,2017-09-18 23:00:00,-245,-132
6265,2017-09-19 00:00:00,0,-120
6266,2017-09-19 01:00:00,-101,-51
6267,2017-09-19 02:00:00,0,-66
6268,2017-09-19 03:00:00,-169,-117
6269,2017-09-19 04:00:00,0,-121
6270,2017-09-19 05:00:00,0,-268
6271,2017-09-19 06:00:00,0,-425
6272,2017-09-19 07:00:00,0,-501
6273,2017-09-19 08:00:00,0,153
6274,2017-09-19 09:00:00,11,7
6275,2017-09-19 10:00:00,0,-98
6276,2017-09-19 11:00:00,0,0
6277,2017-09-19 12:00:00,0,-76
6278,2017-09-19 13:00:00,-404,-224
6279,2017-09-19 14:00:00,-389,-198
6280,2017-09-19 15:00:00,-305,-160
6281,2017-09-19 16:00:00,0,-83
6282,2017-09-19 17:00:00,0,-133
6283,2017-09-19 18:00:00,0,0
6284,2017-09-19 19:00:00,0,0
6285,2017-09-19 20:00:00,0,0
6286,2017-09-19 21:00:00,0,0
6287,2017-09-19 22:00:00,0,0
6288,2017-09-19 23:00:00,0,36
6289,2017-09-20 00:00:00,369,212
6290,2017-09-20 01:00:00,277,151
6291,2017-09-20 02:00:00,588,406
6292,2017-09-20 03:00:00,0,0
6293,2017-09-20 04:00:00,0,0
6294,2017-09-20 05:00:00,0,0
6295,2017-09-20 06:00:00,0,-166
6296,2017-09-20 07:00:00,0,-167
6297,2017-09-20 08:00:00,0,0
6298,2017-09-20 09:00:00,0,-96
6299,2017-09-20 10:00:00,0,-10
6300,2017-09-20 11:00:00,0,0
6301,2017-09-20 12:00:00,-168,-90
6302,2017-09-20 13:00:00,0,-31
6303,2017-09-20 14:00:00,0,-296
6304,2017-09-20 15:00:00,0,-172
6305,2017-09-20 16:00:00,-474,-253
6306,2017-09-20 17:00:00,0,0
6307,2017-09-20 18:00:00,0,0
6308,2017-09-20 19:00:00,0,0
6309,2017-09-20 20:00:00,0,0
6310,2017-09-20 21:00:00,0,0
6311,2017-09-20 22:00:00,0,0
6312,2017-09-20 23:00:00,64,35
6313,2017-09-21 00:00:00,103,58
6314,2017-09-21 01:00:00,0,22
6315,2017-09-21 02:00:00,0,0
6316,2017-09-21 03:00:00,0,0
6317,2017-09-21 04:00:00,0,0
6318,2017-09-21 05:00:00,331,199
6319,2017-09-21 06:00:00,0,37
6320,2017-09-21 07:00:00,0,118
6321,2017-09-21 08:00:00,-379,-203
6322,2017-09-21 09:00:00,0,137
6323,2017-09-21 10:00:00,0,0
6324,2017-09-21 11:00:00,0,7
6325,2017-09-21 12:00:00,0,0
6326,2017-09-21 13:00:00,-137,-76
6327,2017-09-21 14:00:00,0,-172
6328,2017-09-21 15:00:00,0,-166
6329,2017-09-21 16:00:00,-382,-179
6330,2017-09-21 17:00:00,-266,-141
6331,2017-09-21 18:00:00,0,0
6332,2017-09-21 19:00:00,0,0
6333,2017-09-21 20:00:00,0,0
6334,2017-09-21 21:00:00,0,0
6335,2017-09-21 22:00:00,0,0
6336,2017-09-21 23:00:00,0,0
6337,2017-09-22 00:00:00,0,0
6338,2017-09-22 01:00:00,0,0
6339,2017-09-22 02:00:00,0,0
6340,2017-09-22 03:00:00,0,0
6341,2017-09-22 04:00:00,0,0
6342,2017-09-22 05:00:00,0,0
6343,2017-09-22 06:00:00,-1296,-574
6344,2017-09-22 07:00:00,-473,-254
6345,2017-09-22 08:00:00,664,447
6346,2017-09-22 09:00:00,1520,977
6347,2017-09-22 10:00:00,0,321
6348,2017-09-22 11:00:00,283,146
6349,2017-09-22 12:00:00,1267,721
6350,2017-09-22 13:00:00,72,39
6351,2017-09-22 14:00:00,175,95
6352,2017-09-22 15:00:00,0,0
6353,2017-09-22 16:00:00,0,0
6354,2017-09-22 17:00:00,0,0
6355,2017-09-22 18:00:00,0,0
6356,2017-09-22 19:00:00,0,0
6357,2017-09-22 20:00:00,0,0
6358,2017-09-22 21:00:00,0,0
6359,2017-09-22 22:00:00,26,15
6360,2017-09-22 23:00:00,1289,813
6361,2017-09-23 00:00:00,0,366
6362,2017-09-23 01:00:00,675,469
6363,2017-09-23 02:00:00,118,69
6364,2017-09-23 03:00:00,0,105
6365,2017-09-23 04:00:00,31,19
6366,2017-09-23 05:00:00,270,158
6367,2017-09-23 06:00:00,349,211
6368,2017-09-23 07:00:00,0,0
6369,2017-09-23 08:00:00,0,0
6370,2017-09-23 09:00:00,0,0
6371,2017-09-23 10:00:00,0,251
6372,2017-09-23 11:00:00,105,62
6373,2017-09-23 12:00:00,0,54
6374,2017-09-23 13:00:00,0,284
6375,2017-09-23 14:00:00,0,279
6376,2017-09-23 15:00:00,0,145
6377,2017-09-23 16:00:00,0,0
6378,2017-09-23 17:00:00,0,0
6379,2017-09-23 18:00:00,0,0
6380,2017-09-23 19:00:00,0,-198
6381,2017-09-23 20:00:00,0,-171
6382,2017-09-23 21:00:00,0,0
6383,2017-09-23 22:00:00,175,100
6384,2017-09-23 23:00:00,263,172
6385,2017-09-24 00:00:00,0,98
6386,2017-09-24 01:00:00,0,42
6387,2017-09-24 02:00:00,110,60
6388,2017-09-24 03:00:00,275,181
6389,2017-09-24 04:00:00,0,583
6390,2017-09-24 05:00:00,0,107
6391,2017-09-24 06:00:00,0,100
6392,2017-09-24 07:00:00,0,393
6393,2017-09-24 08:00:00,168,93
6394,2017-09-24 09:00:00,0,67
6395,2017-09-24 10:00:00,0,44
6396,2017-09-24 11:00:00,0,63
6397,2017-09-24 12:00:00,0,67
6398,2017-09-24 13:00:00,0,54
6399,2017-09-24 14:00:00,0,48
6400,2017-09-24 15:00:00,89,51
6401,2017-09-24 16:00:00,0,0
6402,2017-09-24 17:00:00,0,0
6403,2017-09-24 18:00:00,0,0
6404,2017-09-24 19:00:00,0,0
6405,2017-09-24 20:00:00,0,59
6406,2017-09-24 21:00:00,0,42
6407,2017-09-24 22:00:00,0,30
6408,2017-09-24 23:00:00,109,65
6409,2017-09-25 00:00:00,57,29
6410,2017-09-25 01:00:00,0,90
6411,2017-09-25 02:00:00,334,172
6412,2017-09-25 03:00:00,0,14
6413,2017-09-25 04:00:00,0,0
6414,2017-09-25 05:00:00,22,11
6415,2017-09-25 06:00:00,-78,-46
6416,2017-09-25 07:00:00,0,-50
6417,2017-09-25 08:00:00,0,0
6418,2017-09-25 09:00:00,0,0
6419,2017-09-25 10:00:00,0,0
6420,2017-09-25 11:00:00,-82,-60
6421,2017-09-25 12:00:00,-101,-53
6422,2017-09-25 13:00:00,0,-51
6423,2017-09-25 14:00:00,0,0
6424,2017-09-25 15:00:00,140,73
6425,2017-09-25 16:00:00,33,18
6426,2017-09-25 17:00:00,0,0
6427,2017-09-25 18:00:00,0,88
6428,2017-09-25 19:00:00,0,0
6429,2017-09-25 20:00:00,0,0
6430,2017-09-25 21:00:00,0,0
6431,2017-09-25 22:00:00,0,0
6432,2017-09-25 23:00:00,0,19
6433,2017-09-26 00:00:00,0,0
6434,2017-09-26 01:00:00,0,0
6435,2017-09-26 02:00:00,0,45
6436,2017-09-26 03:00:00,0,0
6437,2017-09-26 04:00:00,0,104
6438,2017-09-26 05:00:00,0,14
6439,2017-09-26 06:00:00,0,245
6440,2017-09-26 07:00:00,0,702
6441,2017-09-26 08:00:00,0,662
6442,2017-09-26 09:00:00,0,600
6443,2017-09-26 10:00:00,0,251
6444,2017-09-26 11:00:00,584,281
6445,2017-09-26 12:00:00,0,0
6446,2017-09-26 13:00:00,0,21
6447,2017-09-26 14:00:00,0,0
6448,2017-09-26 15:00:00,0,0
6449,2017-09-26 16:00:00,0,202
6450,2017-09-26 17:00:00,0,432
6451,2017-09-26 18:00:00,0,0
6452,2017-09-26 19:00:00,0,-103
6453,2017-09-26 20:00:00,-31,-17
6454,2017-09-26 21:00:00,0,0
6455,2017-09-26 22:00:00,-10,-6
6456,2017-09-26 23:00:00,-242,-146
6457,2017-09-27 00:00:00,0,-43
6458,2017-09-27 01:00:00,-303,-170
6459,2017-09-27 02:00:00,0,-173
6460,2017-09-27 03:00:00,229,102
6461,2017-09-27 04:00:00,0,-351
6462,2017-09-27 05:00:00,-1039,-675
6463,2017-09-27 06:00:00,-303,-170
6464,2017-09-27 07:00:00,0,0
6465,2017-09-27 08:00:00,1623,777
6466,2017-09-27 09:00:00,478,257
6467,2017-09-27 10:00:00,0,-40
6468,2017-09-27 11:00:00,-95,-54
6469,2017-09-27 12:00:00,0,0
6470,2017-09-27 13:00:00,0,0
6471,2017-09-27 14:00:00,0,0
6472,2017-09-27 15:00:00,0,0
6473,2017-09-27 16:00:00,0,0
6474,2017-09-27 17:00:00,0,0
6475,2017-09-27 18:00:00,0,0
6476,2017-09-27 19:00:00,0,0
6477,2017-09-27 20:00:00,0,0
6478,2017-09-27 21:00:00,0,0
6479,2017-09-27 22:00:00,0,0
6480,2017-09-27 23:00:00,0,0
6481,2017-09-28 00:00:00,0,0
6482,2017-09-28 01:00:00,0,-24
6483,2017-09-28 02:00:00,-241,-156
6484,2017-09-28 03:00:00,-299,-173
6485,2017-09-28 04:00:00,0,186
6486,2017-09-28 05:00:00,0,-31
6487,2017-09-28 06:00:00,-97,-59
6488,2017-09-28 07:00:00,0,-35
6489,2017-09-28 08:00:00,0,-104
6490,2017-09-28 09:00:00,0,18
6491,2017-09-28 10:00:00,76,40
6492,2017-09-28 11:00:00,0,60
6493,2017-09-28 12:00:00,0,-29
6494,2017-09-28 13:00:00,0,-190
6495,2017-09-28 14:00:00,0,-150
6496,2017-09-28 15:00:00,-41,-22
6497,2017-09-28 16:00:00,0,359
6498,2017-09-28 17:00:00,0,339
6499,2017-09-28 18:00:00,1118,534
6500,2017-09-28 19:00:00,0,451
6501,2017-09-28 20:00:00,0,369
6502,2017-09-28 21:00:00,0,1230
6503,2017-09-28 22:00:00,47,27
6504,2017-09-28 23:00:00,0,63
6505,2017-09-29 00:00:00,0,43
6506,2017-09-29 01:00:00,230,114
6507,2017-09-29 02:00:00,0,97
6508,2017-09-29 03:00:00,0,0
6509,2017-09-29 04:00:00,0,0
6510,2017-09-29 05:00:00,0,0
6511,2017-09-29 06:00:00,0,-31
6512,2017-09-29 07:00:00,-228,-147
6513,2017-09-29 08:00:00,159,84
6514,2017-09-29 09:00:00,0,97
6515,2017-09-29 10:00:00,0,0
6516,2017-09-29 11:00:00,0,0
6517,2017-09-29 12:00:00,0,-49
6518,2017-09-29 13:00:00,0,-112
6519,2017-09-29 14:00:00,-285,-178
6520,2017-09-29 15:00:00,-149,-107
6521,2017-09-29 16:00:00,0,-55
6522,2017-09-29 17:00:00,-76,-42
6523,2017-09-29 18:00:00,0,-61
6524,2017-09-29 19:00:00,0,-56
6525,2017-09-29 20:00:00,-207,-150
6526,2017-09-29 21:00:00,-470,-287
6527,2017-09-29 22:00:00,1053,602
6528,2017-09-29 23:00:00,0,171
6529,2017-09-30 00:00:00,216,107
6530,2017-09-30 01:00:00,231,103
6531,2017-09-30 02:00:00,0,133
6532,2017-09-30 03:00:00,169,80
6533,2017-09-30 04:00:00,280,151
6534,2017-09-30 05:00:00,0,87
6535,2017-09-30 06:00:00,0,69
6536,2017-09-30 07:00:00,-479,-353
6537,2017-09-30 08:00:00,-454,-273
6538,2017-09-30 09:00:00,0,-138
6539,2017-09-30 10:00:00,-822,-492
6540,2017-09-30 11:00:00,0,-551
6541,2017-09-30 12:00:00,-448,-255
6542,2017-09-30 13:00:00,0,-158
6543,2017-09-30 14:00:00,0,-533
6544,2017-09-30 15:00:00,0,-406
6545,2017-09-30 16:00:00,0,-469
6546,2017-09-30 17:00:00,0,-895
6547,2017-09-30 18:00:00,-516,-274
6548,2017-09-30 19:00:00,0,-247
6549,2017-09-30 20:00:00,-654,-354
6550,2017-09-30 21:00:00,-74,-40
6551,2017-09-30 22:00:00,0,0
6552,2017-09-30 23:00:00,1945,1011
6553,2017-10-01 00:00:00,0,219
6554,2017-10-01 01:00:00,0,229
6555,2017-10-01 02:00:00,-354,-198
6556,2017-10-01 03:00:00,0,-234
6557,2017-10-01 04:00:00,-510,-335
6558,2017-10-01 05:00:00,-202,-112
6559,2017-10-01 06:00:00,0,-482
6560,2017-10-01 07:00:00,0,-231
6561,2017-10-01 08:00:00,0,0
6562,2017-10-01 09:00:00,0,0
6563,2017-10-01 10:00:00,0,0
6564,2017-10-01 11:00:00,24,12
6565,2017-10-01 12:00:00,0,0
6566,2017-10-01 13:00:00,0,0
6567,2017-10-01 14:00:00,0,16
6568,2017-10-01 15:00:00,9,5
6569,2017-10-01 16:00:00,204,99
6570,2017-10-01 17:00:00,0,46
6571,2017-10-01 18:00:00,57,31
6572,2017-10-01 19:00:00,0,-4
6573,2017-10-01 20:00:00,0,0
6574,2017-10-01 21:00:00,0,0
6575,2017-10-01 22:00:00,0,0
6576,2017-10-01 23:00:00,0,0
6577,2017-10-02 00:00:00,0,0
6578,2017-10-02 01:00:00,0,0
6579,2017-10-02 02:00:00,0,0
6580,2017-10-02 03:00:00,0,0
6581,2017-10-02 04:00:00,0,0
6582,2017-10-02 05:00:00,0,0
6583,2017-10-02 06:00:00,0,0
6584,2017-10-02 07:00:00,0,0
6585,2017-10-02 08:00:00,470,260
6586,2017-10-02 09:00:00,0,249
6587,2017-10-02 10:00:00,0,110
6588,2017-10-02 11:00:00,1382,648
6589,2017-10-02 12:00:00,1108,701
6590,2017-10-02 13:00:00,0,248
6591,2017-10-02 14:00:00,0,339
6592,2017-10-02 15:00:00,145,68
6593,2017-10-02 16:00:00,0,91
6594,2017-10-02 17:00:00,113,57
6595,2017-10-02 18:00:00,0,-23
6596,2017-10-02 19:00:00,0,0
6597,2017-10-02 20:00:00,0,0
6598,2017-10-02 21:00:00,0,0
6599,2017-10-02 22:00:00,-43,-23
6600,2017-10-02 23:00:00,0,-596
6601,2017-10-03 00:00:00,0,-372
6602,2017-10-03 01:00:00,-829,-456
6603,2017-10-03 02:00:00,-429,-255
6604,2017-10-03 03:00:00,0,0
6605,2017-10-03 04:00:00,344,196
6606,2017-10-03 05:00:00,0,0
6607,2017-10-03 06:00:00,255,117
6608,2017-10-03 07:00:00,0,69
6609,2017-10-03 08:00:00,335,160
6610,2017-10-03 09:00:00,-269,-161
6611,2017-10-03 10:00:00,0,0
6612,2017-10-03 11:00:00,0,-155
6613,2017-10-03 12:00:00,-1274,-691
6614,2017-10-03 13:00:00,-2077,-1182
6615,2017-10-03 14:00:00,-816,-452
6616,2017-10-03 15:00:00,0,-156
6617,2017-10-03 16:00:00,-1728,-1179
6618,2017-10-03 17:00:00,-1071,-682
6619,2017-10-03 18:00:00,-542,-342
6620,2017-10-03 19:00:00,-331,-181
6621,2017-10-03 20:00:00,-334,-202
6622,2017-10-03 21:00:00,-682,-389
6623,2017-10-03 22:00:00,0,-184
6624,2017-10-03 23:00:00,0,-443
6625,2017-10-04 00:00:00,0,-212
6626,2017-10-04 01:00:00,0,-520
6627,2017-10-04 02:00:00,-165,-84
6628,2017-10-04 03:00:00,0,-424
6629,2017-10-04 04:00:00,-401,-211
6630,2017-10-04 05:00:00,0,0
6631,2017-10-04 06:00:00,0,0
6632,2017-10-04 07:00:00,-297,-158
6633,2017-10-04 08:00:00,-587,-310
6634,2017-10-04 09:00:00,0,0
6635,2017-10-04 10:00:00,237,152
6636,2017-10-04 11:00:00,0,0
6637,2017-10-04 12:00:00,0,0
6638,2017-10-04 13:00:00,0,37
6639,2017-10-04 14:00:00,0,9
6640,2017-10-04 15:00:00,0,0
6641,2017-10-04 16:00:00,0,0
6642,2017-10-04 17:00:00,0,0
6643,2017-10-04 18:00:00,0,0
6644,2017-10-04 19:00:00,0,0
6645,2017-10-04 20:00:00,0,0
6646,2017-10-04 21:00:00,0,0
6647,2017-10-04 22:00:00,0,0
6648,2017-10-04 23:00:00,0,0
6649,2017-10-05 00:00:00,0,0
6650,2017-10-05 01:00:00,-84,-46
6651,2017-10-05 02:00:00,-47,-26
6652,2017-10-05 03:00:00,0,-16
6653,2017-10-05 04:00:00,0,-36
6654,2017-10-05 05:00:00,0,0
6655,2017-10-05 06:00:00,0,0
6656,2017-10-05 07:00:00,0,104
6657,2017-10-05 08:00:00,0,388
6658,2017-10-05 09:00:00,0,207
6659,2017-10-05 10:00:00,0,0
6660,2017-10-05 11:00:00,0,148
6661,2017-10-05 12:00:00,464,261
6662,2017-10-05 13:00:00,0,0
6663,2017-10-05 14:00:00,0,0
6664,2017-10-05 15:00:00,0,0
6665,2017-10-05 16:00:00,0,-902
6666,2017-10-05 17:00:00,0,0
6667,2017-10-05 18:00:00,-19,-12
6668,2017-10-05 19:00:00,126,71
6669,2017-10-05 20:00:00,0,-90
6670,2017-10-05 21:00:00,842,456
6671,2017-10-05 22:00:00,2351,1266
6672,2017-10-05 23:00:00,0,0
6673,2017-10-06 00:00:00,0,0
6674,2017-10-06 01:00:00,0,0
6675,2017-10-06 02:00:00,0,0
6676,2017-10-06 03:00:00,0,0
6677,2017-10-06 04:00:00,0,0
6678,2017-10-06 05:00:00,0,0
6679,2017-10-06 06:00:00,0,-219
6680,2017-10-06 07:00:00,0,0
6681,2017-10-06 08:00:00,0,0
6682,2017-10-06 09:00:00,0,0
6683,2017-10-06 10:00:00,0,-52
6684,2017-10-06 11:00:00,-44,-23
6685,2017-10-06 12:00:00,0,-124
6686,2017-10-06 13:00:00,0,-172
6687,2017-10-06 14:00:00,-525,-303
6688,2017-10-06 15:00:00,0,-66
6689,2017-10-06 16:00:00,0,0
6690,2017-10-06 17:00:00,0,-76
6691,2017-10-06 18:00:00,0,-64
6692,2017-10-06 19:00:00,0,-81
6693,2017-10-06 20:00:00,0,-69
6694,2017-10-06 21:00:00,0,0
6695,2017-10-06 22:00:00,0,0
6696,2017-10-06 23:00:00,0,0
6697,2017-10-07 00:00:00,0,0
6698,2017-10-07 01:00:00,0,0
6699,2017-10-07 02:00:00,0,0
6700,2017-10-07 03:00:00,0,0
6701,2017-10-07 04:00:00,0,0
6702,2017-10-07 05:00:00,0,0
6703,2017-10-07 06:00:00,0,0
6704,2017-10-07 07:00:00,963,673
6705,2017-10-07 08:00:00,1068,586
6706,2017-10-07 09:00:00,357,197
6707,2017-10-07 10:00:00,0,87
6708,2017-10-07 11:00:00,0,162
6709,2017-10-07 12:00:00,0,56
6710,2017-10-07 13:00:00,0,17
6711,2017-10-07 14:00:00,0,0
6712,2017-10-07 15:00:00,0,0
6713,2017-10-07 16:00:00,0,0
6714,2017-10-07 17:00:00,0,0
6715,2017-10-07 18:00:00,0,0
6716,2017-10-07 19:00:00,0,0
6717,2017-10-07 20:00:00,0,0
6718,2017-10-07 21:00:00,0,875
6719,2017-10-07 22:00:00,0,0
6720,2017-10-07 23:00:00,0,0
6721,2017-10-08 00:00:00,0,0
6722,2017-10-08 01:00:00,-3888,-2202
6723,2017-10-08 02:00:00,-1855,-1059
6724,2017-10-08 03:00:00,0,-382
6725,2017-10-08 04:00:00,0,-124
6726,2017-10-08 05:00:00,0,0
6727,2017-10-08 06:00:00,0,-173
6728,2017-10-08 07:00:00,0,-201
6729,2017-10-08 08:00:00,0,-34
6730,2017-10-08 09:00:00,13,6
6731,2017-10-08 10:00:00,0,25
6732,2017-10-08 11:00:00,0,-138
6733,2017-10-08 12:00:00,0,-37
6734,2017-10-08 13:00:00,0,0
6735,2017-10-08 14:00:00,-133,-69
6736,2017-10-08 15:00:00,0,-75
6737,2017-10-08 16:00:00,1,1
6738,2017-10-08 17:00:00,366,242
6739,2017-10-08 18:00:00,-486,-271
6740,2017-10-08 19:00:00,0,-150
6741,2017-10-08 20:00:00,0,-26
6742,2017-10-08 21:00:00,-278,-154
6743,2017-10-08 22:00:00,-749,-413
6744,2017-10-08 23:00:00,-570,-323
6745,2017-10-09 00:00:00,0,-178
6746,2017-10-09 01:00:00,0,-142
6747,2017-10-09 02:00:00,-214,-135
6748,2017-10-09 03:00:00,0,-156
6749,2017-10-09 04:00:00,0,-393
6750,2017-10-09 05:00:00,0,0
6751,2017-10-09 06:00:00,0,0
6752,2017-10-09 07:00:00,0,-373
6753,2017-10-09 08:00:00,0,-750
6754,2017-10-09 09:00:00,-168,-100
6755,2017-10-09 10:00:00,-207,-133
6756,2017-10-09 11:00:00,-120,-69
6757,2017-10-09 12:00:00,-372,-199
6758,2017-10-09 13:00:00,0,0
6759,2017-10-09 14:00:00,0,0
6760,2017-10-09 15:00:00,0,0
6761,2017-10-09 16:00:00,0,0
6762,2017-10-09 17:00:00,0,0
6763,2017-10-09 18:00:00,0,-169
6764,2017-10-09 19:00:00,0,-170
6765,2017-10-09 20:00:00,-369,-186
6766,2017-10-09 21:00:00,0,-52
6767,2017-10-09 22:00:00,505,277
6768,2017-10-09 23:00:00,91,47
6769,2017-10-10 00:00:00,0,36
6770,2017-10-10 01:00:00,344,214
6771,2017-10-10 02:00:00,115,61
6772,2017-10-10 03:00:00,135,86
6773,2017-10-10 04:00:00,0,0
6774,2017-10-10 05:00:00,0,67
6775,2017-10-10 06:00:00,0,0
6776,2017-10-10 07:00:00,0,0
6777,2017-10-10 08:00:00,352,214
6778,2017-10-10 09:00:00,673,359
6779,2017-10-10 10:00:00,0,0
6780,2017-10-10 11:00:00,0,0
6781,2017-10-10 12:00:00,0,-87
6782,2017-10-10 13:00:00,-50,-25
6783,2017-10-10 14:00:00,0,1
6784,2017-10-10 15:00:00,0,0
6785,2017-10-10 16:00:00,0,0
6786,2017-10-10 17:00:00,0,0
6787,2017-10-10 18:00:00,0,0
6788,2017-10-10 19:00:00,0,0
6789,2017-10-10 20:00:00,0,0
6790,2017-10-10 21:00:00,0,0
6791,2017-10-10 22:00:00,146,81
6792,2017-10-10 23:00:00,161,100
6793,2017-10-11 00:00:00,0,91
6794,2017-10-11 01:00:00,484,263
6795,2017-10-11 02:00:00,282,187
6796,2017-10-11 03:00:00,-196,-110
6797,2017-10-11 04:00:00,-650,-360
6798,2017-10-11 05:00:00,0,-298
6799,2017-10-11 06:00:00,0,-749
6800,2017-10-11 07:00:00,0,0
6801,2017-10-11 08:00:00,0,0
6802,2017-10-11 09:00:00,0,0
6803,2017-10-11 10:00:00,100,59
6804,2017-10-11 11:00:00,0,0
6805,2017-10-11 12:00:00,0,9
6806,2017-10-11 13:00:00,78,44
6807,2017-10-11 14:00:00,0,0
6808,2017-10-11 15:00:00,-89,-42
6809,2017-10-11 16:00:00,-109,-51
6810,2017-10-11 17:00:00,-874,-446
6811,2017-10-11 18:00:00,-60,-30
6812,2017-10-11 19:00:00,-118,-65
6813,2017-10-11 20:00:00,-102,-54
6814,2017-10-11 21:00:00,0,0
6815,2017-10-11 22:00:00,529,314
6816,2017-10-11 23:00:00,0,517
6817,2017-10-12 00:00:00,1283,731
6818,2017-10-12 01:00:00,0,297
6819,2017-10-12 02:00:00,0,0
6820,2017-10-12 03:00:00,0,0
6821,2017-10-12 04:00:00,0,0
6822,2017-10-12 05:00:00,0,0
6823,2017-10-12 06:00:00,0,-224
6824,2017-10-12 07:00:00,-46,-27
6825,2017-10-12 08:00:00,247,172
6826,2017-10-12 09:00:00,0,472
6827,2017-10-12 10:00:00,0,0
6828,2017-10-12 11:00:00,0,0
6829,2017-10-12 12:00:00,0,0
6830,2017-10-12 13:00:00,0,0
6831,2017-10-12 14:00:00,0,-721
6832,2017-10-12 15:00:00,-686,-407
6833,2017-10-12 16:00:00,-143,-74
6834,2017-10-12 17:00:00,0,-131
6835,2017-10-12 18:00:00,0,-25
6836,2017-10-12 19:00:00,0,-54
6837,2017-10-12 20:00:00,-185,-112
6838,2017-10-12 21:00:00,0,-171
6839,2017-10-12 22:00:00,-179,-91
6840,2017-10-12 23:00:00,0,-45
6841,2017-10-13 00:00:00,0,-116
6842,2017-10-13 01:00:00,0,-204
6843,2017-10-13 02:00:00,0,-78
6844,2017-10-13 03:00:00,0,-28
6845,2017-10-13 04:00:00,-324,-181
6846,2017-10-13 05:00:00,312,218
6847,2017-10-13 06:00:00,0,0
6848,2017-10-13 07:00:00,0,0
6849,2017-10-13 08:00:00,0,0
6850,2017-10-13 09:00:00,0,0
6851,2017-10-13 10:00:00,0,0
6852,2017-10-13 11:00:00,0,15
6853,2017-10-13 12:00:00,0,162
6854,2017-10-13 13:00:00,75,45
6855,2017-10-13 14:00:00,264,144
6856,2017-10-13 15:00:00,0,69
6857,2017-10-13 16:00:00,0,0
6858,2017-10-13 17:00:00,0,-16
6859,2017-10-13 18:00:00,0,-56
6860,2017-10-13 19:00:00,-482,-226
6861,2017-10-13 20:00:00,0,-66
6862,2017-10-13 21:00:00,-508,-240
6863,2017-10-13 22:00:00,0,-221
6864,2017-10-13 23:00:00,0,-189
6865,2017-10-14 00:00:00,0,-116
6866,2017-10-14 01:00:00,0,-148
6867,2017-10-14 02:00:00,0,-143
6868,2017-10-14 03:00:00,0,-208
6869,2017-10-14 04:00:00,-348,-173
6870,2017-10-14 05:00:00,0,-41
6871,2017-10-14 06:00:00,0,-100
6872,2017-10-14 07:00:00,-225,-109
6873,2017-10-14 08:00:00,0,-19
6874,2017-10-14 09:00:00,0,0
6875,2017-10-14 10:00:00,261,157
6876,2017-10-14 11:00:00,0,204
6877,2017-10-14 12:00:00,0,0
6878,2017-10-14 13:00:00,0,0
6879,2017-10-14 14:00:00,0,0
6880,2017-10-14 15:00:00,0,0
6881,2017-10-14 16:00:00,0,0
6882,2017-10-14 17:00:00,0,-128
6883,2017-10-14 18:00:00,-361,-188
6884,2017-10-14 19:00:00,-264,-143
6885,2017-10-14 20:00:00,0,-113
6886,2017-10-14 21:00:00,-187,-106
6887,2017-10-14 22:00:00,0,-121
6888,2017-10-14 23:00:00,0,-142
6889,2017-10-15 00:00:00,-657,-308
6890,2017-10-15 01:00:00,0,-38
6891,2017-10-15 02:00:00,0,0
6892,2017-10-15 03:00:00,0,0
6893,2017-10-15 04:00:00,460,345
6894,2017-10-15 05:00:00,296,160
6895,2017-10-15 06:00:00,345,204
6896,2017-10-15 07:00:00,0,-130
6897,2017-10-15 08:00:00,0,0
6898,2017-10-15 09:00:00,0,0
6899,2017-10-15 10:00:00,465,286
6900,2017-10-15 11:00:00,0,207
6901,2017-10-15 12:00:00,671,456
6902,2017-10-15 13:00:00,375,231
6903,2017-10-15 14:00:00,671,423
6904,2017-10-15 15:00:00,52,33
6905,2017-10-15 16:00:00,0,28
6906,2017-10-15 17:00:00,-181,-90
6907,2017-10-15 18:00:00,0,-185
6908,2017-10-15 19:00:00,0,-182
6909,2017-10-15 20:00:00,0,-280
6910,2017-10-15 21:00:00,0,-105
6911,2017-10-15 22:00:00,0,-160
6912,2017-10-15 23:00:00,-186,-88
6913,2017-10-16 00:00:00,0,-242
6914,2017-10-16 01:00:00,0,-127
6915,2017-10-16 02:00:00,-366,-162
6916,2017-10-16 03:00:00,0,0
6917,2017-10-16 04:00:00,0,-325
6918,2017-10-16 05:00:00,0,0
6919,2017-10-16 06:00:00,0,-68
6920,2017-10-16 07:00:00,-260,-140
6921,2017-10-16 08:00:00,0,0
6922,2017-10-16 09:00:00,5039,3131
6923,2017-10-16 10:00:00,3848,2398
6924,2017-10-16 11:00:00,0,197
6925,2017-10-16 12:00:00,0,0
6926,2017-10-16 13:00:00,0,0
6927,2017-10-16 14:00:00,-397,-212
6928,2017-10-16 15:00:00,-1686,-868
6929,2017-10-16 16:00:00,0,0
6930,2017-10-16 17:00:00,0,0
6931,2017-10-16 18:00:00,0,0
6932,2017-10-16 19:00:00,0,0
6933,2017-10-16 20:00:00,0,0
6934,2017-10-16 21:00:00,0,0
6935,2017-10-16 22:00:00,0,420
6936,2017-10-16 23:00:00,0,130
6937,2017-10-17 00:00:00,171,104
6938,2017-10-17 01:00:00,0,0
6939,2017-10-17 02:00:00,0,0
6940,2017-10-17 03:00:00,0,0
6941,2017-10-17 04:00:00,0,0
6942,2017-10-17 05:00:00,0,0
6943,2017-10-17 06:00:00,0,16
6944,2017-10-17 07:00:00,-306,-133
6945,2017-10-17 08:00:00,-182,-90
6946,2017-10-17 09:00:00,0,66
6947,2017-10-17 10:00:00,97,58
6948,2017-10-17 11:00:00,0,29
6949,2017-10-17 12:00:00,72,38
6950,2017-10-17 13:00:00,0,-24
6951,2017-10-17 14:00:00,0,-79
6952,2017-10-17 15:00:00,0,-45
6953,2017-10-17 16:00:00,0,0
6954,2017-10-17 17:00:00,0,35
6955,2017-10-17 18:00:00,-434,-283
6956,2017-10-17 19:00:00,0,-648
6957,2017-10-17 20:00:00,0,-31
6958,2017-10-17 21:00:00,-66,-38
6959,2017-10-17 22:00:00,0,0
6960,2017-10-17 23:00:00,-401,-164
6961,2017-10-18 00:00:00,-180,-88
6962,2017-10-18 01:00:00,-265,-148
6963,2017-10-18 02:00:00,-116,-57
6964,2017-10-18 03:00:00,0,0
6965,2017-10-18 04:00:00,0,-276
6966,2017-10-18 05:00:00,0,0
6967,2017-10-18 06:00:00,0,23
6968,2017-10-18 07:00:00,751,556
6969,2017-10-18 08:00:00,0,573
6970,2017-10-18 09:00:00,7,4
6971,2017-10-18 10:00:00,0,0
6972,2017-10-18 11:00:00,0,-94
6973,2017-10-18 12:00:00,-754,-337
6974,2017-10-18 13:00:00,-624,-307
6975,2017-10-18 14:00:00,0,-133
6976,2017-10-18 15:00:00,0,-298
6977,2017-10-18 16:00:00,350,197
6978,2017-10-18 17:00:00,0,1830
6979,2017-10-18 18:00:00,1007,727
6980,2017-10-18 19:00:00,0,0
6981,2017-10-18 20:00:00,0,0
6982,2017-10-18 21:00:00,0,0
6983,2017-10-18 22:00:00,0,0
6984,2017-10-18 23:00:00,0,0
6985,2017-10-19 00:00:00,0,0
6986,2017-10-19 01:00:00,254,162
6987,2017-10-19 02:00:00,0,58
6988,2017-10-19 03:00:00,82,49
6989,2017-10-19 04:00:00,401,256
6990,2017-10-19 05:00:00,1267,753
6991,2017-10-19 06:00:00,29,17
6992,2017-10-19 07:00:00,0,0
6993,2017-10-19 08:00:00,0,0
6994,2017-10-19 09:00:00,0,0
6995,2017-10-19 10:00:00,0,0
6996,2017-10-19 11:00:00,0,34
6997,2017-10-19 12:00:00,0,43
6998,2017-10-19 13:00:00,121,81
6999,2017-10-19 14:00:00,0,35
7000,2017-10-19 15:00:00,0,0
7001,2017-10-19 16:00:00,0,0
7002,2017-10-19 17:00:00,0,0
7003,2017-10-19 18:00:00,0,2
7004,2017-10-19 19:00:00,0,0
7005,2017-10-19 20:00:00,450,300
7006,2017-10-19 21:00:00,327,237
7007,2017-10-19 22:00:00,0,74
7008,2017-10-19 23:00:00,70,45
7009,2017-10-20 00:00:00,-44,-24
7010,2017-10-20 01:00:00,-102,-53
7011,2017-10-20 02:00:00,0,0
7012,2017-10-20 03:00:00,-66,-36
7013,2017-10-20 04:00:00,0,-544
7014,2017-10-20 05:00:00,0,-588
7015,2017-10-20 06:00:00,0,-593
7016,2017-10-20 07:00:00,-191,-98
7017,2017-10-20 08:00:00,0,0
7018,2017-10-20 09:00:00,0,0
7019,2017-10-20 10:00:00,0,0
7020,2017-10-20 11:00:00,0,0
7021,2017-10-20 12:00:00,0,0
7022,2017-10-20 13:00:00,0,0
7023,2017-10-20 14:00:00,0,0
7024,2017-10-20 15:00:00,0,99
7025,2017-10-20 16:00:00,127,79
7026,2017-10-20 17:00:00,0,-81
7027,2017-10-20 18:00:00,0,-30
7028,2017-10-20 19:00:00,-241,-105
7029,2017-10-20 20:00:00,0,16
7030,2017-10-20 21:00:00,0,71
7031,2017-10-20 22:00:00,60,35
7032,2017-10-20 23:00:00,113,68
7033,2017-10-21 00:00:00,0,89
7034,2017-10-21 01:00:00,0,175
7035,2017-10-21 02:00:00,88,54
7036,2017-10-21 03:00:00,0,201
7037,2017-10-21 04:00:00,0,35
7038,2017-10-21 05:00:00,0,148
7039,2017-10-21 06:00:00,36,19
7040,2017-10-21 07:00:00,0,19
7041,2017-10-21 08:00:00,0,15
7042,2017-10-21 09:00:00,0,33
7043,2017-10-21 10:00:00,0,0
7044,2017-10-21 11:00:00,-132,-62
7045,2017-10-21 12:00:00,0,-70
7046,2017-10-21 13:00:00,-79,-39
7047,2017-10-21 14:00:00,-108,-51
7048,2017-10-21 15:00:00,98,61
7049,2017-10-21 16:00:00,179,126
7050,2017-10-21 17:00:00,107,67
7051,2017-10-21 18:00:00,0,-49
7052,2017-10-21 19:00:00,0,-34
7053,2017-10-21 20:00:00,84,49
7054,2017-10-21 21:00:00,332,232
7055,2017-10-21 22:00:00,0,134
7056,2017-10-21 23:00:00,90,60
7057,2017-10-22 00:00:00,0,35
7058,2017-10-22 01:00:00,152,101
7059,2017-10-22 02:00:00,0,26
7060,2017-10-22 03:00:00,170,108
7061,2017-10-22 04:00:00,0,0
7062,2017-10-22 05:00:00,0,0
7063,2017-10-22 06:00:00,0,0
7064,2017-10-22 07:00:00,10,6
7065,2017-10-22 08:00:00,0,67
7066,2017-10-22 09:00:00,0,43
7067,2017-10-22 10:00:00,0,123
7068,2017-10-22 11:00:00,0,95
7069,2017-10-22 12:00:00,0,163
7070,2017-10-22 13:00:00,0,217
7071,2017-10-22 14:00:00,190,110
7072,2017-10-22 15:00:00,0,0
7073,2017-10-22 16:00:00,0,0
7074,2017-10-22 17:00:00,0,0
7075,2017-10-22 18:00:00,0,17
7076,2017-10-22 19:00:00,0,0
7077,2017-10-22 20:00:00,15,9
7078,2017-10-22 21:00:00,0,85
7079,2017-10-22 22:00:00,126,77
7080,2017-10-22 23:00:00,-126,-66
7081,2017-10-23 00:00:00,-107,-62
7082,2017-10-23 01:00:00,0,0
7083,2017-10-23 02:00:00,0,0
7084,2017-10-23 03:00:00,-210,-115
7085,2017-10-23 04:00:00,-883,-436
7086,2017-10-23 05:00:00,0,-288
7087,2017-10-23 06:00:00,-328,-188
7088,2017-10-23 07:00:00,0,0
7089,2017-10-23 08:00:00,0,0
7090,2017-10-23 09:00:00,0,0
7091,2017-10-23 10:00:00,-90,-48
7092,2017-10-23 11:00:00,-523,-228
7093,2017-10-23 12:00:00,0,0
7094,2017-10-23 13:00:00,0,0
7095,2017-10-23 14:00:00,0,0
7096,2017-10-23 15:00:00,0,0
7097,2017-10-23 16:00:00,574,323
7098,2017-10-23 17:00:00,705,433
7099,2017-10-23 18:00:00,-185,-90
7100,2017-10-23 19:00:00,-408,-233
7101,2017-10-23 20:00:00,0,49
7102,2017-10-23 21:00:00,179,118
7103,2017-10-23 22:00:00,0,10
7104,2017-10-23 23:00:00,0,52
7105,2017-10-24 00:00:00,0,52
7106,2017-10-24 01:00:00,0,76
7107,2017-10-24 02:00:00,188,112
7108,2017-10-24 03:00:00,0,0
7109,2017-10-24 04:00:00,0,-85
7110,2017-10-24 05:00:00,-345,-159
7111,2017-10-24 06:00:00,0,0
7112,2017-10-24 07:00:00,0,-92
7113,2017-10-24 08:00:00,-180,-86
7114,2017-10-24 09:00:00,0,0
7115,2017-10-24 10:00:00,0,0
7116,2017-10-24 11:00:00,0,0
7117,2017-10-24 12:00:00,0,0
7118,2017-10-24 13:00:00,0,-36
7119,2017-10-24 14:00:00,-402,-198
7120,2017-10-24 15:00:00,0,-67
7121,2017-10-24 16:00:00,0,-96
7122,2017-10-24 17:00:00,0,-77
7123,2017-10-24 18:00:00,0,-111
7124,2017-10-24 19:00:00,0,-107
7125,2017-10-24 20:00:00,0,-28
7126,2017-10-24 21:00:00,0,-106
7127,2017-10-24 22:00:00,0,0
7128,2017-10-24 23:00:00,0,0
7129,2017-10-25 00:00:00,0,0
7130,2017-10-25 01:00:00,0,0
7131,2017-10-25 02:00:00,0,0
7132,2017-10-25 03:00:00,-40,-20
7133,2017-10-25 04:00:00,0,-214
7134,2017-10-25 05:00:00,0,0
7135,2017-10-25 06:00:00,0,-324
7136,2017-10-25 07:00:00,0,-128
7137,2017-10-25 08:00:00,-386,-150
7138,2017-10-25 09:00:00,0,-73
7139,2017-10-25 10:00:00,0,-56
7140,2017-10-25 11:00:00,-83,-44
7141,2017-10-25 12:00:00,-102,-48
7142,2017-10-25 13:00:00,0,-125
7143,2017-10-25 14:00:00,0,-89
7144,2017-10-25 15:00:00,0,-76
7145,2017-10-25 16:00:00,-237,-108
7146,2017-10-25 17:00:00,-332,-141
7147,2017-10-25 18:00:00,0,-140
7148,2017-10-25 19:00:00,-306,-164
7149,2017-10-25 20:00:00,-143,-78
7150,2017-10-25 21:00:00,0,-83
7151,2017-10-25 22:00:00,-403,-194
7152,2017-10-25 23:00:00,0,-61
7153,2017-10-26 00:00:00,0,0
7154,2017-10-26 01:00:00,0,0
7155,2017-10-26 02:00:00,0,0
7156,2017-10-26 03:00:00,-217,-91
7157,2017-10-26 04:00:00,0,-102
7158,2017-10-26 05:00:00,0,-71
7159,2017-10-26 06:00:00,0,-48
7160,2017-10-26 07:00:00,0,-84
7161,2017-10-26 08:00:00,0,-105
7162,2017-10-26 09:00:00,0,-84
7163,2017-10-26 10:00:00,0,-84
7164,2017-10-26 11:00:00,-201,-94
7165,2017-10-26 12:00:00,0,-96
7166,2017-10-26 13:00:00,-85,-52
7167,2017-10-26 14:00:00,0,-128
7168,2017-10-26 15:00:00,0,-53
7169,2017-10-26 16:00:00,0,-134
7170,2017-10-26 17:00:00,0,-95
7171,2017-10-26 18:00:00,-122,-69
7172,2017-10-26 19:00:00,0,-157
7173,2017-10-26 20:00:00,0,-92
7174,2017-10-26 21:00:00,0,-144
7175,2017-10-26 22:00:00,0,-4
7176,2017-10-26 23:00:00,602,352
7177,2017-10-27 00:00:00,0,389
7178,2017-10-27 01:00:00,1079,647
7179,2017-10-27 02:00:00,828,472
7180,2017-10-27 03:00:00,226,146
7181,2017-10-27 04:00:00,0,-224
7182,2017-10-27 05:00:00,-372,-191
7183,2017-10-27 06:00:00,0,-31
7184,2017-10-27 07:00:00,0,-80
7185,2017-10-27 08:00:00,0,-82
7186,2017-10-27 09:00:00,0,-163
7187,2017-10-27 10:00:00,0,-71
7188,2017-10-27 11:00:00,0,-59
7189,2017-10-27 12:00:00,-290,-146
7190,2017-10-27 13:00:00,0,-39
7191,2017-10-27 14:00:00,0,-142
7192,2017-10-27 15:00:00,0,-66
7193,2017-10-27 16:00:00,0,-18
7194,2017-10-27 17:00:00,-414,-209
7195,2017-10-27 18:00:00,0,-245
7196,2017-10-27 19:00:00,0,-84
7197,2017-10-27 20:00:00,0,-85
7198,2017-10-27 21:00:00,0,0
7199,2017-10-27 22:00:00,-1624,-760
7200,2017-10-27 23:00:00,0,0
7201,2017-10-28 00:00:00,0,0
7202,2017-10-28 01:00:00,0,0
7203,2017-10-28 02:00:00,0,0
7204,2017-10-28 03:00:00,0,0
7205,2017-10-28 04:00:00,0,0
7206,2017-10-28 05:00:00,0,0
7207,2017-10-28 06:00:00,0,0
7208,2017-10-28 07:00:00,0,0
7209,2017-10-28 08:00:00,0,0
7210,2017-10-28 09:00:00,0,0
7211,2017-10-28 10:00:00,0,0
7212,2017-10-28 11:00:00,0,0
7213,2017-10-28 12:00:00,0,0
7214,2017-10-28 13:00:00,0,0
7215,2017-10-28 14:00:00,0,0
7216,2017-10-28 15:00:00,1821,1171
7217,2017-10-28 16:00:00,1770,1166
7218,2017-10-28 17:00:00,0,0
7219,2017-10-28 18:00:00,0,0
7220,2017-10-28 19:00:00,0,0
7221,2017-10-28 20:00:00,0,0
7222,2017-10-28 21:00:00,0,0
7223,2017-10-28 22:00:00,0,396
7224,2017-10-28 23:00:00,0,0
7225,2017-10-29 00:00:00,109,62
7226,2017-10-29 01:00:00,155,96
7227,2017-10-29 02:00:00,0,0
7228,2017-10-29 03:00:00,0,0
7229,2017-10-29 04:00:00,0,0
7230,2017-10-29 05:00:00,0,0
7231,2017-10-29 06:00:00,0,1019
7232,2017-10-29 07:00:00,0,826
7233,2017-10-29 08:00:00,0,-139
7234,2017-10-29 09:00:00,-312,-164
7235,2017-10-29 10:00:00,0,-749
7236,2017-10-29 11:00:00,-2431,-1365
7237,2017-10-29 12:00:00,0,-234
7238,2017-10-29 13:00:00,0,-312
7239,2017-10-29 14:00:00,0,0
7240,2017-10-29 15:00:00,-1,64
7241,2017-10-29 16:00:00,-1,81
7242,2017-10-29 17:00:00,-1,62
7243,2017-10-29 18:00:00,0,-1
7244,2017-10-29 19:00:00,0,-84
7245,2017-10-29 20:00:00,0,0
7246,2017-10-29 21:00:00,0,0
7247,2017-10-29 22:00:00,0,0
7248,2017-10-29 23:00:00,633,359
7249,2017-10-30 00:00:00,2301,1353
7250,2017-10-30 01:00:00,615,324
7251,2017-10-30 02:00:00,0,528
7252,2017-10-30 03:00:00,0,622
7253,2017-10-30 04:00:00,544,318
7254,2017-10-30 05:00:00,-1,50
7255,2017-10-30 06:00:00,-1,-1
7256,2017-10-30 07:00:00,-1,-1
7257,2017-10-30 08:00:00,-122,-68
7258,2017-10-30 09:00:00,-267,-150
7259,2017-10-30 10:00:00,0,-160
7260,2017-10-30 11:00:00,0,-191
7261,2017-10-30 12:00:00,0,-73
7262,2017-10-30 13:00:00,0,-341
7263,2017-10-30 14:00:00,-180,-91
7264,2017-10-30 15:00:00,0,-1
7265,2017-10-30 16:00:00,-1,-1
7266,2017-10-30 17:00:00,-1,-1
7267,2017-10-30 18:00:00,0,-1
7268,2017-10-30 19:00:00,0,-1
7269,2017-10-30 20:00:00,0,-1
7270,2017-10-30 21:00:00,263,156
7271,2017-10-30 22:00:00,204,113
7272,2017-10-30 23:00:00,-1,-1
7273,2017-10-31 00:00:00,0,-1
7274,2017-10-31 01:00:00,0,-60
7275,2017-10-31 02:00:00,0,-20
7276,2017-10-31 03:00:00,0,-92
7277,2017-10-31 04:00:00,-339,-177
7278,2017-10-31 05:00:00,-442,-251
7279,2017-10-31 06:00:00,-298,-151
7280,2017-10-31 07:00:00,0,-256
7281,2017-10-31 08:00:00,0,-257
7282,2017-10-31 09:00:00,0,-246
7283,2017-10-31 10:00:00,0,-367
7284,2017-10-31 11:00:00,-450,-219
7285,2017-10-31 12:00:00,0,-210
7286,2017-10-31 13:00:00,222,119
7287,2017-10-31 14:00:00,0,-189
7288,2017-10-31 15:00:00,-1082,-533
7289,2017-10-31 16:00:00,-1,-1
7290,2017-10-31 17:00:00,0,-92
7291,2017-10-31 18:00:00,0,-261
7292,2017-10-31 19:00:00,0,-469
7293,2017-10-31 20:00:00,0,-68
7294,2017-10-31 21:00:00,0,-228
7295,2017-10-31 22:00:00,0,-239
7296,2017-10-31 23:00:00,0,-52
7297,2017-11-01 00:00:00,0,-1
7298,2017-11-01 01:00:00,0,-1
7299,2017-11-01 02:00:00,0,-1
7300,2017-11-01 03:00:00,-1,-1
7301,2017-11-01 04:00:00,0,-54
7302,2017-11-01 05:00:00,0,-115
7303,2017-11-01 06:00:00,0,-86
7304,2017-11-01 07:00:00,0,-108
7305,2017-11-01 08:00:00,0,-43
7306,2017-11-01 09:00:00,0,-129
7307,2017-11-01 10:00:00,0,-41
7308,2017-11-01 11:00:00,-111,-61
7309,2017-11-01 12:00:00,0,-20
7310,2017-11-01 13:00:00,0,-24
7311,2017-11-01 14:00:00,0,-69
7312,2017-11-01 15:00:00,0,-69
7313,2017-11-01 16:00:00,-80,-53
7314,2017-11-01 17:00:00,0,-75
7315,2017-11-01 18:00:00,0,-175
7316,2017-11-01 19:00:00,0,-74
7317,2017-11-01 20:00:00,-78,-39
7318,2017-11-01 21:00:00,0,-1
7319,2017-11-01 22:00:00,-1,-1
7320,2017-11-01 23:00:00,-15,-8
7321,2017-11-02 00:00:00,0,0
7322,2017-11-02 01:00:00,0,0
7323,2017-11-02 02:00:00,0,0
7324,2017-11-02 03:00:00,0,0
7325,2017-11-02 04:00:00,0,-1
7326,2017-11-02 05:00:00,0,-1
7327,2017-11-02 06:00:00,0,-350
7328,2017-11-02 07:00:00,0,-69
7329,2017-11-02 08:00:00,0,-136
7330,2017-11-02 09:00:00,0,-168
7331,2017-11-02 10:00:00,-155,-81
7332,2017-11-02 11:00:00,0,-138
7333,2017-11-02 12:00:00,0,-78
7334,2017-11-02 13:00:00,146,103
7335,2017-11-02 14:00:00,212,145
7336,2017-11-02 15:00:00,53,39
7337,2017-11-02 16:00:00,0,-365
7338,2017-11-02 17:00:00,0,-442
7339,2017-11-02 18:00:00,0,-300
7340,2017-11-02 19:00:00,0,-159
7341,2017-11-02 20:00:00,0,-1
7342,2017-11-02 21:00:00,0,-1
7343,2017-11-02 22:00:00,0,-1
7344,2017-11-02 23:00:00,0,0
7345,2017-11-03 00:00:00,0,0
7346,2017-11-03 01:00:00,0,0
7347,2017-11-03 02:00:00,0,0
7348,2017-11-03 03:00:00,-1,-1
7349,2017-11-03 04:00:00,0,-1
7350,2017-11-03 05:00:00,-1,-1
7351,2017-11-03 06:00:00,59,36
7352,2017-11-03 07:00:00,-1,295
7353,2017-11-03 08:00:00,-1,-1
7354,2017-11-03 09:00:00,-147,-86
7355,2017-11-03 10:00:00,-263,-150
7356,2017-11-03 11:00:00,-512,-239
7357,2017-11-03 12:00:00,0,-270
7358,2017-11-03 13:00:00,0,-105
7359,2017-11-03 14:00:00,0,-181
7360,2017-11-03 15:00:00,0,-222
7361,2017-11-03 16:00:00,0,-385
7362,2017-11-03 17:00:00,0,-129
7363,2017-11-03 18:00:00,0,-231
7364,2017-11-03 19:00:00,0,-104
7365,2017-11-03 20:00:00,0,-151
7366,2017-11-03 21:00:00,-456,-202
7367,2017-11-03 22:00:00,0,0
7368,2017-11-03 23:00:00,0,-50
7369,2017-11-04 00:00:00,0,-72
7370,2017-11-04 01:00:00,0,-44
7371,2017-11-04 02:00:00,-184,-98
7372,2017-11-04 03:00:00,0,0
7373,2017-11-04 04:00:00,0,0
7374,2017-11-04 05:00:00,0,0
7375,2017-11-04 06:00:00,0,0
7376,2017-11-04 07:00:00,0,0
7377,2017-11-04 08:00:00,0,0
7378,2017-11-04 09:00:00,0,0
7379,2017-11-04 10:00:00,0,0
7380,2017-11-04 11:00:00,0,0
7381,2017-11-04 12:00:00,0,0
7382,2017-11-04 13:00:00,0,-32
7383,2017-11-04 14:00:00,0,-33
7384,2017-11-04 15:00:00,115,72
7385,2017-11-04 16:00:00,56,32
7386,2017-11-04 17:00:00,0,-79
7387,2017-11-04 18:00:00,0,-112
7388,2017-11-04 19:00:00,0,-28
7389,2017-11-04 20:00:00,0,-71
7390,2017-11-04 21:00:00,0,-54
7391,2017-11-04 22:00:00,0,0
7392,2017-11-04 23:00:00,739,441
7393,2017-11-05 00:00:00,1150,752
7394,2017-11-05 01:00:00,-1,162
7395,2017-11-05 02:00:00,1394,887
7396,2017-11-05 03:00:00,1155,736
7397,2017-11-05 04:00:00,-1,116
7398,2017-11-05 05:00:00,-72,-34
7399,2017-11-05 06:00:00,-46,-25
7400,2017-11-05 07:00:00,-92,-47
7401,2017-11-05 08:00:00,0,-69
7402,2017-11-05 09:00:00,-1,39
7403,2017-11-05 10:00:00,237,138
7404,2017-11-05 11:00:00,252,153
7405,2017-11-05 12:00:00,-1,140
7406,2017-11-05 13:00:00,51,32
7407,2017-11-05 14:00:00,287,195
7408,2017-11-05 15:00:00,-1,-1
7409,2017-11-05 16:00:00,0,-1
7410,2017-11-05 17:00:00,-1,-1
7411,2017-11-05 18:00:00,0,-382
7412,2017-11-05 19:00:00,0,-155
7413,2017-11-05 20:00:00,-1,21
7414,2017-11-05 21:00:00,-1,14
7415,2017-11-05 22:00:00,-1,-1
7416,2017-11-05 23:00:00,0,-72
7417,2017-11-06 00:00:00,0,-28
7418,2017-11-06 01:00:00,0,-178
7419,2017-11-06 02:00:00,-450,-199
7420,2017-11-06 03:00:00,0,-31
7421,2017-11-06 04:00:00,0,-148
7422,2017-11-06 05:00:00,0,-133
7423,2017-11-06 06:00:00,-957,-458
7424,2017-11-06 07:00:00,0,-167
7425,2017-11-06 08:00:00,0,-356
7426,2017-11-06 09:00:00,-176,-98
7427,2017-11-06 10:00:00,-466,-217
7428,2017-11-06 11:00:00,0,-29
7429,2017-11-06 12:00:00,0,-131
7430,2017-11-06 13:00:00,0,-238
7431,2017-11-06 14:00:00,-148,-67
7432,2017-11-06 15:00:00,8,5
7433,2017-11-06 16:00:00,502,326
7434,2017-11-06 17:00:00,-1407,-666
7435,2017-11-06 18:00:00,0,-299
7436,2017-11-06 19:00:00,0,-260
7437,2017-11-06 20:00:00,0,-1
7438,2017-11-06 21:00:00,101,77
7439,2017-11-06 22:00:00,-1,-1
7440,2017-11-06 23:00:00,0,547
7441,2017-11-07 00:00:00,519,328
7442,2017-11-07 01:00:00,326,224
7443,2017-11-07 02:00:00,508,301
7444,2017-11-07 03:00:00,54,31
7445,2017-11-07 04:00:00,0,74
7446,2017-11-07 05:00:00,0,69
7447,2017-11-07 06:00:00,0,-1
7448,2017-11-07 07:00:00,-979,-404
7449,2017-11-07 08:00:00,0,0
7450,2017-11-07 09:00:00,0,24
7451,2017-11-07 10:00:00,0,0
7452,2017-11-07 11:00:00,54,34
7453,2017-11-07 12:00:00,0,-75
7454,2017-11-07 13:00:00,0,-104
7455,2017-11-07 14:00:00,0,0
7456,2017-11-07 15:00:00,0,0
7457,2017-11-07 16:00:00,0,-1
7458,2017-11-07 17:00:00,0,0
7459,2017-11-07 18:00:00,0,0
7460,2017-11-07 19:00:00,0,0
7461,2017-11-07 20:00:00,0,0
7462,2017-11-07 21:00:00,0,0
7463,2017-11-07 22:00:00,0,0
7464,2017-11-07 23:00:00,0,-59
7465,2017-11-08 00:00:00,0,-42
7466,2017-11-08 01:00:00,0,-94
7467,2017-11-08 02:00:00,0,-73
7468,2017-11-08 03:00:00,0,-192
7469,2017-11-08 04:00:00,459,333
7470,2017-11-08 05:00:00,0,-133
7471,2017-11-08 06:00:00,0,-1
7472,2017-11-08 07:00:00,-1,-1
7473,2017-11-08 08:00:00,0,-1
7474,2017-11-08 09:00:00,3329,1864
7475,2017-11-08 10:00:00,-1,1950
7476,2017-11-08 11:00:00,-1,1988
7477,2017-11-08 12:00:00,35,17
7478,2017-11-08 13:00:00,0,-1
7479,2017-11-08 14:00:00,0,-1
7480,2017-11-08 15:00:00,0,-1
7481,2017-11-08 16:00:00,0,-1
7482,2017-11-08 17:00:00,0,-1
7483,2017-11-08 18:00:00,0,-1
7484,2017-11-08 19:00:00,-1,-1
7485,2017-11-08 20:00:00,0,0
7486,2017-11-08 21:00:00,0,0
7487,2017-11-08 22:00:00,0,0
7488,2017-11-08 23:00:00,0,0
7489,2017-11-09 00:00:00,-349,-214
7490,2017-11-09 01:00:00,0,-58
7491,2017-11-09 02:00:00,0,-133
7492,2017-11-09 03:00:00,0,-165
7493,2017-11-09 04:00:00,0,-159
7494,2017-11-09 05:00:00,0,-150
7495,2017-11-09 06:00:00,0,-47
7496,2017-11-09 07:00:00,0,-65
7497,2017-11-09 08:00:00,0,-138
7498,2017-11-09 09:00:00,-288,-141
7499,2017-11-09 10:00:00,-143,-77
7500,2017-11-09 11:00:00,0,-108
7501,2017-11-09 12:00:00,-284,-129
7502,2017-11-09 13:00:00,0,-26
7503,2017-11-09 14:00:00,0,-100
7504,2017-11-09 15:00:00,0,-140
7505,2017-11-09 16:00:00,0,-31
7506,2017-11-09 17:00:00,0,-31
7507,2017-11-09 18:00:00,-318,-161
7508,2017-11-09 19:00:00,-165,-80
7509,2017-11-09 20:00:00,0,-87
7510,2017-11-09 21:00:00,-113,-61
7511,2017-11-09 22:00:00,0,-79
7512,2017-11-09 23:00:00,165,102
7513,2017-11-10 00:00:00,0,140
7514,2017-11-10 01:00:00,0,15
7515,2017-11-10 02:00:00,237,145
7516,2017-11-10 03:00:00,234,159
7517,2017-11-10 04:00:00,0,-91
7518,2017-11-10 05:00:00,-355,-172
7519,2017-11-10 06:00:00,0,59
7520,2017-11-10 07:00:00,0,18
7521,2017-11-10 08:00:00,0,50
7522,2017-11-10 09:00:00,125,80
7523,2017-11-10 10:00:00,24,13
7524,2017-11-10 11:00:00,40,22
7525,2017-11-10 12:00:00,0,125
7526,2017-11-10 13:00:00,0,46
7527,2017-11-10 14:00:00,240,145
7528,2017-11-10 15:00:00,46,25
7529,2017-11-10 16:00:00,124,67
7530,2017-11-10 17:00:00,33,18
7531,2017-11-10 18:00:00,75,45
7532,2017-11-10 19:00:00,0,0
7533,2017-11-10 20:00:00,0,369
7534,2017-11-10 21:00:00,-1742,-825
7535,2017-11-10 22:00:00,0,-575
7536,2017-11-10 23:00:00,1502,850
7537,2017-11-11 00:00:00,0,1276
7538,2017-11-11 01:00:00,722,414
7539,2017-11-11 02:00:00,0,488
7540,2017-11-11 03:00:00,1102,714
7541,2017-11-11 04:00:00,0,0
7542,2017-11-11 05:00:00,0,0
7543,2017-11-11 06:00:00,0,0
7544,2017-11-11 07:00:00,-1,-1
7545,2017-11-11 08:00:00,-1,133
7546,2017-11-11 09:00:00,295,164
7547,2017-11-11 10:00:00,0,222
7548,2017-11-11 11:00:00,1142,757
7549,2017-11-11 12:00:00,348,214
7550,2017-11-11 13:00:00,421,262
7551,2017-11-11 14:00:00,-1,66
7552,2017-11-11 15:00:00,-1,82
7553,2017-11-11 16:00:00,-1,24
7554,2017-11-11 17:00:00,96,62
7555,2017-11-11 18:00:00,19,10
7556,2017-11-11 19:00:00,113,59
7557,2017-11-11 20:00:00,45,24
7558,2017-11-11 21:00:00,-1,-1
7559,2017-11-11 22:00:00,-1586,-842
7560,2017-11-11 23:00:00,760,443
7561,2017-11-12 00:00:00,1067,645
7562,2017-11-12 01:00:00,0,0
7563,2017-11-12 02:00:00,0,0
7564,2017-11-12 03:00:00,0,0
7565,2017-11-12 04:00:00,-1,-1
7566,2017-11-12 05:00:00,-1,92
7567,2017-11-12 06:00:00,62,31
7568,2017-11-12 07:00:00,-1,63
7569,2017-11-12 08:00:00,417,229
7570,2017-11-12 09:00:00,894,493
7571,2017-11-12 10:00:00,1719,966
7572,2017-11-12 11:00:00,961,604
7573,2017-11-12 12:00:00,946,553
7574,2017-11-12 13:00:00,795,428
7575,2017-11-12 14:00:00,323,191
7576,2017-11-12 15:00:00,-1,95
7577,2017-11-12 16:00:00,-1,-1
7578,2017-11-12 17:00:00,-1,-1
7579,2017-11-12 18:00:00,-1,-1
7580,2017-11-12 19:00:00,-1,62
7581,2017-11-12 20:00:00,156,84
7582,2017-11-12 21:00:00,-1,51
7583,2017-11-12 22:00:00,-1,-1
7584,2017-11-12 23:00:00,0,-53
7585,2017-11-13 00:00:00,-152,-86
7586,2017-11-13 01:00:00,-363,-188
7587,2017-11-13 02:00:00,-156,-78
7588,2017-11-13 03:00:00,0,-27
7589,2017-11-13 04:00:00,0,-44
7590,2017-11-13 05:00:00,-650,-416
7591,2017-11-13 06:00:00,0,-1
7592,2017-11-13 07:00:00,-783,-386
7593,2017-11-13 08:00:00,0,-516
7594,2017-11-13 09:00:00,0,-436
7595,2017-11-13 10:00:00,-1494,-814
7596,2017-11-13 11:00:00,-398,-230
7597,2017-11-13 12:00:00,-1337,-685
7598,2017-11-13 13:00:00,-603,-311
7599,2017-11-13 14:00:00,-625,-328
7600,2017-11-13 15:00:00,-1,-1
7601,2017-11-13 16:00:00,-1,-1
7602,2017-11-13 17:00:00,-2787,-1398
7603,2017-11-13 18:00:00,0,-226
7604,2017-11-13 19:00:00,0,-237
7605,2017-11-13 20:00:00,-191,-105
7606,2017-11-13 21:00:00,-1,34
7607,2017-11-13 22:00:00,90,52
7608,2017-11-13 23:00:00,50,30
7609,2017-11-14 00:00:00,138,95
7610,2017-11-14 01:00:00,53,34
7611,2017-11-14 02:00:00,0,-1
7612,2017-11-14 03:00:00,97,59
7613,2017-11-14 04:00:00,-1,-1
7614,2017-11-14 05:00:00,-1,-1
7615,2017-11-14 06:00:00,0,-1
7616,2017-11-14 07:00:00,-118,-61
7617,2017-11-14 08:00:00,0,-111
7618,2017-11-14 09:00:00,-62,-35
7619,2017-11-14 10:00:00,-1,-1
7620,2017-11-14 11:00:00,-1,42
7621,2017-11-14 12:00:00,-1,124
7622,2017-11-14 13:00:00,142,90
7623,2017-11-14 14:00:00,36,19
7624,2017-11-14 15:00:00,-1,26
7625,2017-11-14 16:00:00,341,244
7626,2017-11-14 17:00:00,141,78
7627,2017-11-14 18:00:00,110,60
7628,2017-11-14 19:00:00,89,47
7629,2017-11-14 20:00:00,90,54
7630,2017-11-14 21:00:00,-1,13
7631,2017-11-14 22:00:00,94,53
7632,2017-11-14 23:00:00,-1,15
7633,2017-11-15 00:00:00,165,93
7634,2017-11-15 01:00:00,294,170
7635,2017-11-15 02:00:00,86,46
7636,2017-11-15 03:00:00,-1,-1
7637,2017-11-15 04:00:00,0,-1
7638,2017-11-15 05:00:00,66,37
7639,2017-11-15 06:00:00,-1,2
7640,2017-11-15 07:00:00,-1,27
7641,2017-11-15 08:00:00,0,-1
7642,2017-11-15 09:00:00,-1,-1
7643,2017-11-15 10:00:00,-1,-1
7644,2017-11-15 11:00:00,0,-1
7645,2017-11-15 12:00:00,-1,-1
7646,2017-11-15 13:00:00,0,-1
7647,2017-11-15 14:00:00,0,-113
7648,2017-11-15 15:00:00,-1,2
7649,2017-11-15 16:00:00,-2316,-1143
7650,2017-11-15 17:00:00,0,-556
7651,2017-11-15 18:00:00,0,-586
7652,2017-11-15 19:00:00,0,-264
7653,2017-11-15 20:00:00,-1,-1
7654,2017-11-15 21:00:00,-1,-1
7655,2017-11-15 22:00:00,-1,-1
7656,2017-11-15 23:00:00,0,0
7657,2017-11-16 00:00:00,0,-74
7658,2017-11-16 01:00:00,-42,-20
7659,2017-11-16 02:00:00,-21,-11
7660,2017-11-16 03:00:00,0,0
7661,2017-11-16 04:00:00,0,0
7662,2017-11-16 05:00:00,0,-16
7663,2017-11-16 06:00:00,0,0
7664,2017-11-16 07:00:00,0,0
7665,2017-11-16 08:00:00,0,-124
7666,2017-11-16 09:00:00,0,-58
7667,2017-11-16 10:00:00,-366,-170
7668,2017-11-16 11:00:00,0,-134
7669,2017-11-16 12:00:00,0,-42
7670,2017-11-16 13:00:00,-135,-68
7671,2017-11-16 14:00:00,0,-90
7672,2017-11-16 15:00:00,-222,-100
7673,2017-11-16 16:00:00,0,-62
7674,2017-11-16 17:00:00,-73,-39
7675,2017-11-16 18:00:00,0,-134
7676,2017-11-16 19:00:00,0,-75
7677,2017-11-16 20:00:00,0,-113
7678,2017-11-16 21:00:00,-75,-40
7679,2017-11-16 22:00:00,-70,-36
7680,2017-11-16 23:00:00,0,-42
7681,2017-11-17 00:00:00,46,31
7682,2017-11-17 01:00:00,0,-41
7683,2017-11-17 02:00:00,0,-65
7684,2017-11-17 03:00:00,0,-20
7685,2017-11-17 04:00:00,0,0
7686,2017-11-17 05:00:00,0,0
7687,2017-11-17 06:00:00,-1,41
7688,2017-11-17 07:00:00,-1,85
7689,2017-11-17 08:00:00,-1,-1
7690,2017-11-17 09:00:00,0,0
7691,2017-11-17 10:00:00,0,0
7692,2017-11-17 11:00:00,0,-35
7693,2017-11-17 12:00:00,-59,-34
7694,2017-11-17 13:00:00,0,-43
7695,2017-11-17 14:00:00,0,0
7696,2017-11-17 15:00:00,0,-1
7697,2017-11-17 16:00:00,-67,-40
7698,2017-11-17 17:00:00,-298,-134
7699,2017-11-17 18:00:00,0,-60
7700,2017-11-17 19:00:00,-81,-45
7701,2017-11-17 20:00:00,0,-124
7702,2017-11-17 21:00:00,0,-129
7703,2017-11-17 22:00:00,-57,-30
7704,2017-11-17 23:00:00,51,27
7705,2017-11-18 00:00:00,477,316
7706,2017-11-18 01:00:00,0,-83
7707,2017-11-18 02:00:00,0,-99
7708,2017-11-18 03:00:00,0,0
7709,2017-11-18 04:00:00,0,0
7710,2017-11-18 05:00:00,496,294
7711,2017-11-18 06:00:00,255,153
7712,2017-11-18 07:00:00,195,138
7713,2017-11-18 08:00:00,247,156
7714,2017-11-18 09:00:00,90,55
7715,2017-11-18 10:00:00,602,365
7716,2017-11-18 11:00:00,-1,292
7717,2017-11-18 12:00:00,0,578
7718,2017-11-18 13:00:00,442,242
7719,2017-11-18 14:00:00,-1,277
7720,2017-11-18 15:00:00,-1,170
7721,2017-11-18 16:00:00,103,63
7722,2017-11-18 17:00:00,58,31
7723,2017-11-18 18:00:00,-7,-5
7724,2017-11-18 19:00:00,0,0
7725,2017-11-18 20:00:00,0,0
7726,2017-11-18 21:00:00,0,0
7727,2017-11-18 22:00:00,0,0
7728,2017-11-18 23:00:00,0,0
7729,2017-11-19 00:00:00,0,0
7730,2017-11-19 01:00:00,0,0
7731,2017-11-19 02:00:00,-455,-234
7732,2017-11-19 03:00:00,0,0
7733,2017-11-19 04:00:00,0,0
7734,2017-11-19 05:00:00,0,0
7735,2017-11-19 06:00:00,0,0
7736,2017-11-19 07:00:00,0,0
7737,2017-11-19 08:00:00,0,322
7738,2017-11-19 09:00:00,0,57
7739,2017-11-19 10:00:00,95,64
7740,2017-11-19 11:00:00,0,59
7741,2017-11-19 12:00:00,0,15
7742,2017-11-19 13:00:00,0,61
7743,2017-11-19 14:00:00,0,81
7744,2017-11-19 15:00:00,0,41
7745,2017-11-19 16:00:00,0,163
7746,2017-11-19 17:00:00,205,115
7747,2017-11-19 18:00:00,76,49
7748,2017-11-19 19:00:00,127,70
7749,2017-11-19 20:00:00,0,140
7750,2017-11-19 21:00:00,0,122
7751,2017-11-19 22:00:00,0,151
7752,2017-11-19 23:00:00,97,52
7753,2017-11-20 00:00:00,0,0
7754,2017-11-20 01:00:00,0,152
7755,2017-11-20 02:00:00,288,166
7756,2017-11-20 03:00:00,0,371
7757,2017-11-20 04:00:00,0,153
7758,2017-11-20 05:00:00,-1,0
7759,2017-11-20 06:00:00,-1,1992
7760,2017-11-20 07:00:00,-1,2661
7761,2017-11-20 08:00:00,0,-1
7762,2017-11-20 09:00:00,-1,-1
7763,2017-11-20 10:00:00,-1,-1
7764,2017-11-20 11:00:00,0,-1
7765,2017-11-20 12:00:00,-1,-1
7766,2017-11-20 13:00:00,-1,-1
7767,2017-11-20 14:00:00,2426,1407
7768,2017-11-20 15:00:00,-1,1318
7769,2017-11-20 16:00:00,-1,526
7770,2017-11-20 17:00:00,-1,-1
7771,2017-11-20 18:00:00,0,-1
7772,2017-11-20 19:00:00,-1,-1
7773,2017-11-20 20:00:00,-1,-1
7774,2017-11-20 21:00:00,-1,-1
7775,2017-11-20 22:00:00,245,133
7776,2017-11-20 23:00:00,48,25
7777,2017-11-21 00:00:00,-1,-1
7778,2017-11-21 01:00:00,0,-1
7779,2017-11-21 02:00:00,0,-1
7780,2017-11-21 03:00:00,0,-1
7781,2017-11-21 04:00:00,-1,-1
7782,2017-11-21 05:00:00,-1,-1
7783,2017-11-21 06:00:00,0,-1
7784,2017-11-21 07:00:00,0,-201
7785,2017-11-21 08:00:00,0,-826
7786,2017-11-21 09:00:00,-1,-1
7787,2017-11-21 10:00:00,-1,-1
7788,2017-11-21 11:00:00,-1,-1
7789,2017-11-21 12:00:00,-1,-1
7790,2017-11-21 13:00:00,-1,-1
7791,2017-11-21 14:00:00,-1,37
7792,2017-11-21 15:00:00,-1,74
7793,2017-11-21 16:00:00,-1,68
7794,2017-11-21 17:00:00,-1,188
7795,2017-11-21 18:00:00,-1,201
7796,2017-11-21 19:00:00,-1,37
7797,2017-11-21 20:00:00,-1,3
7798,2017-11-21 21:00:00,25,13
7799,2017-11-21 22:00:00,5,2
7800,2017-11-21 23:00:00,-2777,-1812
7801,2017-11-22 00:00:00,-1545,-914
7802,2017-11-22 01:00:00,-1671,-962
7803,2017-11-22 02:00:00,0,0
7804,2017-11-22 03:00:00,0,0
7805,2017-11-22 04:00:00,0,95
7806,2017-11-22 05:00:00,-1,-1
7807,2017-11-22 06:00:00,-1,-1
7808,2017-11-22 07:00:00,0,-1
7809,2017-11-22 08:00:00,138,74
7810,2017-11-22 09:00:00,639,388
7811,2017-11-22 10:00:00,0,210
7812,2017-11-22 11:00:00,0,286
7813,2017-11-22 12:00:00,477,228
7814,2017-11-22 13:00:00,-1,-1
7815,2017-11-22 14:00:00,-1,184
7816,2017-11-22 15:00:00,-1,443
7817,2017-11-22 16:00:00,-1,167
7818,2017-11-22 17:00:00,0,91
7819,2017-11-22 18:00:00,23,11
7820,2017-11-22 19:00:00,0,-1
7821,2017-11-22 20:00:00,0,0
7822,2017-11-22 21:00:00,60,39
7823,2017-11-22 22:00:00,0,88
7824,2017-11-22 23:00:00,0,703
7825,2017-11-23 00:00:00,1581,789
7826,2017-11-23 01:00:00,0,154
7827,2017-11-23 02:00:00,1242,600
7828,2017-11-23 03:00:00,0,-542
7829,2017-11-23 04:00:00,-616,-346
7830,2017-11-23 05:00:00,0,-691
7831,2017-11-23 06:00:00,361,214
7832,2017-11-23 07:00:00,0,37
7833,2017-11-23 08:00:00,63,30
7834,2017-11-23 09:00:00,668,325
7835,2017-11-23 10:00:00,0,345
7836,2017-11-23 11:00:00,0,705
7837,2017-11-23 12:00:00,0,426
7838,2017-11-23 13:00:00,0,177
7839,2017-11-23 14:00:00,154,80
7840,2017-11-23 15:00:00,139,70
7841,2017-11-23 16:00:00,135,65
7842,2017-11-23 17:00:00,0,46
7843,2017-11-23 18:00:00,0,25
7844,2017-11-23 19:00:00,0,39
7845,2017-11-23 20:00:00,0,79
7846,2017-11-23 21:00:00,0,123
7847,2017-11-23 22:00:00,0,116
7848,2017-11-23 23:00:00,0,0
7849,2017-11-24 00:00:00,-258,-148
7850,2017-11-24 01:00:00,0,-136
7851,2017-11-24 02:00:00,-202,-109
7852,2017-11-24 03:00:00,-325,-181
7853,2017-11-24 04:00:00,66,39
7854,2017-11-24 05:00:00,0,55
7855,2017-11-24 06:00:00,4565,2144
7856,2017-11-24 07:00:00,0,1942
7857,2017-11-24 08:00:00,0,34
7858,2017-11-24 09:00:00,0,284
7859,2017-11-24 10:00:00,181,96
7860,2017-11-24 11:00:00,0,0
7861,2017-11-24 12:00:00,0,0
7862,2017-11-24 13:00:00,0,0
7863,2017-11-24 14:00:00,0,0
7864,2017-11-24 15:00:00,0,-126
7865,2017-11-24 16:00:00,0,-647
7866,2017-11-24 17:00:00,-2081,-1346
7867,2017-11-24 18:00:00,-941,-603
7868,2017-11-24 19:00:00,-420,-274
7869,2017-11-24 20:00:00,-268,-156
7870,2017-11-24 21:00:00,-187,-119
7871,2017-11-24 22:00:00,-198,-119
7872,2017-11-24 23:00:00,0,-87
7873,2017-11-25 00:00:00,-174,-112
7874,2017-11-25 01:00:00,-378,-249
7875,2017-11-25 02:00:00,0,-29
7876,2017-11-25 03:00:00,-341,-204
7877,2017-11-25 04:00:00,-230,-126
7878,2017-11-25 05:00:00,0,-136
7879,2017-11-25 06:00:00,-152,-83
7880,2017-11-25 07:00:00,-209,-123
7881,2017-11-25 08:00:00,-49,-28
7882,2017-11-25 09:00:00,-49,-28
7883,2017-11-25 10:00:00,0,-17
7884,2017-11-25 11:00:00,0,0
7885,2017-11-25 12:00:00,-117,-71
7886,2017-11-25 13:00:00,0,-25
7887,2017-11-25 14:00:00,0,-82
7888,2017-11-25 15:00:00,-160,-106
7889,2017-11-25 16:00:00,0,0
7890,2017-11-25 17:00:00,0,0
7891,2017-11-25 18:00:00,0,0
7892,2017-11-25 19:00:00,31,15
7893,2017-11-25 20:00:00,0,32
7894,2017-11-25 21:00:00,0,-63
7895,2017-11-25 22:00:00,-212,-154
7896,2017-11-25 23:00:00,0,0
7897,2017-11-26 00:00:00,0,0
7898,2017-11-26 01:00:00,0,118
7899,2017-11-26 02:00:00,1346,622
7900,2017-11-26 03:00:00,0,252
7901,2017-11-26 04:00:00,1019,494
7902,2017-11-26 05:00:00,547,256
7903,2017-11-26 06:00:00,0,0
7904,2017-11-26 07:00:00,0,0
7905,2017-11-26 08:00:00,0,0
7906,2017-11-26 09:00:00,0,42
7907,2017-11-26 10:00:00,0,64
7908,2017-11-26 11:00:00,72,37
7909,2017-11-26 12:00:00,0,65
7910,2017-11-26 13:00:00,0,0
7911,2017-11-26 14:00:00,0,0
7912,2017-11-26 15:00:00,0,0
7913,2017-11-26 16:00:00,0,0
7914,2017-11-26 17:00:00,-126,-68
7915,2017-11-26 18:00:00,0,-81
7916,2017-11-26 19:00:00,0,-66
7917,2017-11-26 20:00:00,-435,-305
7918,2017-11-26 21:00:00,-287,-178
7919,2017-11-26 22:00:00,-10,-7
7920,2017-11-26 23:00:00,0,0
7921,2017-11-27 00:00:00,0,0
7922,2017-11-27 01:00:00,0,-19
7923,2017-11-27 02:00:00,0,0
7924,2017-11-27 03:00:00,0,0
7925,2017-11-27 04:00:00,0,0
7926,2017-11-27 05:00:00,-1166,-785
7927,2017-11-27 06:00:00,-717,-437
7928,2017-11-27 07:00:00,-756,-476
7929,2017-11-27 08:00:00,0,-162
7930,2017-11-27 09:00:00,-192,-123
7931,2017-11-27 10:00:00,-356,-199
7932,2017-11-27 11:00:00,0,-20
7933,2017-11-27 12:00:00,-135,-79
7934,2017-11-27 13:00:00,0,-43
7935,2017-11-27 14:00:00,0,6
7936,2017-11-27 15:00:00,42,21
7937,2017-11-27 16:00:00,0,-455
7938,2017-11-27 17:00:00,-499,-271
7939,2017-11-27 18:00:00,0,-315
7940,2017-11-27 19:00:00,-439,-263
7941,2017-11-27 20:00:00,-140,-73
7942,2017-11-27 21:00:00,0,-56
7943,2017-11-27 22:00:00,-164,-92
7944,2017-11-27 23:00:00,0,0
7945,2017-11-28 00:00:00,0,0
7946,2017-11-28 01:00:00,0,0
7947,2017-11-28 02:00:00,-155,-91
7948,2017-11-28 03:00:00,0,-148
7949,2017-11-28 04:00:00,-2,-1
7950,2017-11-28 05:00:00,-278,-161
7951,2017-11-28 06:00:00,0,0
7952,2017-11-28 07:00:00,0,24
7953,2017-11-28 08:00:00,0,-177
7954,2017-11-28 09:00:00,-495,-267
7955,2017-11-28 10:00:00,0,30
7956,2017-11-28 11:00:00,0,-284
7957,2017-11-28 12:00:00,0,-221
7958,2017-11-28 13:00:00,0,24
7959,2017-11-28 14:00:00,110,62
7960,2017-11-28 15:00:00,14,7
7961,2017-11-28 16:00:00,0,-1088
7962,2017-11-28 17:00:00,0,-586
7963,2017-11-28 18:00:00,0,-105
7964,2017-11-28 19:00:00,0,131
7965,2017-11-28 20:00:00,0,184
7966,2017-11-28 21:00:00,442,278
7967,2017-11-28 22:00:00,141,75
7968,2017-11-28 23:00:00,0,45
7969,2017-11-29 00:00:00,0,49
7970,2017-11-29 01:00:00,61,35
7971,2017-11-29 02:00:00,38,19
7972,2017-11-29 03:00:00,0,48
7973,2017-11-29 04:00:00,27,15
7974,2017-11-29 05:00:00,-35,-19
7975,2017-11-29 06:00:00,0,8
7976,2017-11-29 07:00:00,31,17
7977,2017-11-29 08:00:00,0,10
7978,2017-11-29 09:00:00,31,20
7979,2017-11-29 10:00:00,0,13
7980,2017-11-29 11:00:00,0,50
7981,2017-11-29 12:00:00,47,27
7982,2017-11-29 13:00:00,0,0
7983,2017-11-29 14:00:00,0,-1
7984,2017-11-29 15:00:00,-1,-1
7985,2017-11-29 16:00:00,-5459,-3483
7986,2017-11-29 17:00:00,-1809,-1004
7987,2017-11-29 18:00:00,-242,-134
7988,2017-11-29 19:00:00,0,-31
7989,2017-11-29 20:00:00,0,0
7990,2017-11-29 21:00:00,74,42
7991,2017-11-29 22:00:00,273,177
7992,2017-11-29 23:00:00,0,0
7993,2017-11-30 00:00:00,0,0
7994,2017-11-30 01:00:00,0,0
7995,2017-11-30 02:00:00,0,0
7996,2017-11-30 03:00:00,0,0
7997,2017-11-30 04:00:00,0,13
7998,2017-11-30 05:00:00,115,75
7999,2017-11-30 06:00:00,0,2790
8000,2017-11-30 07:00:00,3088,1535
8001,2017-11-30 08:00:00,23,13
8002,2017-11-30 09:00:00,0,0
8003,2017-11-30 10:00:00,0,0
8004,2017-11-30 11:00:00,0,0
8005,2017-11-30 12:00:00,485,251
8006,2017-11-30 13:00:00,1349,776
8007,2017-11-30 14:00:00,1027,636
8008,2017-11-30 15:00:00,0,279
8009,2017-11-30 16:00:00,1501,953
8010,2017-11-30 17:00:00,0,679
8011,2017-11-30 18:00:00,491,271
8012,2017-11-30 19:00:00,0,0
8013,2017-11-30 20:00:00,0,25
8014,2017-11-30 21:00:00,169,92
8015,2017-11-30 22:00:00,91,57
8016,2017-11-30 23:00:00,0,33
8017,2017-12-01 00:00:00,213,134
8018,2017-12-01 01:00:00,60,30
8019,2017-12-01 02:00:00,0,63
8020,2017-12-01 03:00:00,0,0
8021,2017-12-01 04:00:00,0,0
8022,2017-12-01 05:00:00,0,-67
8023,2017-12-01 06:00:00,0,40
8024,2017-12-01 07:00:00,0,13
8025,2017-12-01 08:00:00,0,0
8026,2017-12-01 09:00:00,0,0
8027,2017-12-01 10:00:00,11,7
8028,2017-12-01 11:00:00,0,94
8029,2017-12-01 12:00:00,0,184
8030,2017-12-01 13:00:00,1293,694
8031,2017-12-01 14:00:00,0,142
8032,2017-12-01 15:00:00,0,168
8033,2017-12-01 16:00:00,0,0
8034,2017-12-01 17:00:00,0,0
8035,2017-12-01 18:00:00,0,0
8036,2017-12-01 19:00:00,0,0
8037,2017-12-01 20:00:00,0,0
8038,2017-12-01 21:00:00,0,0
8039,2017-12-01 22:00:00,0,0
8040,2017-12-01 23:00:00,0,0
8041,2017-12-02 00:00:00,0,0
8042,2017-12-02 01:00:00,-195,-104
8043,2017-12-02 02:00:00,-146,-92
8044,2017-12-02 03:00:00,-204,-108
8045,2017-12-02 04:00:00,0,-172
8046,2017-12-02 05:00:00,-322,-171
8047,2017-12-02 06:00:00,-89,-46
8048,2017-12-02 07:00:00,257,145
8049,2017-12-02 08:00:00,0,0
8050,2017-12-02 09:00:00,0,0
8051,2017-12-02 10:00:00,0,0
8052,2017-12-02 11:00:00,0,0
8053,2017-12-02 12:00:00,0,0
8054,2017-12-02 13:00:00,0,0
8055,2017-12-02 14:00:00,0,0
8056,2017-12-02 15:00:00,0,-123
8057,2017-12-02 16:00:00,0,-69
8058,2017-12-02 17:00:00,-59,-31
8059,2017-12-02 18:00:00,-284,-144
8060,2017-12-02 19:00:00,0,-95
8061,2017-12-02 20:00:00,-490,-326
8062,2017-12-02 21:00:00,0,-223
8063,2017-12-02 22:00:00,-157,-86
8064,2017-12-02 23:00:00,0,-175
8065,2017-12-03 00:00:00,-405,-206
8066,2017-12-03 01:00:00,-425,-239
8067,2017-12-03 02:00:00,-257,-149
8068,2017-12-03 03:00:00,-270,-137
8069,2017-12-03 04:00:00,-232,-124
8070,2017-12-03 05:00:00,-261,-137
8071,2017-12-03 06:00:00,-229,-128
8072,2017-12-03 07:00:00,0,-174
8073,2017-12-03 08:00:00,0,-131
8074,2017-12-03 09:00:00,0,-95
8075,2017-12-03 10:00:00,53,28
8076,2017-12-03 11:00:00,0,-88
8077,2017-12-03 12:00:00,-83,-45
8078,2017-12-03 13:00:00,-126,-67
8079,2017-12-03 14:00:00,-172,-86
8080,2017-12-03 15:00:00,0,0
8081,2017-12-03 16:00:00,0,0
8082,2017-12-03 17:00:00,0,0
8083,2017-12-03 18:00:00,0,0
8084,2017-12-03 19:00:00,0,0
8085,2017-12-03 20:00:00,0,-10
8086,2017-12-03 21:00:00,0,-46
8087,2017-12-03 22:00:00,0,-49
8088,2017-12-03 23:00:00,0,0
8089,2017-12-04 00:00:00,0,0
8090,2017-12-04 01:00:00,0,0
8091,2017-12-04 02:00:00,0,0
8092,2017-12-04 03:00:00,0,0
8093,2017-12-04 04:00:00,0,0
8094,2017-12-04 05:00:00,0,0
8095,2017-12-04 06:00:00,0,0
8096,2017-12-04 07:00:00,0,0
8097,2017-12-04 08:00:00,0,0
8098,2017-12-04 09:00:00,0,0
8099,2017-12-04 10:00:00,-424,-221
8100,2017-12-04 11:00:00,0,-243
8101,2017-12-04 12:00:00,0,-187
8102,2017-12-04 13:00:00,-212,-121
8103,2017-12-04 14:00:00,0,-146
8104,2017-12-04 15:00:00,0,-277
8105,2017-12-04 16:00:00,0,-456
8106,2017-12-04 17:00:00,0,-346
8107,2017-12-04 18:00:00,0,-21
8108,2017-12-04 19:00:00,-174,-82
8109,2017-12-04 20:00:00,0,-17
8110,2017-12-04 21:00:00,0,-21
8111,2017-12-04 22:00:00,0,-109
8112,2017-12-04 23:00:00,0,0
8113,2017-12-05 00:00:00,0,-29
8114,2017-12-05 01:00:00,0,-41
8115,2017-12-05 02:00:00,-214,-116
8116,2017-12-05 03:00:00,0,0
8117,2017-12-05 04:00:00,0,0
8118,2017-12-05 05:00:00,0,0
8119,2017-12-05 06:00:00,-82,-44
8120,2017-12-05 07:00:00,0,-155
8121,2017-12-05 08:00:00,-331,-165
8122,2017-12-05 09:00:00,0,-58
8123,2017-12-05 10:00:00,-180,-104
8124,2017-12-05 11:00:00,0,-59
8125,2017-12-05 12:00:00,0,-87
8126,2017-12-05 13:00:00,0,-88
8127,2017-12-05 14:00:00,0,-100
8128,2017-12-05 15:00:00,-83,-50
8129,2017-12-05 16:00:00,0,-60
8130,2017-12-05 17:00:00,-249,-146
8131,2017-12-05 18:00:00,0,-80
8132,2017-12-05 19:00:00,0,-114
8133,2017-12-05 20:00:00,0,-82
8134,2017-12-05 21:00:00,0,-99
8135,2017-12-05 22:00:00,0,0
8136,2017-12-05 23:00:00,0,0
8137,2017-12-06 00:00:00,0,0
8138,2017-12-06 01:00:00,0,0
8139,2017-12-06 02:00:00,0,0
8140,2017-12-06 03:00:00,0,0
8141,2017-12-06 04:00:00,0,0
8142,2017-12-06 05:00:00,0,-29
8143,2017-12-06 06:00:00,0,-100
8144,2017-12-06 07:00:00,0,-55
8145,2017-12-06 08:00:00,0,-126
8146,2017-12-06 09:00:00,0,-115
8147,2017-12-06 10:00:00,-275,-128
8148,2017-12-06 11:00:00,0,-68
8149,2017-12-06 12:00:00,0,-104
8150,2017-12-06 13:00:00,0,-117
8151,2017-12-06 14:00:00,0,-1
8152,2017-12-06 15:00:00,0,-1
8153,2017-12-06 16:00:00,-1,-1
8154,2017-12-06 17:00:00,0,-201
8155,2017-12-06 18:00:00,-176,-88
8156,2017-12-06 19:00:00,-231,-128
8157,2017-12-06 20:00:00,-189,-104
8158,2017-12-06 21:00:00,-355,-179
8159,2017-12-06 22:00:00,-386,-194
8160,2017-12-06 23:00:00,0,-104
8161,2017-12-07 00:00:00,0,-34
8162,2017-12-07 01:00:00,0,-57
8163,2017-12-07 02:00:00,0,-193
8164,2017-12-07 03:00:00,0,-152
8165,2017-12-07 04:00:00,0,-371
8166,2017-12-07 05:00:00,0,-116
8167,2017-12-07 06:00:00,-354,-197
8168,2017-12-07 07:00:00,0,-44
8169,2017-12-07 08:00:00,0,-56
8170,2017-12-07 09:00:00,0,-34
8171,2017-12-07 10:00:00,0,-105
8172,2017-12-07 11:00:00,0,-61
8173,2017-12-07 12:00:00,0,-41
8174,2017-12-07 13:00:00,0,-129
8175,2017-12-07 14:00:00,0,-54
8176,2017-12-07 15:00:00,0,-47
8177,2017-12-07 16:00:00,72,44
8178,2017-12-07 17:00:00,40,26
8179,2017-12-07 18:00:00,0,0
8180,2017-12-07 19:00:00,0,-40
8181,2017-12-07 20:00:00,-131,-66
8182,2017-12-07 21:00:00,0,-50
8183,2017-12-07 22:00:00,0,0
8184,2017-12-07 23:00:00,0,0
8185,2017-12-08 00:00:00,0,0
8186,2017-12-08 01:00:00,0,0
8187,2017-12-08 02:00:00,0,-29
8188,2017-12-08 03:00:00,-189,-116
8189,2017-12-08 04:00:00,0,0
8190,2017-12-08 05:00:00,0,-37
8191,2017-12-08 06:00:00,0,-102
8192,2017-12-08 07:00:00,110,67
8193,2017-12-08 08:00:00,0,26
8194,2017-12-08 09:00:00,71,36
8195,2017-12-08 10:00:00,0,0
8196,2017-12-08 11:00:00,0,0
8197,2017-12-08 12:00:00,134,86
8198,2017-12-08 13:00:00,111,69
8199,2017-12-08 14:00:00,201,114
8200,2017-12-08 15:00:00,205,131
8201,2017-12-08 16:00:00,130,76
8202,2017-12-08 17:00:00,0,39
8203,2017-12-08 18:00:00,47,24
8204,2017-12-08 19:00:00,0,0
8205,2017-12-08 20:00:00,0,0
8206,2017-12-08 21:00:00,0,0
8207,2017-12-08 22:00:00,0,0
8208,2017-12-08 23:00:00,0,0
8209,2017-12-09 00:00:00,0,0
8210,2017-12-09 01:00:00,0,0
8211,2017-12-09 02:00:00,0,0
8212,2017-12-09 03:00:00,0,0
8213,2017-12-09 04:00:00,0,0
8214,2017-12-09 05:00:00,0,0
8215,2017-12-09 06:00:00,0,0
8216,2017-12-09 07:00:00,0,0
8217,2017-12-09 08:00:00,974,671
8218,2017-12-09 09:00:00,915,505
8219,2017-12-09 10:00:00,0,384
8220,2017-12-09 11:00:00,326,166
8221,2017-12-09 12:00:00,1271,671
8222,2017-12-09 13:00:00,0,522
8223,2017-12-09 14:00:00,934,625
8224,2017-12-09 15:00:00,292,181
8225,2017-12-09 16:00:00,0,0
8226,2017-12-09 17:00:00,36,20
8227,2017-12-09 18:00:00,67,38
8228,2017-12-09 19:00:00,0,139
8229,2017-12-09 20:00:00,0,172
8230,2017-12-09 21:00:00,0,434
8231,2017-12-09 22:00:00,1277,769
8232,2017-12-09 23:00:00,933,593
8233,2017-12-10 00:00:00,349,230
8234,2017-12-10 01:00:00,921,483
8235,2017-12-10 02:00:00,0,-579
8236,2017-12-10 03:00:00,260,132
8237,2017-12-10 04:00:00,0,351
8238,2017-12-10 05:00:00,0,23
8239,2017-12-10 06:00:00,41,22
8240,2017-12-10 07:00:00,176,94
8241,2017-12-10 08:00:00,48,25
8242,2017-12-10 09:00:00,0,74
8243,2017-12-10 10:00:00,0,104
8244,2017-12-10 11:00:00,276,148
8245,2017-12-10 12:00:00,0,80
8246,2017-12-10 13:00:00,0,38
8247,2017-12-10 14:00:00,0,24
8248,2017-12-10 15:00:00,0,38
8249,2017-12-10 16:00:00,96,49
8250,2017-12-10 17:00:00,0,89
8251,2017-12-10 18:00:00,0,51
8252,2017-12-10 19:00:00,0,52
8253,2017-12-10 20:00:00,0,55
8254,2017-12-10 21:00:00,0,141
8255,2017-12-10 22:00:00,0,48
8256,2017-12-10 23:00:00,-1,35
8257,2017-12-11 00:00:00,-1,13
8258,2017-12-11 01:00:00,-1,30
8259,2017-12-11 02:00:00,960,494
8260,2017-12-11 03:00:00,0,0
8261,2017-12-11 04:00:00,0,-1
8262,2017-12-11 05:00:00,-1,-1
8263,2017-12-11 06:00:00,-1,-1
8264,2017-12-11 07:00:00,-1260,-692
8265,2017-12-11 08:00:00,0,-1016
8266,2017-12-11 09:00:00,-1536,-944
8267,2017-12-11 10:00:00,-1,365
8268,2017-12-11 11:00:00,-1,433
8269,2017-12-11 12:00:00,1108,593
8270,2017-12-11 13:00:00,35,18
8271,2017-12-11 14:00:00,0,-291
8272,2017-12-11 15:00:00,0,-218
8273,2017-12-11 16:00:00,-1645,-968
8274,2017-12-11 17:00:00,0,-82
8275,2017-12-11 18:00:00,0,-144
8276,2017-12-11 19:00:00,-371,-209
8277,2017-12-11 20:00:00,-115,-69
8278,2017-12-11 21:00:00,-340,-199
8279,2017-12-11 22:00:00,0,-28
8280,2017-12-11 23:00:00,0,-7
8281,2017-12-12 00:00:00,0,0
8282,2017-12-12 01:00:00,0,0
8283,2017-12-12 02:00:00,-76,-43
8284,2017-12-12 03:00:00,0,0
8285,2017-12-12 04:00:00,-25,-13
8286,2017-12-12 05:00:00,0,-34
8287,2017-12-12 06:00:00,0,0
8288,2017-12-12 07:00:00,11,5
8289,2017-12-12 08:00:00,86,49
8290,2017-12-12 09:00:00,0,7
8291,2017-12-12 10:00:00,-232,-154
8292,2017-12-12 11:00:00,0,0
8293,2017-12-12 12:00:00,1539,840
8294,2017-12-12 13:00:00,1981,992
8295,2017-12-12 14:00:00,0,1291
8296,2017-12-12 15:00:00,0,-313
8297,2017-12-12 16:00:00,-1246,-800
8298,2017-12-12 17:00:00,-352,-193
8299,2017-12-12 18:00:00,-1108,-660
8300,2017-12-12 19:00:00,0,0
8301,2017-12-12 20:00:00,0,20
8302,2017-12-12 21:00:00,0,0
8303,2017-12-12 22:00:00,0,0
8304,2017-12-12 23:00:00,0,0
8305,2017-12-13 00:00:00,0,0
8306,2017-12-13 01:00:00,0,0
8307,2017-12-13 02:00:00,0,0
8308,2017-12-13 03:00:00,0,0
8309,2017-12-13 04:00:00,0,0
8310,2017-12-13 05:00:00,-173,-92
8311,2017-12-13 06:00:00,0,0
8312,2017-12-13 07:00:00,-1,-1
8313,2017-12-13 08:00:00,0,-171
8314,2017-12-13 09:00:00,0,-99
8315,2017-12-13 10:00:00,0,-41
8316,2017-12-13 11:00:00,-1507,-814
8317,2017-12-13 12:00:00,0,-1030
8318,2017-12-13 13:00:00,0,0
8319,2017-12-13 14:00:00,0,0
8320,2017-12-13 15:00:00,0,-1
8321,2017-12-13 16:00:00,0,0
8322,2017-12-13 17:00:00,-1,-1
8323,2017-12-13 18:00:00,-153,-87
8324,2017-12-13 19:00:00,0,-29
8325,2017-12-13 20:00:00,565,291
8326,2017-12-13 21:00:00,0,394
8327,2017-12-13 22:00:00,0,683
8328,2017-12-13 23:00:00,0,317
8329,2017-12-14 00:00:00,0,599
8330,2017-12-14 01:00:00,1579,887
8331,2017-12-14 02:00:00,0,537
8332,2017-12-14 03:00:00,256,153
8333,2017-12-14 04:00:00,0,181
8334,2017-12-14 05:00:00,0,-1
8335,2017-12-14 06:00:00,-1,-1
8336,2017-12-14 07:00:00,119,59
8337,2017-12-14 08:00:00,222,125
8338,2017-12-14 09:00:00,340,173
8339,2017-12-14 10:00:00,82,47
8340,2017-12-14 11:00:00,-1,-1
8341,2017-12-14 12:00:00,0,0
8342,2017-12-14 13:00:00,-1,91
8343,2017-12-14 14:00:00,141,70
8344,2017-12-14 15:00:00,-1,318
8345,2017-12-14 16:00:00,-1,163
8346,2017-12-14 17:00:00,483,233
8347,2017-12-14 18:00:00,104,55
8348,2017-12-14 19:00:00,0,-1
8349,2017-12-14 20:00:00,-1,6
8350,2017-12-14 21:00:00,-1,52
8351,2017-12-14 22:00:00,-1,35
8352,2017-12-14 23:00:00,0,28
8353,2017-12-15 00:00:00,101,52
8354,2017-12-15 01:00:00,0,0
8355,2017-12-15 02:00:00,50,27
8356,2017-12-15 03:00:00,0,14
8357,2017-12-15 04:00:00,0,0
8358,2017-12-15 05:00:00,0,0
8359,2017-12-15 06:00:00,-1,254
8360,2017-12-15 07:00:00,-1,3
8361,2017-12-15 08:00:00,-1,-1
8362,2017-12-15 09:00:00,-1,577
8363,2017-12-15 10:00:00,586,332
8364,2017-12-15 11:00:00,-1,99
8365,2017-12-15 12:00:00,-1,43
8366,2017-12-15 13:00:00,-1,28
8367,2017-12-15 14:00:00,0,208
8368,2017-12-15 15:00:00,0,90
8369,2017-12-15 16:00:00,0,0
8370,2017-12-15 17:00:00,0,0
8371,2017-12-15 18:00:00,0,0
8372,2017-12-15 19:00:00,0,0
8373,2017-12-15 20:00:00,0,0
8374,2017-12-15 21:00:00,0,0
8375,2017-12-15 22:00:00,0,0
8376,2017-12-15 23:00:00,0,0
8377,2017-12-16 00:00:00,0,0
8378,2017-12-16 01:00:00,0,0
8379,2017-12-16 02:00:00,0,0
8380,2017-12-16 03:00:00,0,32
8381,2017-12-16 04:00:00,246,118
8382,2017-12-16 05:00:00,84,56
8383,2017-12-16 06:00:00,0,21
8384,2017-12-16 07:00:00,62,29
8385,2017-12-16 08:00:00,0,0
8386,2017-12-16 09:00:00,117,59
8387,2017-12-16 10:00:00,112,55
8388,2017-12-16 11:00:00,0,16
8389,2017-12-16 12:00:00,34,20
8390,2017-12-16 13:00:00,0,-67
8391,2017-12-16 14:00:00,-157,-86
8392,2017-12-16 15:00:00,0,0
8393,2017-12-16 16:00:00,0,0
8394,2017-12-16 17:00:00,0,0
8395,2017-12-16 18:00:00,0,0
8396,2017-12-16 19:00:00,0,0
8397,2017-12-16 20:00:00,0,0
8398,2017-12-16 21:00:00,0,0
8399,2017-12-16 22:00:00,0,0
8400,2017-12-16 23:00:00,0,0
8401,2017-12-17 00:00:00,0,0
8402,2017-12-17 01:00:00,0,0
8403,2017-12-17 02:00:00,0,0
8404,2017-12-17 03:00:00,-243,-155
8405,2017-12-17 04:00:00,0,-60
8406,2017-12-17 05:00:00,0,-103
8407,2017-12-17 06:00:00,-187,-116
8408,2017-12-17 07:00:00,34,16
8409,2017-12-17 08:00:00,0,127
8410,2017-12-17 09:00:00,0,0
8411,2017-12-17 10:00:00,0,0
8412,2017-12-17 11:00:00,0,0
8413,2017-12-17 12:00:00,0,0
8414,2017-12-17 13:00:00,12,6
8415,2017-12-17 14:00:00,56,27
8416,2017-12-17 15:00:00,5,2
8417,2017-12-17 16:00:00,-75,-43
8418,2017-12-17 17:00:00,-146,-81
8419,2017-12-17 18:00:00,0,-72
8420,2017-12-17 19:00:00,-131,-69
8421,2017-12-17 20:00:00,-227,-141
8422,2017-12-17 21:00:00,0,-75
8423,2017-12-17 22:00:00,-59,-36
8424,2017-12-17 23:00:00,0,36
8425,2017-12-18 00:00:00,181,91
8426,2017-12-18 01:00:00,115,54
8427,2017-12-18 02:00:00,0,76
8428,2017-12-18 03:00:00,0,32
8429,2017-12-18 04:00:00,0,0
8430,2017-12-18 05:00:00,0,0
8431,2017-12-18 06:00:00,0,0
8432,2017-12-18 07:00:00,0,984
8433,2017-12-18 08:00:00,0,-265
8434,2017-12-18 09:00:00,-728,-464
8435,2017-12-18 10:00:00,-310,-213
8436,2017-12-18 11:00:00,-266,-155
8437,2017-12-18 12:00:00,-244,-135
8438,2017-12-18 13:00:00,-510,-304
8439,2017-12-18 14:00:00,-2829,-1794
8440,2017-12-18 15:00:00,0,-535
8441,2017-12-18 16:00:00,0,-561
8442,2017-12-18 17:00:00,0,-1798
8443,2017-12-18 18:00:00,0,-442
8444,2017-12-18 19:00:00,0,-275
8445,2017-12-18 20:00:00,0,-217
8446,2017-12-18 21:00:00,-466,-282
8447,2017-12-18 22:00:00,0,-198
8448,2017-12-18 23:00:00,49,24
8449,2017-12-19 00:00:00,0,47
8450,2017-12-19 01:00:00,43,23
8451,2017-12-19 02:00:00,0,22
8452,2017-12-19 03:00:00,0,0
8453,2017-12-19 04:00:00,0,0
8454,2017-12-19 05:00:00,0,0
8455,2017-12-19 06:00:00,0,0
8456,2017-12-19 07:00:00,0,0
8457,2017-12-19 08:00:00,0,-1667
8458,2017-12-19 09:00:00,0,-234
8459,2017-12-19 10:00:00,0,1163
8460,2017-12-19 11:00:00,0,0
8461,2017-12-19 12:00:00,0,0
8462,2017-12-19 13:00:00,0,0
8463,2017-12-19 14:00:00,0,0
8464,2017-12-19 15:00:00,27,13
8465,2017-12-19 16:00:00,276,151
8466,2017-12-19 17:00:00,0,2
8467,2017-12-19 18:00:00,0,0
8468,2017-12-19 19:00:00,0,0
8469,2017-12-19 20:00:00,0,0
8470,2017-12-19 21:00:00,0,0
8471,2017-12-19 22:00:00,0,0
8472,2017-12-19 23:00:00,105,60
8473,2017-12-20 00:00:00,0,-49
8474,2017-12-20 01:00:00,-217,-119
8475,2017-12-20 02:00:00,-185,-119
8476,2017-12-20 03:00:00,0,-100
8477,2017-12-20 04:00:00,-70,-38
8478,2017-12-20 05:00:00,0,-559
8479,2017-12-20 06:00:00,0,0
8480,2017-12-20 07:00:00,-2057,-1181
8481,2017-12-20 08:00:00,0,-1061
8482,2017-12-20 09:00:00,7,4
8483,2017-12-20 10:00:00,14,6
8484,2017-12-20 11:00:00,0,-397
8485,2017-12-20 12:00:00,0,-818
8486,2017-12-20 13:00:00,-665,-402
8487,2017-12-20 14:00:00,0,-117
8488,2017-12-20 15:00:00,-320,-172
8489,2017-12-20 16:00:00,-2300,-1438
8490,2017-12-20 17:00:00,-179,-96
8491,2017-12-20 18:00:00,0,-212
8492,2017-12-20 19:00:00,0,-149
8493,2017-12-20 20:00:00,-95,-50
8494,2017-12-20 21:00:00,-55,-32
8495,2017-12-20 22:00:00,0,-44
8496,2017-12-20 23:00:00,0,34
8497,2017-12-21 00:00:00,37,20
8498,2017-12-21 01:00:00,245,150
8499,2017-12-21 02:00:00,36,22
8500,2017-12-21 03:00:00,81,49
8501,2017-12-21 04:00:00,0,0
8502,2017-12-21 05:00:00,0,-51
8503,2017-12-21 06:00:00,0,-111
8504,2017-12-21 07:00:00,0,-84
8505,2017-12-21 08:00:00,1130,598
8506,2017-12-21 09:00:00,1904,1009
8507,2017-12-21 10:00:00,1223,664
8508,2017-12-21 11:00:00,504,256
8509,2017-12-21 12:00:00,0,0
8510,2017-12-21 13:00:00,0,-167
8511,2017-12-21 14:00:00,0,-158
8512,2017-12-21 15:00:00,0,173
8513,2017-12-21 16:00:00,0,360
8514,2017-12-21 17:00:00,0,37
8515,2017-12-21 18:00:00,-130,-72
8516,2017-12-21 19:00:00,63,37
8517,2017-12-21 20:00:00,0,0
8518,2017-12-21 21:00:00,0,0
8519,2017-12-21 22:00:00,0,-74
8520,2017-12-21 23:00:00,0,0
8521,2017-12-22 00:00:00,0,0
8522,2017-12-22 01:00:00,-84,-49
8523,2017-12-22 02:00:00,0,-71
8524,2017-12-22 03:00:00,0,-87
8525,2017-12-22 04:00:00,0,-50
8526,2017-12-22 05:00:00,0,-37
8527,2017-12-22 06:00:00,-34,-18
8528,2017-12-22 07:00:00,0,0
8529,2017-12-22 08:00:00,0,11
8530,2017-12-22 09:00:00,25,14
8531,2017-12-22 10:00:00,0,24
8532,2017-12-22 11:00:00,58,30
8533,2017-12-22 12:00:00,59,39
8534,2017-12-22 13:00:00,79,55
8535,2017-12-22 14:00:00,0,0
8536,2017-12-22 15:00:00,100,56
8537,2017-12-22 16:00:00,41,23
8538,2017-12-22 17:00:00,0,36
8539,2017-12-22 18:00:00,59,38
8540,2017-12-22 19:00:00,-226,-120
8541,2017-12-22 20:00:00,0,-52
8542,2017-12-22 21:00:00,-294,-174
8543,2017-12-22 22:00:00,-272,-162
8544,2017-12-22 23:00:00,0,0
8545,2017-12-23 00:00:00,0,0
8546,2017-12-23 01:00:00,0,-154
8547,2017-12-23 02:00:00,0,0
8548,2017-12-23 03:00:00,0,-4
8549,2017-12-23 04:00:00,0,0
8550,2017-12-23 05:00:00,0,-158
8551,2017-12-23 06:00:00,0,0
8552,2017-12-23 07:00:00,0,0
8553,2017-12-23 08:00:00,0,0
8554,2017-12-23 09:00:00,0,0
8555,2017-12-23 10:00:00,0,0
8556,2017-12-23 11:00:00,0,0
8557,2017-12-23 12:00:00,0,0
8558,2017-12-23 13:00:00,0,0
8559,2017-12-23 14:00:00,0,0
8560,2017-12-23 15:00:00,0,0
8561,2017-12-23 16:00:00,0,0
8562,2017-12-23 17:00:00,0,0
8563,2017-12-23 18:00:00,0,0
8564,2017-12-23 19:00:00,0,0
8565,2017-12-23 20:00:00,0,0
8566,2017-12-23 21:00:00,0,0
8567,2017-12-23 22:00:00,0,0
8568,2017-12-23 23:00:00,0,-561
8569,2017-12-24 00:00:00,0,-1345
8570,2017-12-24 01:00:00,0,0
8571,2017-12-24 02:00:00,0,0
8572,2017-12-24 03:00:00,0,0
8573,2017-12-24 04:00:00,0,0
8574,2017-12-24 05:00:00,0,0
8575,2017-12-24 06:00:00,0,0
8576,2017-12-24 07:00:00,0,0
8577,2017-12-24 08:00:00,0,0
8578,2017-12-24 09:00:00,0,0
8579,2017-12-24 10:00:00,0,0
8580,2017-12-24 11:00:00,0,0
8581,2017-12-24 12:00:00,0,0
8582,2017-12-24 13:00:00,0,0
8583,2017-12-24 14:00:00,0,0
8584,2017-12-24 15:00:00,0,0
8585,2017-12-24 16:00:00,0,0
8586,2017-12-24 17:00:00,-181,-117
8587,2017-12-24 18:00:00,0,0
8588,2017-12-24 19:00:00,0,0
8589,2017-12-24 20:00:00,0,0
8590,2017-12-24 21:00:00,0,0
8591,2017-12-24 22:00:00,0,0
8592,2017-12-24 23:00:00,402,228
8593,2017-12-25 00:00:00,0,1280
8594,2017-12-25 01:00:00,1022,590
8595,2017-12-25 02:00:00,1795,1093
8596,2017-12-25 03:00:00,567,289
8597,2017-12-25 04:00:00,2435,1496
8598,2017-12-25 05:00:00,232,126
8599,2017-12-25 06:00:00,433,235
8600,2017-12-25 07:00:00,1469,779
8601,2017-12-25 08:00:00,0,346
8602,2017-12-25 09:00:00,0,274
8603,2017-12-25 10:00:00,0,209
8604,2017-12-25 11:00:00,634,410
8605,2017-12-25 12:00:00,0,0
8606,2017-12-25 13:00:00,-793,-477
8607,2017-12-25 14:00:00,414,236
8608,2017-12-25 15:00:00,0,422
8609,2017-12-25 16:00:00,0,0
8610,2017-12-25 17:00:00,0,0
8611,2017-12-25 18:00:00,0,0
8612,2017-12-25 19:00:00,0,72
8613,2017-12-25 20:00:00,0,178
8614,2017-12-25 21:00:00,273,155
8615,2017-12-25 22:00:00,-1879,-977
8616,2017-12-25 23:00:00,0,0
8617,2017-12-26 00:00:00,0,0
8618,2017-12-26 01:00:00,0,0
8619,2017-12-26 02:00:00,0,0
8620,2017-12-26 03:00:00,0,0
8621,2017-12-26 04:00:00,0,0
8622,2017-12-26 05:00:00,0,0
8623,2017-12-26 06:00:00,0,0
8624,2017-12-26 07:00:00,1383,741
8625,2017-12-26 08:00:00,0,281
8626,2017-12-26 09:00:00,0,517
8627,2017-12-26 10:00:00,0,272
8628,2017-12-26 11:00:00,0,-232
8629,2017-12-26 12:00:00,-564,-308
8630,2017-12-26 13:00:00,-448,-230
8631,2017-12-26 14:00:00,0,398
8632,2017-12-26 15:00:00,0,469
8633,2017-12-26 16:00:00,0,192
8634,2017-12-26 17:00:00,0,494
8635,2017-12-26 18:00:00,0,224
8636,2017-12-26 19:00:00,573,325
8637,2017-12-26 20:00:00,139,82
8638,2017-12-26 21:00:00,557,284
8639,2017-12-26 22:00:00,0,61
8640,2017-12-26 23:00:00,32,16
8641,2017-12-27 00:00:00,0,0
8642,2017-12-27 01:00:00,0,0
8643,2017-12-27 02:00:00,0,0
8644,2017-12-27 03:00:00,0,0
8645,2017-12-27 04:00:00,0,0
8646,2017-12-27 05:00:00,0,0
8647,2017-12-27 06:00:00,-288,-158
8648,2017-12-27 07:00:00,0,-181
8649,2017-12-27 08:00:00,0,-55
8650,2017-12-27 09:00:00,0,-81
8651,2017-12-27 10:00:00,0,-60
8652,2017-12-27 11:00:00,0,47
8653,2017-12-27 12:00:00,35,20
8654,2017-12-27 13:00:00,0,0
8655,2017-12-27 14:00:00,0,0
8656,2017-12-27 15:00:00,0,0
8657,2017-12-27 16:00:00,0,-110
8658,2017-12-27 17:00:00,-776,-459
8659,2017-12-27 18:00:00,0,-91
8660,2017-12-27 19:00:00,-298,-185
8661,2017-12-27 20:00:00,0,-105
8662,2017-12-27 21:00:00,-133,-74
8663,2017-12-27 22:00:00,0,-14
8664,2017-12-27 23:00:00,0,-18
8665,2017-12-28 00:00:00,0,-124
8666,2017-12-28 01:00:00,-222,-132
8667,2017-12-28 02:00:00,0,-32
8668,2017-12-28 03:00:00,0,-62
8669,2017-12-28 04:00:00,-225,-127
8670,2017-12-28 05:00:00,0,-20
8671,2017-12-28 06:00:00,0,-111
8672,2017-12-28 07:00:00,0,-262
8673,2017-12-28 08:00:00,0,-59
8674,2017-12-28 09:00:00,0,-112
8675,2017-12-28 10:00:00,-637,-335
8676,2017-12-28 11:00:00,-541,-293
8677,2017-12-28 12:00:00,0,-121
8678,2017-12-28 13:00:00,-303,-182
8679,2017-12-28 14:00:00,0,-92
8680,2017-12-28 15:00:00,0,-231
8681,2017-12-28 16:00:00,0,-62
8682,2017-12-28 17:00:00,-926,-501
8683,2017-12-28 18:00:00,-1268,-689
8684,2017-12-28 19:00:00,0,-13
8685,2017-12-28 20:00:00,0,-122
8686,2017-12-28 21:00:00,204,114
8687,2017-12-28 22:00:00,94,55
8688,2017-12-28 23:00:00,0,99
8689,2017-12-29 00:00:00,219,134
8690,2017-12-29 01:00:00,325,172
8691,2017-12-29 02:00:00,972,564
8692,2017-12-29 03:00:00,263,149
8693,2017-12-29 04:00:00,0,-19
8694,2017-12-29 05:00:00,0,-47
8695,2017-12-29 06:00:00,0,-51
8696,2017-12-29 07:00:00,0,-159
8697,2017-12-29 08:00:00,-266,-137
8698,2017-12-29 09:00:00,0,-152
8699,2017-12-29 10:00:00,0,-160
8700,2017-12-29 11:00:00,-250,-118
8701,2017-12-29 12:00:00,-105,-54
8702,2017-12-29 13:00:00,0,-61
8703,2017-12-29 14:00:00,0,-122
8704,2017-12-29 15:00:00,-299,-150
8705,2017-12-29 16:00:00,-137,-67
8706,2017-12-29 17:00:00,0,-142
8707,2017-12-29 18:00:00,0,-92
8708,2017-12-29 19:00:00,0,-59
8709,2017-12-29 20:00:00,0,-26
8710,2017-12-29 21:00:00,0,123
8711,2017-12-29 22:00:00,63,35
8712,2017-12-29 23:00:00,0,13
8713,2017-12-30 00:00:00,104,54
8714,2017-12-30 01:00:00,127,75
8715,2017-12-30 02:00:00,0,60
8716,2017-12-30 03:00:00,145,85
8717,2017-12-30 04:00:00,67,36
8718,2017-12-30 05:00:00,0,0
8719,2017-12-30 06:00:00,0,0
8720,2017-12-30 07:00:00,0,0
8721,2017-12-30 08:00:00,0,-40
8722,2017-12-30 09:00:00,-99,-51
8723,2017-12-30 10:00:00,0,42
8724,2017-12-30 11:00:00,0,84
8725,2017-12-30 12:00:00,0,180
8726,2017-12-30 13:00:00,448,270
8727,2017-12-30 14:00:00,144,77
8728,2017-12-30 15:00:00,83,47
8729,2017-12-30 16:00:00,434,256
8730,2017-12-30 17:00:00,203,105
8731,2017-12-30 18:00:00,0,230
8732,2017-12-30 19:00:00,1230,752
8733,2017-12-30 20:00:00,1090,568
8734,2017-12-30 21:00:00,1156,602
8735,2017-12-30 22:00:00,2081,1341
8736,2017-12-30 23:00:00,0,96
8737,2017-12-31 00:00:00,0,110
8738,2017-12-31 01:00:00,0,0
8739,2017-12-31 02:00:00,0,0
8740,2017-12-31 03:00:00,0,0
8741,2017-12-31 04:00:00,61,34
8742,2017-12-31 05:00:00,0,0
8743,2017-12-31 06:00:00,-204,-108
8744,2017-12-31 07:00:00,0,-105
8745,2017-12-31 08:00:00,-203,-108
8746,2017-12-31 09:00:00,-145,-89
8747,2017-12-31 10:00:00,238,132
8748,2017-12-31 11:00:00,0,47
8749,2017-12-31 12:00:00,0,66
8750,2017-12-31 13:00:00,1096,609
8751,2017-12-31 14:00:00,0,601
8752,2017-12-31 15:00:00,0,186
8753,2017-12-31 16:00:00,483,269
8754,2017-12-31 17:00:00,0,179
8755,2017-12-31 18:00:00,0,112
8756,2017-12-31 19:00:00,863,493
8757,2017-12-31 20:00:00,0,478
8758,2017-12-31 21:00:00,651,340
8759,2017-12-31 22:00:00,0,568
8760,2017-12-31 23:00:00,0,258


==> data/toy1_q_evol.csv <==
index,date,q_sub,q_a0.05,q_a5,q_a20
4199,2017-06-24 22:00:00,1.023,1.025,1.071,1.134
4200,2017-06-24 23:00:00,1.023,1.025,1.072,1.137
4201,2017-06-25 00:00:00,1.023,1.025,1.073,1.138
4202,2017-06-25 01:00:00,1.023,1.025,1.073,1.138
4203,2017-06-25 02:00:00,1.023,1.025,1.074,1.143
4204,2017-06-25 03:00:00,1.03,1.032,1.081,1.148
4205,2017-06-25 04:00:00,1.03,1.032,1.074,1.139
4206,2017-06-25 05:00:00,1.015,1.017,1.059,1.127
4207,2017-06-25 06:00:00,1.015,1.017,1.059,1.126
4208,2017-06-25 07:00:00,1.015,1.017,1.059,1.126
4209,2017-06-25 08:00:00,1.015,1.017,1.06,1.128
4210,2017-06-25 09:00:00,1.015,1.017,1.07,1.142
4211,2017-06-25 10:00:00,1.015,1.017,1.071,1.146
4212,2017-06-25 11:00:00,1.015,1.017,1.075,1.155
4213,2017-06-25 12:00:00,1.017,1.019,1.077,1.156
4214,2017-06-25 13:00:00,1.017,1.019,1.077,1.156
4215,2017-06-25 14:00:00,1.017,1.019,1.077,1.156
4216,2017-06-25 15:00:00,1.018,1.02,1.078,1.157
4217,2017-06-25 16:00:00,1.035,1.036,1.089,1.162
4218,2017-06-25 17:00:00,1.035,1.036,1.09,1.162
4219,2017-06-25 18:00:00,1.035,1.036,1.09,1.165
4220,2017-06-25 19:00:00,1.037,1.039,1.092,1.166
4221,2017-06-25 20:00:00,1.037,1.039,1.093,1.167
4222,2017-06-25 21:00:00,1.037,1.039,1.094,1.168
4223,2017-06-25 22:00:00,1.037,1.039,1.094,1.169
4224,2017-06-25 23:00:00,1.037,1.039,1.094,1.169
4225,2017-06-26 00:00:00,1.038,1.04,1.095,1.17
4226,2017-06-26 01:00:00,1.038,1.04,1.096,1.17
4227,2017-06-26 02:00:00,1.036,1.038,1.094,1.169
4228,2017-06-26 03:00:00,1.031,1.033,1.09,1.165
4229,2017-06-26 04:00:00,1.031,1.033,1.09,1.165
4230,2017-06-26 05:00:00,1.031,1.033,1.09,1.165
4231,2017-06-26 06:00:00,1.031,1.033,1.09,1.165
4232,2017-06-26 07:00:00,1.031,1.033,1.09,1.165
4233,2017-06-26 08:00:00,1.035,1.037,1.092,1.167
4234,2017-06-26 09:00:00,1.04,1.042,1.094,1.17
4235,2017-06-26 10:00:00,1.04,1.042,1.094,1.17
4236,2017-06-26 11:00:00,1.04,1.042,1.094,1.17
4237,2017-06-26 12:00:00,1.04,1.042,1.094,1.17
4238,2017-06-26 13:00:00,1.042,1.044,1.096,1.171
4239,2017-06-26 14:00:00,1.042,1.044,1.096,1.171
4240,2017-06-26 15:00:00,1.042,1.044,1.097,1.173
4241,2017-06-26 16:00:00,1.042,1.044,1.097,1.174
4242,2017-06-26 17:00:00,1.042,1.044,1.099,1.177
4243,2017-06-26 18:00:00,1.051,1.053,1.106,1.182
4244,2017-06-26 19:00:00,1.051,1.053,1.108,1.184
4245,2017-06-26 20:00:00,1.051,1.053,1.109,1.186
4246,2017-06-26 21:00:00,1.051,1.053,1.111,1.19
4247,2017-06-26 22:00:00,1.054,1.056,1.112,1.191
4248,2017-06-26 23:00:00,1.054,1.056,1.107,1.186
4249,2017-06-27 00:00:00,1.038,1.04,1.091,1.172
4250,2017-06-27 01:00:00,1.03,1.032,1.081,1.164
4251,2017-06-27 02:00:00,1.028,1.03,1.079,1.162
4252,2017-06-27 03:00:00,1.024,1.026,1.076,1.159
4253,2017-06-27 04:00:00,1.024,1.026,1.076,1.159
4254,2017-06-27 05:00:00,1.024,1.026,1.068,1.143
4255,2017-06-27 06:00:00,1.015,1.018,1.06,1.138
4256,2017-06-27 07:00:00,1.034,1.037,1.074,1.113
4257,2017-06-27 08:00:00,1.043,1.045,1.081,1.119
4258,2017-06-27 09:00:00,1.043,1.045,1.085,1.127
4259,2017-06-27 10:00:00,1.043,1.045,1.085,1.127
4260,2017-06-27 11:00:00,1.056,1.058,1.096,1.137
4261,2017-06-27 12:00:00,1.056,1.058,1.101,1.145
4262,2017-06-27 13:00:00,1.056,1.058,1.103,1.148
4263,2017-06-27 14:00:00,1.056,1.058,1.103,1.148
4264,2017-06-27 15:00:00,1.056,1.058,1.104,1.154
4265,2017-06-27 16:00:00,1.056,1.058,1.1,1.15
4266,2017-06-27 17:00:00,1.053,1.056,1.097,1.148
4267,2017-06-27 18:00:00,1.053,1.055,1.097,1.148
4268,2017-06-27 19:00:00,1.053,1.055,1.097,1.148
4269,2017-06-27 20:00:00,1.053,1.055,1.097,1.148
4270,2017-06-27 21:00:00,1.053,1.055,1.097,1.148
4271,2017-06-27 22:00:00,1.053,1.055,1.096,1.147
4272,2017-06-27 23:00:00,1.051,1.053,1.093,1.145
4273,2017-06-28 00:00:00,1.051,1.053,1.094,1.148
4274,2017-06-28 01:00:00,1.055,1.057,1.1,1.151
4275,2017-06-28 02:00:00,1.055,1.057,1.099,1.151
4276,2017-06-28 03:00:00,1.054,1.056,1.099,1.15
4277,2017-06-28 04:00:00,1.054,1.056,1.099,1.15
4278,2017-06-28 05:00:00,1.063,1.065,1.107,1.156
4279,2017-06-28 06:00:00,1.063,1.065,1.107,1.156
4280,2017-06-28 07:00:00,1.063,1.065,1.107,1.156
4281,2017-06-28 08:00:00,1.063,1.065,1.107,1.156
4282,2017-06-28 09:00:00,1.063,1.065,1.107,1.156
4283,2017-06-28 10:00:00,1.063,1.065,1.107,1.156
4284,2017-06-28 11:00:00,1.063,1.065,1.107,1.156
4285,2017-06-28 12:00:00,1.063,1.065,1.114,1.164
4286,2017-06-28 13:00:00,1.068,1.07,1.118,1.167
4287,2017-06-28 14:00:00,1.068,1.07,1.118,1.172
4288,2017-06-28 15:00:00,1.077,1.079,1.127,1.179
4289,2017-06-28 16:00:00,1.077,1.079,1.13,1.183
4290,2017-06-28 17:00:00,1.077,1.079,1.13,1.183
4291,2017-06-28 18:00:00,1.077,1.079,1.132,1.188
4292,2017-06-28 19:00:00,1.083,1.085,1.139,1.193
4293,2017-06-28 20:00:00,1.083,1.085,1.139,1.193
4294,2017-06-28 21:00:00,1.083,1.085,1.139,1.193
4295,2017-06-28 22:00:00,1.083,1.085,1.139,1.193
4296,2017-06-28 23:00:00,1.083,1.085,1.139,1.193
4297,2017-06-29 00:00:00,1.083,1.085,1.139,1.193
4298,2017-06-29 01:00:00,1.083,1.085,1.139,1.193
4299,2017-06-29 02:00:00,1.083,1.085,1.139,1.193
4300,2017-06-29 03:00:00,1.083,1.085,1.139,1.193
4301,2017-06-29 04:00:00,1.083,1.085,1.139,1.193
4302,2017-06-29 05:00:00,1.083,1.085,1.139,1.193
4303,2017-06-29 06:00:00,1.083,1.085,1.139,1.193
4304,2017-06-29 07:00:00,1.083,1.085,1.139,1.193
4305,2017-06-29 08:00:00,1.083,1.085,1.139,1.193
4306,2017-06-29 09:00:00,1.083,1.085,1.139,1.193
4307,2017-06-29 10:00:00,1.083,1.085,1.139,1.193
4308,2017-06-29 11:00:00,1.083,1.085,1.139,1.193
4309,2017-06-29 12:00:00,1.083,1.085,1.142,1.199
4310,2017-06-29 13:00:00,1.083,1.085,1.142,1.199
4311,2017-06-29 14:00:00,1.083,1.085,1.142,1.199
4312,2017-06-29 15:00:00,1.083,1.085,1.142,1.162
4313,2017-06-29 16:00:00,1.083,1.085,1.142,1.162
4314,2017-06-29 17:00:00,1.083,1.085,1.146,1.169
4315,2017-06-29 18:00:00,1.095,1.097,1.155,1.177
4316,2017-06-29 19:00:00,1.093,1.095,1.151,1.175
4317,2017-06-29 20:00:00,1.082,1.084,1.136,1.164
4318,2017-06-29 21:00:00,1.069,1.071,1.122,1.152
4319,2017-06-29 22:00:00,1.069,1.071,1.118,1.144
4320,2017-06-29 23:00:00,1.069,1.071,1.118,1.144
4321,2017-06-30 00:00:00,1.069,1.071,1.118,1.144
4322,2017-06-30 01:00:00,1.069,1.071,1.118,1.144
4323,2017-06-30 02:00:00,1.069,1.071,1.118,1.145
4324,2017-06-30 03:00:00,1.069,1.071,1.119,1.148
4325,2017-06-30 04:00:00,1.072,1.075,1.122,1.15
4326,2017-06-30 05:00:00,1.072,1.075,1.123,1.157
4327,2017-06-30 06:00:00,1.072,1.075,1.123,1.157
4328,2017-06-30 07:00:00,1.072,1.075,1.123,1.157
4329,2017-06-30 08:00:00,1.072,1.075,1.123,1.157
4330,2017-06-30 09:00:00,1.072,1.075,1.124,1.158
4331,2017-06-30 10:00:00,1.072,1.075,1.124,1.159
4332,2017-06-30 11:00:00,1.072,1.075,1.124,1.159
4333,2017-06-30 12:00:00,1.072,1.075,1.126,1.163
4334,2017-06-30 13:00:00,1.072,1.075,1.128,1.167
4335,2017-06-30 14:00:00,1.072,1.075,1.128,1.167
4336,2017-06-30 15:00:00,1.068,1.07,1.123,1.163
4337,2017-06-30 16:00:00,1.068,1.07,1.122,1.161
4338,2017-06-30 17:00:00,1.05,1.052,1.103,1.145
4339,2017-06-30 18:00:00,1.05,1.052,1.084,1.125
4340,2017-06-30 19:00:00,1.05,1.048,1.081,1.121
4341,2017-06-30 20:00:00,1.05,1.048,1.079,1.119
4342,2017-06-30 21:00:00,1.046,1.044,1.077,1.118
4343,2017-06-30 22:00:00,1.046,1.044,1.077,1.118
4344,2017-06-30 23:00:00,1.046,1.044,1.077,1.117
4345,2017-07-01 00:00:00,1.046,1.044,1.078,1.119
4346,2017-07-01 01:00:00,1.046,1.044,1.078,1.12
4347,2017-07-01 02:00:00,1.046,1.044,1.078,1.121
4348,2017-07-01 03:00:00,1.046,1.044,1.079,1.122
4349,2017-07-01 04:00:00,1.045,1.044,1.079,1.122
4350,2017-07-01 05:00:00,1.035,1.033,1.072,1.116
4351,2017-07-01 06:00:00,1.035,1.033,1.07,1.114
4352,2017-07-01 07:00:00,1.035,1.033,1.069,1.113
4353,2017-07-01 08:00:00,1.033,1.031,1.068,1.112
4354,2017-07-01 09:00:00,1.033,1.031,1.066,1.109
4355,2017-07-01 10:00:00,1.033,1.031,1.066,1.109
4356,2017-07-01 11:00:00,1.033,1.031,1.069,1.113
4357,2017-07-01 12:00:00,1.033,1.031,1.07,1.114
4358,2017-07-01 13:00:00,1.033,1.031,1.07,1.114
4359,2017-07-01 14:00:00,1.033,1.031,1.07,1.114
4360,2017-07-01 15:00:00,1.033,1.031,1.07,1.114
4361,2017-07-01 16:00:00,1.033,1.031,1.07,1.114
4362,2017-07-01 17:00:00,1.033,1.031,1.07,1.114
4363,2017-07-01 18:00:00,1.033,1.031,1.07,1.114
4364,2017-07-01 19:00:00,1.033,1.031,1.07,1.114
4365,2017-07-01 20:00:00,1.033,1.031,1.07,1.114
4366,2017-07-01 21:00:00,1.033,1.031,1.07,1.114
4367,2017-07-01 22:00:00,1.046,1.044,1.078,1.121
4368,2017-07-01 23:00:00,1.054,1.052,1.084,1.125
4369,2017-07-02 00:00:00,1.061,1.059,1.087,1.128
4370,2017-07-02 01:00:00,1.061,1.059,1.088,1.13
4371,2017-07-02 02:00:00,1.066,1.064,1.091,1.133
4372,2017-07-02 03:00:00,1.066,1.064,1.093,1.139
4373,2017-07-02 04:00:00,1.081,1.079,1.103,1.148
4374,2017-07-02 05:00:00,1.09,1.088,1.109,1.153
4375,2017-07-02 06:00:00,1.09,1.088,1.112,1.157
4376,2017-07-02 07:00:00,1.095,1.093,1.114,1.16
4377,2017-07-02 08:00:00,1.1,1.098,1.117,1.163
4378,2017-07-02 09:00:00,1.1,1.098,1.117,1.163
4379,2017-07-02 10:00:00,1.1,1.098,1.117,1.163
4380,2017-07-02 11:00:00,1.1,1.098,1.117,1.164
4381,2017-07-02 12:00:00,1.1,1.098,1.126,1.175
4382,2017-07-02 13:00:00,1.1,1.098,1.126,1.175
4383,2017-07-02 14:00:00,1.1,1.098,1.126,1.146
4384,2017-07-02 15:00:00,1.1,1.098,1.126,1.146
4385,2017-07-02 16:00:00,1.1,1.098,1.126,1.13
4386,2017-07-02 17:00:00,1.1,1.098,1.128,1.133
4387,2017-07-02 18:00:00,1.1,1.098,1.128,1.135
4388,2017-07-02 19:00:00,1.1,1.098,1.129,1.138
4389,2017-07-02 20:00:00,1.1,1.098,1.132,1.141
4390,2017-07-02 21:00:00,1.1,1.099,1.136,1.146
4391,2017-07-02 22:00:00,1.1,1.099,1.137,1.15
4392,2017-07-02 23:00:00,1.1,1.099,1.137,1.15
4393,2017-07-03 00:00:00,1.1,1.099,1.137,1.15
4394,2017-07-03 01:00:00,1.1,1.099,1.134,1.147
4395,2017-07-03 02:00:00,1.094,1.093,1.13,1.143
4396,2017-07-03 03:00:00,1.094,1.093,1.126,1.134
4397,2017-07-03 04:00:00,1.094,1.093,1.128,1.136
4398,2017-07-03 05:00:00,1.094,1.093,1.129,1.141
4399,2017-07-03 06:00:00,1.094,1.093,1.129,1.141
4400,2017-07-03 07:00:00,1.094,1.093,1.132,1.141
4401,2017-07-03 08:00:00,1.094,1.093,1.136,1.148
4402,2017-07-03 09:00:00,1.094,1.093,1.136,1.151
4403,2017-07-03 10:00:00,1.094,1.093,1.136,1.151
4404,2017-07-03 11:00:00,1.094,1.093,1.136,1.151
4405,2017-07-03 12:00:00,1.094,1.093,1.13,1.145
4406,2017-07-03 13:00:00,1.094,1.093,1.128,1.142
4407,2017-07-03 14:00:00,1.077,1.076,1.113,1.13
4408,2017-07-03 15:00:00,1.075,1.074,1.111,1.129
4409,2017-07-03 16:00:00,1.075,1.074,1.111,1.129
4410,2017-07-03 17:00:00,1.075,1.074,1.11,1.127
4411,2017-07-03 18:00:00,1.069,1.068,1.106,1.124
4412,2017-07-03 19:00:00,1.069,1.068,1.104,1.122
4413,2017-07-03 20:00:00,1.069,1.068,1.103,1.12
4414,2017-07-03 21:00:00,1.059,1.059,1.094,1.113
4415,2017-07-03 22:00:00,1.059,1.059,1.094,1.113
4416,2017-07-03 23:00:00,1.059,1.059,1.094,1.113
4417,2017-07-04 00:00:00,1.059,1.059,1.094,1.113
4418,2017-07-04 01:00:00,1.059,1.059,1.094,1.113
4419,2017-07-04 02:00:00,1.059,1.059,1.095,1.115
4420,2017-07-04 03:00:00,1.059,1.059,1.095,1.115
4421,2017-07-04 04:00:00,1.061,1.06,1.096,1.116
4422,2017-07-04 05:00:00,1.061,1.06,1.1,1.121
4423,2017-07-04 06:00:00,1.061,1.06,1.103,1.126
4424,2017-07-04 07:00:00,1.061,1.06,1.108,1.134
4425,2017-07-04 08:00:00,1.061,1.06,1.109,1.139
4426,2017-07-04 09:00:00,1.061,1.06,1.109,1.139
4427,2017-07-04 10:00:00,1.06,1.06,1.108,1.139
4428,2017-07-04 11:00:00,1.06,1.06,1.108,1.139
4429,2017-07-04 12:00:00,1.06,1.06,1.108,1.139
4430,2017-07-04 13:00:00,1.06,1.06,1.108,1.139
4431,2017-07-04 14:00:00,1.06,1.06,1.108,1.139
4432,2017-07-04 15:00:00,1.06,1.06,1.108,1.139
4433,2017-07-04 16:00:00,1.06,1.06,1.108,1.139
4434,2017-07-04 17:00:00,1.06,1.06,1.108,1.139
4435,2017-07-04 18:00:00,1.06,1.06,1.108,1.139
4436,2017-07-04 19:00:00,1.06,1.06,1.108,1.139
4437,2017-07-04 20:00:00,1.06,1.06,1.108,1.131
4438,2017-07-04 21:00:00,1.06,1.06,1.108,1.131
4439,2017-07-04 22:00:00,1.06,1.06,1.094,1.117
4440,2017-07-04 23:00:00,1.042,1.042,1.081,1.106
4441,2017-07-05 00:00:00,1.042,1.042,1.078,1.103
4442,2017-07-05 01:00:00,1.042,1.042,1.078,1.103
4443,2017-07-05 02:00:00,1.042,1.042,1.078,1.103
4444,2017-07-05 03:00:00,1.042,1.042,1.078,1.103
4445,2017-07-05 04:00:00,1.042,1.042,1.07,1.094
4446,2017-07-05 05:00:00,1.042,1.042,1.048,1.072
4447,2017-07-05 06:00:00,1.022,1.022,1.043,1.069
4448,2017-07-05 07:00:00,1.022,1.022,1.043,1.069
4449,2017-07-05 08:00:00,1.022,1.022,1.043,1.069
4450,2017-07-05 09:00:00,1.022,1.022,1.043,1.069
4451,2017-07-05 10:00:00,1.022,1.022,1.043,1.069
4452,2017-07-05 11:00:00,1.022,1.022,1.043,1.069
4453,2017-07-05 12:00:00,1.022,1.022,1.043,1.069
4454,2017-07-05 13:00:00,1.022,1.022,1.043,1.069
4455,2017-07-05 14:00:00,1.022,1.022,1.043,1.069
4456,2017-07-05 15:00:00,1.022,1.022,1.043,1.069
4457,2017-07-05 16:00:00,1.022,1.022,1.043,1.069
4458,2017-07-05 17:00:00,1.022,1.022,1.043,1.069
4459,2017-07-05 18:00:00,1.022,1.022,1.043,1.069
4460,2017-07-05 19:00:00,1.022,1.022,1.043,1.069
4461,2017-07-05 20:00:00,1.021,1.02,1.043,1.068
4462,2017-07-05 21:00:00,1.02,1.019,1.042,1.068
4463,2017-07-05 22:00:00,1.02,1.019,1.042,1.068
4464,2017-07-05 23:00:00,1.02,1.019,1.042,1.068
4465,2017-07-06 00:00:00,1.02,1.019,1.042,1.068
4466,2017-07-06 01:00:00,1.02,1.019,1.042,1.068
4467,2017-07-06 02:00:00,1.02,1.019,1.042,1.068
4468,2017-07-06 03:00:00,1.02,1.019,1.042,1.068
4469,2017-07-06 04:00:00,1.02,1.019,1.042,1.068
4470,2017-07-06 05:00:00,1.02,1.019,1.042,1.068
4471,2017-07-06 06:00:00,1.02,1.019,1.043,1.069
4472,2017-07-06 07:00:00,1.039,1.038,1.053,1.076
4473,2017-07-06 08:00:00,1.039,1.038,1.05,1.073
4474,2017-07-06 09:00:00,1.039,1.038,1.049,1.072
4475,2017-07-06 10:00:00,1.039,1.038,1.049,1.072
4476,2017-07-06 11:00:00,1.039,1.038,1.049,1.072
4477,2017-07-06 12:00:00,1.039,1.038,1.049,1.072
4478,2017-07-06 13:00:00,1.039,1.038,1.05,1.074
4479,2017-07-06 14:00:00,1.039,1.038,1.05,1.074
4480,2017-07-06 15:00:00,1.039,1.038,1.05,1.074
4481,2017-07-06 16:00:00,1.039,1.038,1.05,1.074
4482,2017-07-06 17:00:00,1.036,1.036,1.048,1.073
4483,2017-07-06 18:00:00,1.02,1.019,1.035,1.064
4484,2017-07-06 19:00:00,1.007,1.006,1.023,1.055
4485,2017-07-06 20:00:00,1.007,1.006,1.023,1.055
4486,2017-07-06 21:00:00,1.007,1.006,1.023,1.055
4487,2017-07-06 22:00:00,1.007,1.006,1.023,1.055
4488,2017-07-06 23:00:00,1.007,1.006,1.023,1.055
4489,2017-07-07 00:00:00,1.009,1.009,1.025,1.056
4490,2017-07-07 01:00:00,1.013,1.013,1.028,1.058
4491,2017-07-07 02:00:00,1.013,1.013,1.028,1.059
4492,2017-07-07 03:00:00,1.013,1.013,1.03,1.061
4493,2017-07-07 04:00:00,1.018,1.018,1.033,1.064
4494,2017-07-07 05:00:00,1.018,1.018,1.033,1.064
4495,2017-07-07 06:00:00,1.018,1.018,1.033,1.064
4496,2017-07-07 07:00:00,1.018,1.018,1.033,1.064
4497,2017-07-07 08:00:00,1.018,1.018,1.033,1.064
4498,2017-07-07 09:00:00,1.018,1.018,1.033,1.064
4499,2017-07-07 10:00:00,1.018,1.018,1.033,1.064
4500,2017-07-07 11:00:00,1.018,1.018,1.033,1.064
4501,2017-07-07 12:00:00,1.018,1.018,1.033,1.064
4502,2017-07-07 13:00:00,1.018,1.018,1.033,1.064
4503,2017-07-07 14:00:00,1.018,1.018,1.033,1.064
4504,2017-07-07 15:00:00,1.018,1.018,1.032,1.062
4505,2017-07-07 16:00:00,1.011,1.01,1.026,1.057
4506,2017-07-07 17:00:00,1.011,1.01,1.026,1.057
4507,2017-07-07 18:00:00,1.01,1.009,1.025,1.057
4508,2017-07-07 19:00:00,1.01,1.009,1.025,1.057
4509,2017-07-07 20:00:00,1.01,1.009,1.025,1.057
4510,2017-07-07 21:00:00,1.01,1.009,1.025,1.057
4511,2017-07-07 22:00:00,1.01,1.009,1.023,1.053
4512,2017-07-07 23:00:00,1.01,1.009,1.023,1.053
4513,2017-07-08 00:00:00,1.01,1.009,1.023,1.053
4514,2017-07-08 01:00:00,1.01,1.009,1.023,1.053
4515,2017-07-08 02:00:00,1.008,1.007,1.021,1.052
4516,2017-07-08 03:00:00,1.003,1.002,1.018,1.049
4517,2017-07-08 04:00:00,0.997,0.999,1.015,1.045
4518,2017-07-08 05:00:00,0.997,0.999,1.015,1.045
4519,2017-07-08 06:00:00,0.997,0.999,1.014,1.044
4520,2017-07-08 07:00:00,0.997,0.999,1.012,1.041
4521,2017-07-08 08:00:00,0.997,0.999,1.011,1.041
4522,2017-07-08 09:00:00,0.997,0.999,1.01,1.04
4523,2017-07-08 10:00:00,0.997,0.999,1.01,1.04
4524,2017-07-08 11:00:00,0.997,0.999,1.01,1.04
4525,2017-07-08 12:00:00,0.997,0.999,1.01,1.04
4526,2017-07-08 13:00:00,1.001,1.002,1.012,1.041
4527,2017-07-08 14:00:00,1.001,1.002,1.013,1.042
4528,2017-07-08 15:00:00,1.001,1.003,1.013,1.043
4529,2017-07-08 16:00:00,1.001,1.003,1.013,1.043
4530,2017-07-08 17:00:00,1.001,1.003,1.013,1.043
4531,2017-07-08 18:00:00,1.001,1.003,1.013,1.043
4532,2017-07-08 19:00:00,1.001,1.003,1.013,1.043
4533,2017-07-08 20:00:00,1.001,1.003,1.021,1.051
4534,2017-07-08 21:00:00,1.017,1.019,1.032,1.061
4535,2017-07-08 22:00:00,1.017,1.019,1.033,1.064
4536,2017-07-08 23:00:00,1.017,1.019,1.033,1.064
4537,2017-07-09 00:00:00,1.017,1.019,1.033,1.064
4538,2017-07-09 01:00:00,1.017,1.019,1.032,1.064
4539,2017-07-09 02:00:00,1.017,1.019,1.032,1.063
4540,2017-07-09 03:00:00,1.014,1.016,1.03,1.061
4541,2017-07-09 04:00:00,1.014,1.016,1.03,1.061
4542,2017-07-09 05:00:00,1.014,1.016,1.03,1.061
4543,2017-07-09 06:00:00,1.014,1.016,1.037,1.07
4544,2017-07-09 07:00:00,1.022,1.024,1.041,1.075
4545,2017-07-09 08:00:00,1.022,1.024,1.042,1.076
4546,2017-07-09 09:00:00,1.028,1.03,1.048,1.08
4547,2017-07-09 10:00:00,1.028,1.03,1.048,1.08
4548,2017-07-09 11:00:00,1.028,1.03,1.048,1.08
4549,2017-07-09 12:00:00,1.028,1.03,1.048,1.08
4550,2017-07-09 13:00:00,1.028,1.03,1.048,1.08
4551,2017-07-09 14:00:00,1.042,1.044,1.058,1.09
4552,2017-07-09 15:00:00,1.055,1.058,1.071,1.101
4553,2017-07-09 16:00:00,1.055,1.058,1.073,1.105
4554,2017-07-09 17:00:00,1.055,1.058,1.082,1.116
4555,2017-07-09 18:00:00,1.055,1.058,1.083,1.126
4556,2017-07-09 19:00:00,1.055,1.058,1.085,1.129
4557,2017-07-09 20:00:00,1.06,1.062,1.089,1.132
4558,2017-07-09 21:00:00,1.045,1.047,1.074,1.119
4559,2017-07-09 22:00:00,1.045,1.047,1.074,1.119
4560,2017-07-09 23:00:00,1.054,1.057,1.083,1.127
4561,2017-07-10 00:00:00,1.059,1.061,1.086,1.13
4562,2017-07-10 01:00:00,1.059,1.061,1.091,1.136
4563,2017-07-10 02:00:00,1.059,1.061,1.091,1.14
4564,2017-07-10 03:00:00,1.064,1.066,1.094,1.143
4565,2017-07-10 04:00:00,1.064,1.066,1.096,1.15
4566,2017-07-10 05:00:00,1.064,1.066,1.101,1.155
4567,2017-07-10 06:00:00,1.07,1.072,1.105,1.159
4568,2017-07-10 07:00:00,1.07,1.072,1.113,1.17
4569,2017-07-10 08:00:00,1.07,1.072,1.114,1.176
4570,2017-07-10 09:00:00,1.07,1.072,1.114,1.176
4571,2017-07-10 10:00:00,1.07,1.072,1.114,1.176
4572,2017-07-10 11:00:00,1.07,1.072,1.114,1.176
4573,2017-07-10 12:00:00,1.067,1.07,1.111,1.174
4574,2017-07-10 13:00:00,1.064,1.066,1.107,1.171
4575,2017-07-10 14:00:00,1.064,1.066,1.107,1.171
4576,2017-07-10 15:00:00,1.064,1.066,1.107,1.171
4577,2017-07-10 16:00:00,1.064,1.066,1.11,1.174
4578,2017-07-10 17:00:00,1.064,1.061,1.106,1.171
4579,2017-07-10 18:00:00,1.064,1.061,1.104,1.167
4580,2017-07-10 19:00:00,1.044,1.042,1.085,1.149
4581,2017-07-10 20:00:00,1.043,1.041,1.084,1.149
4582,2017-07-10 21:00:00,1.031,1.029,1.071,1.137
4583,2017-07-10 22:00:00,1.015,1.012,1.056,1.122
4584,2017-07-10 23:00:00,1.009,1.007,1.051,1.117
4585,2017-07-11 00:00:00,1.008,1.006,1.05,1.116
4586,2017-07-11 01:00:00,1.008,1.006,1.05,1.116
4587,2017-07-11 02:00:00,1.008,1.006,1.05,1.116
4588,2017-07-11 03:00:00,1.008,1.006,1.05,1.116
4589,2017-07-11 04:00:00,1.008,1.006,1.05,1.116
4590,2017-07-11 05:00:00,1.008,1.006,1.05,1.116
4591,2017-07-11 06:00:00,1.008,1.006,1.05,1.116
4592,2017-07-11 07:00:00,1.01,1.008,1.052,1.117
4593,2017-07-11 08:00:00,1.007,1.005,1.048,1.114
4594,2017-07-11 09:00:00,1.007,1.005,1.048,1.111
4595,2017-07-11 10:00:00,1.004,1.002,1.045,1.109
4596,2017-07-11 11:00:00,1.004,1.002,1.045,1.109
4597,2017-07-11 12:00:00,1.004,1.002,1.045,1.109
4598,2017-07-11 13:00:00,1.004,1.002,1.045,1.109
4599,2017-07-11 14:00:00,1.006,1.004,1.047,1.111
4600,2017-07-11 15:00:00,1.006,1.004,1.047,1.111
4601,2017-07-11 16:00:00,1.013,1.011,1.052,1.117
4602,2017-07-11 17:00:00,1.013,1.011,1.052,1.117
4603,2017-07-11 18:00:00,1.013,1.011,1.052,1.117
4604,2017-07-11 19:00:00,1.013,1.011,1.052,1.117
4605,2017-07-11 20:00:00,1.013,1.011,1.052,1.117
4606,2017-07-11 21:00:00,1.021,1.019,1.058,1.123
4607,2017-07-11 22:00:00,1.021,1.019,1.059,1.124
4608,2017-07-11 23:00:00,1.021,1.019,1.055,1.119
4609,2017-07-12 00:00:00,1.024,1.022,1.058,1.121
4610,2017-07-12 01:00:00,1.024,1.022,1.058,1.122
4611,2017-07-12 02:00:00,1.024,1.022,1.059,1.125
4612,2017-07-12 03:00:00,1.027,1.025,1.062,1.127
4613,2017-07-12 04:00:00,1.03,1.028,1.066,1.13
4614,2017-07-12 05:00:00,1.03,1.028,1.067,1.132
4615,2017-07-12 06:00:00,1.037,1.035,1.071,1.136
4616,2017-07-12 07:00:00,1.037,1.035,1.073,1.142
4617,2017-07-12 08:00:00,1.037,1.035,1.074,1.148
4618,2017-07-12 09:00:00,1.037,1.035,1.074,1.148
4619,2017-07-12 10:00:00,1.037,1.035,1.074,1.148
4620,2017-07-12 11:00:00,1.037,1.035,1.074,1.148
4621,2017-07-12 12:00:00,1.037,1.035,1.074,1.148
4622,2017-07-12 13:00:00,1.037,1.035,1.074,1.148
4623,2017-07-12 14:00:00,1.037,1.035,1.075,1.148
4624,2017-07-12 15:00:00,1.031,1.029,1.07,1.133
4625,2017-07-12 16:00:00,1.031,1.029,1.069,1.133
4626,2017-07-12 17:00:00,1.031,1.029,1.07,1.135
4627,2017-07-12 18:00:00,1.031,1.029,1.071,1.137
4628,2017-07-12 19:00:00,1.035,1.033,1.073,1.139
4629,2017-07-12 20:00:00,1.035,1.033,1.073,1.139
4630,2017-07-12 21:00:00,1.035,1.033,1.073,1.139
4631,2017-07-12 22:00:00,1.035,1.033,1.073,1.139
4632,2017-07-12 23:00:00,1.035,1.033,1.073,1.139
4633,2017-07-13 00:00:00,1.029,1.026,1.066,1.133
4634,2017-07-13 01:00:00,1.025,1.023,1.063,1.13
4635,2017-07-13 02:00:00,1.019,1.017,1.056,1.124
4636,2017-07-13 03:00:00,1.027,1.025,1.063,1.13
4637,2017-07-13 04:00:00,1.027,1.025,1.063,1.131
4638,2017-07-13 05:00:00,1.027,1.025,1.063,1.131
4639,2017-07-13 06:00:00,1.027,1.025,1.063,1.131
4640,2017-07-13 07:00:00,1.027,1.025,1.064,1.133
4641,2017-07-13 08:00:00,1.027,1.025,1.067,1.138
4642,2017-07-13 09:00:00,1.027,1.025,1.068,1.143
4643,2017-07-13 10:00:00,1.027,1.025,1.068,1.143
4644,2017-07-13 11:00:00,1.027,1.025,1.068,1.143
4645,2017-07-13 12:00:00,1.027,1.025,1.068,1.143
4646,2017-07-13 13:00:00,1.027,1.025,1.068,1.129
4647,2017-07-13 14:00:00,1.029,1.027,1.07,1.13
4648,2017-07-13 15:00:00,1.036,1.034,1.076,1.135
4649,2017-07-13 16:00:00,1.05,1.048,1.086,1.146
4650,2017-07-13 17:00:00,1.05,1.048,1.088,1.148
4651,2017-07-13 18:00:00,1.05,1.048,1.089,1.153
4652,2017-07-13 19:00:00,1.05,1.048,1.091,1.158
4653,2017-07-13 20:00:00,1.05,1.048,1.073,1.138
4654,2017-07-13 21:00:00,1.028,1.026,1.052,1.12
4655,2017-07-13 22:00:00,1.019,1.016,1.045,1.112
4656,2017-07-13 23:00:00,1.013,1.011,1.039,1.107
4657,2017-07-14 00:00:00,1.013,1.011,1.039,1.107
4658,2017-07-14 01:00:00,1.013,1.011,1.039,1.107
4659,2017-07-14 02:00:00,1.013,1.011,1.039,1.107
4660,2017-07-14 03:00:00,1.013,1.011,1.039,1.107
4661,2017-07-14 04:00:00,1.013,1.011,1.039,1.107
4662,2017-07-14 05:00:00,1.013,1.011,1.039,1.107
4663,2017-07-14 06:00:00,1.013,1.011,1.039,1.109
4664,2017-07-14 07:00:00,1.023,1.02,1.047,1.115
4665,2017-07-14 08:00:00,1.022,1.02,1.047,1.115
4666,2017-07-14 09:00:00,1.022,1.02,1.045,1.113
4667,2017-07-14 10:00:00,1.028,1.025,1.05,1.117
4668,2017-07-14 11:00:00,1.029,1.027,1.051,1.118
4669,2017-07-14 12:00:00,1.029,1.027,1.051,1.118
4670,2017-07-14 13:00:00,1.029,1.027,1.051,1.118
4671,2017-07-14 14:00:00,1.029,1.027,1.051,1.118
4672,2017-07-14 15:00:00,1.025,1.023,1.046,1.114
4673,2017-07-14 16:00:00,1.025,1.023,1.045,1.113
4674,2017-07-14 17:00:00,1.025,1.023,1.045,1.113
4675,2017-07-14 18:00:00,1.025,1.023,1.047,1.116
4676,2017-07-14 19:00:00,1.025,1.023,1.047,1.117
4677,2017-07-14 20:00:00,1.025,1.023,1.048,1.118
4678,2017-07-14 21:00:00,1.025,1.023,1.048,1.118
4679,2017-07-14 22:00:00,1.025,1.023,1.048,1.118
4680,2017-07-14 23:00:00,1.025,1.023,1.048,1.118
4681,2017-07-15 00:00:00,1.025,1.023,1.048,1.119
4682,2017-07-15 01:00:00,1.014,1.012,1.035,1.107
4683,2017-07-15 02:00:00,1.003,1.001,1.026,1.097
4684,2017-07-15 03:00:00,1.001,0.999,1.024,1.095
4685,2017-07-15 04:00:00,1.001,0.999,1.024,1.095
4686,2017-07-15 05:00:00,1.001,0.999,1.024,1.095
4687,2017-07-15 06:00:00,1.001,0.999,1.024,1.095
4688,2017-07-15 07:00:00,1.001,0.999,1.024,1.095
4689,2017-07-15 08:00:00,1.001,0.999,1.024,1.095
4690,2017-07-15 09:00:00,1.001,0.999,1.02,1.086
4691,2017-07-15 10:00:00,1.001,0.999,1.02,1.086
4692,2017-07-15 11:00:00,1.001,0.999,1.02,1.086
4693,2017-07-15 12:00:00,1.001,0.999,1.02,1.086
4694,2017-07-15 13:00:00,1.001,0.999,1.02,1.086
4695,2017-07-15 14:00:00,1.001,0.999,1.019,1.086
4696,2017-07-15 15:00:00,1.001,0.999,1.019,1.086
4697,2017-07-15 16:00:00,1.001,0.999,1.019,1.086
4698,2017-07-15 17:00:00,1.001,0.999,1.019,1.086
4699,2017-07-15 18:00:00,1.001,0.999,1.019,1.086
4700,2017-07-15 19:00:00,1.001,0.999,1.019,1.086
4701,2017-07-15 20:00:00,1.001,0.999,1.019,1.086
4702,2017-07-15 21:00:00,1.001,0.999,1.019,1.086
4703,2017-07-15 22:00:00,1.001,0.999,1.019,1.086
4704,2017-07-15 23:00:00,1.009,1.007,1.027,1.091
4705,2017-07-16 00:00:00,1.009,1.007,1.028,1.094
4706,2017-07-16 01:00:00,1.017,1.014,1.034,1.099
4707,2017-07-16 02:00:00,1.017,1.014,1.035,1.101
4708,2017-07-16 03:00:00,1.017,1.014,1.037,1.107
4709,2017-07-16 04:00:00,1.017,1.014,1.041,1.114
4710,2017-07-16 05:00:00,1.034,1.032,1.055,1.127
4711,2017-07-16 06:00:00,1.034,1.032,1.056,1.13
4712,2017-07-16 07:00:00,1.034,1.032,1.057,1.133
4713,2017-07-16 08:00:00,1.034,1.032,1.057,1.133
4714,2017-07-16 09:00:00,1.034,1.032,1.058,1.135
4715,2017-07-16 10:00:00,1.036,1.034,1.06,1.136
4716,2017-07-16 11:00:00,1.036,1.034,1.06,1.137
4717,2017-07-16 12:00:00,1.036,1.034,1.061,1.139
4718,2017-07-16 13:00:00,1.036,1.034,1.063,1.143
4719,2017-07-16 14:00:00,1.036,1.034,1.067,1.148
4720,2017-07-16 15:00:00,1.036,1.034,1.068,1.151
4721,2017-07-16 16:00:00,1.036,1.034,1.069,1.152
4722,2017-07-16 17:00:00,1.036,1.034,1.066,1.148
4723,2017-07-16 18:00:00,1.03,1.028,1.06,1.143
4724,2017-07-16 19:00:00,1.026,1.024,1.056,1.139
4725,2017-07-16 20:00:00,1.022,1.02,1.051,1.134
4726,2017-07-16 21:00:00,1.022,1.019,1.05,1.133
4727,2017-07-16 22:00:00,1.017,1.014,1.043,1.128
4728,2017-07-16 23:00:00,1.013,1.011,1.039,1.124
4729,2017-07-17 00:00:00,1.013,1.011,1.039,1.124
4730,2017-07-17 01:00:00,1.013,1.011,1.039,1.124
4731,2017-07-17 02:00:00,1.013,1.011,1.039,1.124
4732,2017-07-17 03:00:00,1.013,1.011,1.039,1.124
4733,2017-07-17 04:00:00,1.013,1.011,1.039,1.124
4734,2017-07-17 05:00:00,1.017,1.015,1.044,1.127
4735,2017-07-17 06:00:00,1.019,1.017,1.046,1.129
4736,2017-07-17 07:00:00,1.019,1.017,1.039,1.121
4737,2017-07-17 08:00:00,1.019,1.017,1.041,1.123
4738,2017-07-17 09:00:00,1.025,1.022,1.045,1.127
4739,2017-07-17 10:00:00,1.025,1.022,1.045,1.127
4740,2017-07-17 11:00:00,1.026,1.024,1.046,1.129
4741,2017-07-17 12:00:00,1.026,1.024,1.047,1.13
4742,2017-07-17 13:00:00,1.026,1.024,1.047,1.13
4743,2017-07-17 14:00:00,1.026,1.024,1.047,1.131
4744,2017-07-17 15:00:00,1.026,1.024,1.048,1.132
4745,2017-07-17 16:00:00,1.026,1.024,1.051,1.136
4746,2017-07-17 17:00:00,1.026,1.024,1.051,1.137
4747,2017-07-17 18:00:00,1.026,1.024,1.053,1.14
4748,2017-07-17 19:00:00,1.028,1.026,1.055,1.141
4749,2017-07-17 20:00:00,1.028,1.026,1.056,1.144
4750,2017-07-17 21:00:00,1.028,1.026,1.058,1.146
4751,2017-07-17 22:00:00,1.028,1.026,1.059,1.148
4752,2017-07-17 23:00:00,1.034,1.032,1.063,1.151
4753,2017-07-18 00:00:00,1.034,1.032,1.064,1.154
4754,2017-07-18 01:00:00,1.037,1.034,1.068,1.157
4755,2017-07-18 02:00:00,1.037,1.034,1.07,1.16
4756,2017-07-18 03:00:00,1.049,1.047,1.077,1.168
4757,2017-07-18 04:00:00,1.049,1.047,1.078,1.169
4758,2017-07-18 05:00:00,1.053,1.05,1.082,1.172
4759,2017-07-18 06:00:00,1.053,1.05,1.08,1.159
4760,2017-07-18 07:00:00,1.03,1.028,1.058,1.137
4761,2017-07-18 08:00:00,1.023,1.021,1.05,1.13
4762,2017-07-18 09:00:00,1.023,1.021,1.05,1.13
4763,2017-07-18 10:00:00,1.023,1.021,1.051,1.131
4764,2017-07-18 11:00:00,1.023,1.021,1.051,1.131
4765,2017-07-18 12:00:00,1.024,1.022,1.052,1.132
4766,2017-07-18 13:00:00,1.026,1.023,1.053,1.133
4767,2017-07-18 14:00:00,1.026,1.023,1.053,1.133
4768,2017-07-18 15:00:00,1.026,1.023,1.054,1.134
4769,2017-07-18 16:00:00,1.026,1.023,1.054,1.135
4770,2017-07-18 17:00:00,1.026,1.023,1.055,1.137
4771,2017-07-18 18:00:00,1.026,1.023,1.057,1.14
4772,2017-07-18 19:00:00,1.023,1.02,1.054,1.137
4773,2017-07-18 20:00:00,1.017,1.015,1.05,1.132
4774,2017-07-18 21:00:00,1.016,1.014,1.048,1.131
4775,2017-07-18 22:00:00,1.016,1.014,1.047,1.128
4776,2017-07-18 23:00:00,1.016,1.014,1.047,1.128
4777,2017-07-19 00:00:00,1.016,1.014,1.047,1.129
4778,2017-07-19 01:00:00,1.016,1.014,1.047,1.129
4779,2017-07-19 02:00:00,1.017,1.015,1.048,1.13
4780,2017-07-19 03:00:00,1.017,1.015,1.048,1.13
4781,2017-07-19 04:00:00,1.017,1.015,1.048,1.13
4782,2017-07-19 05:00:00,1.017,1.015,1.048,1.13
4783,2017-07-19 06:00:00,1.017,1.015,1.048,1.132
4784,2017-07-19 07:00:00,1.017,1.015,1.051,1.135
4785,2017-07-19 08:00:00,1.018,1.016,1.052,1.135
4786,2017-07-19 09:00:00,1.018,1.016,1.052,1.137
4787,2017-07-19 10:00:00,1.018,1.016,1.052,1.137
4788,2017-07-19 11:00:00,1.017,1.015,1.052,1.136
4789,2017-07-19 12:00:00,1.017,1.015,1.051,1.136
4790,2017-07-19 13:00:00,1.019,1.017,1.053,1.137
4791,2017-07-19 14:00:00,1.022,1.02,1.055,1.139
4792,2017-07-19 15:00:00,1.022,1.02,1.056,1.141
4793,2017-07-19 16:00:00,1.022,1.02,1.056,1.141
4794,2017-07-19 17:00:00,1.022,1.02,1.056,1.141
4795,2017-07-19 18:00:00,1.022,1.02,1.056,1.14
4796,2017-07-19 19:00:00,1.02,1.017,1.054,1.138
4797,2017-07-19 20:00:00,1.02,1.017,1.054,1.123
4798,2017-07-19 21:00:00,1.02,1.017,1.054,1.123
4799,2017-07-19 22:00:00,1.02,1.017,1.053,1.122
4800,2017-07-19 23:00:00,1.02,1.017,1.053,1.121
4801,2017-07-20 00:00:00,1.02,1.017,1.052,1.121
4802,2017-07-20 01:00:00,1.02,1.017,1.052,1.12
4803,2017-07-20 02:00:00,1.019,1.016,1.051,1.119
4804,2017-07-20 03:00:00,1.018,1.015,1.05,1.118
4805,2017-07-20 04:00:00,1.017,1.015,1.05,1.118
4806,2017-07-20 05:00:00,1.017,1.014,1.049,1.118
4807,2017-07-20 06:00:00,1.017,1.014,1.049,1.118
4808,2017-07-20 07:00:00,1.015,1.013,1.048,1.116
4809,2017-07-20 08:00:00,1.015,1.013,1.048,1.116
4810,2017-07-20 09:00:00,1.015,1.013,1.048,1.116
4811,2017-07-20 10:00:00,1.015,1.012,1.048,1.115
4812,2017-07-20 11:00:00,1.008,1.006,1.041,1.109
4813,2017-07-20 12:00:00,1.007,1.005,1.04,1.108
4814,2017-07-20 13:00:00,1.007,1.005,1.04,1.108
4815,2017-07-20 14:00:00,1.007,1.005,1.04,1.108
4816,2017-07-20 15:00:00,1.007,1.005,1.041,1.109
4817,2017-07-20 16:00:00,1.007,1.005,1.041,1.11
4818,2017-07-20 17:00:00,1.007,1.005,1.041,1.11
4819,2017-07-20 18:00:00,0.994,0.992,1.029,1.097
4820,2017-07-20 19:00:00,0.994,0.992,1.029,1.097
4821,2017-07-20 20:00:00,0.994,0.992,1.029,1.097
4822,2017-07-20 21:00:00,0.994,0.992,1.029,1.097
4823,2017-07-20 22:00:00,0.994,0.992,1.029,1.097
4824,2017-07-20 23:00:00,0.994,0.992,1.029,1.097
4825,2017-07-21 00:00:00,0.994,0.992,1.029,1.097
4826,2017-07-21 01:00:00,0.994,0.992,1.029,1.097
4827,2017-07-21 02:00:00,0.996,0.994,1.03,1.099
4828,2017-07-21 03:00:00,0.997,0.995,1.031,1.099
4829,2017-07-21 04:00:00,0.998,0.996,1.032,1.101
4830,2017-07-21 05:00:00,0.998,0.996,1.033,1.104
4831,2017-07-21 06:00:00,0.998,0.996,1.033,1.104
4832,2017-07-21 07:00:00,0.998,0.996,1.033,1.104
4833,2017-07-21 08:00:00,0.998,0.996,1.026,1.091
4834,2017-07-21 09:00:00,0.998,0.996,1.026,1.091
4835,2017-07-21 10:00:00,0.998,0.996,1.026,1.091
4836,2017-07-21 11:00:00,0.998,0.996,1.026,1.091
4837,2017-07-21 12:00:00,0.998,0.996,1.026,1.091
4838,2017-07-21 13:00:00,0.998,0.996,1.026,1.091
4839,2017-07-21 14:00:00,0.998,0.996,1.026,1.091
4840,2017-07-21 15:00:00,0.997,0.995,1.025,1.09
4841,2017-07-21 16:00:00,0.997,0.995,1.025,1.09
4842,2017-07-21 17:00:00,0.997,0.994,1.024,1.089
4843,2017-07-21 18:00:00,0.997,0.994,1.024,1.089
4844,2017-07-21 19:00:00,0.997,0.994,1.024,1.089
4845,2017-07-21 20:00:00,0.997,0.994,1.024,1.089
4846,2017-07-21 21:00:00,0.997,0.994,1.024,1.089
4847,2017-07-21 22:00:00,0.997,0.994,1.028,1.095
4848,2017-07-21 23:00:00,1,0.998,1.03,1.097
4849,2017-07-22 00:00:00,1,0.998,1.032,1.099
4850,2017-07-22 01:00:00,1.004,1.002,1.034,1.101
4851,2017-07-22 02:00:00,1.006,1.004,1.035,1.102
4852,2017-07-22 03:00:00,1.009,1.007,1.038,1.104
4853,2017-07-22 04:00:00,1.009,1.007,1.038,1.104
4854,2017-07-22 05:00:00,1.01,1.008,1.039,1.105
4855,2017-07-22 06:00:00,1.01,1.008,1.04,1.108
4856,2017-07-22 07:00:00,1.01,1.008,1.043,1.112
4857,2017-07-22 08:00:00,1.01,1.008,1.045,1.115
4858,2017-07-22 09:00:00,1.018,1.015,1.05,1.119
4859,2017-07-22 10:00:00,1.018,1.015,1.052,1.121
4860,2017-07-22 11:00:00,1.018,1.015,1.054,1.125
4861,2017-07-22 12:00:00,1.024,1.021,1.058,1.128
4862,2017-07-22 13:00:00,1.024,1.021,1.06,1.131
4863,2017-07-22 14:00:00,1.024,1.021,1.063,1.133
4864,2017-07-22 15:00:00,1.024,1.021,1.063,1.134
4865,2017-07-22 16:00:00,1.024,1.021,1.065,1.137
4866,2017-07-22 17:00:00,1.024,1.021,1.063,1.134
4867,2017-07-22 18:00:00,1.019,1.017,1.059,1.13
4868,2017-07-22 19:00:00,1.019,1.017,1.058,1.13
4869,2017-07-22 20:00:00,1.019,1.016,1.057,1.129
4870,2017-07-22 21:00:00,1.016,1.015,1.056,1.128
4871,2017-07-22 22:00:00,1.008,1.008,1.049,1.122
4872,2017-07-22 23:00:00,1.008,1.008,1.048,1.121
4873,2017-07-23 00:00:00,1.006,1.005,1.046,1.119
4874,2017-07-23 01:00:00,1.006,1.005,1.048,1.122
4875,2017-07-23 02:00:00,1.006,1.005,1.048,1.122
4876,2017-07-23 03:00:00,1.006,1.005,1.049,1.127
4877,2017-07-23 04:00:00,1.006,1.005,1.054,1.135
4878,2017-07-23 05:00:00,1.006,1.005,1.055,1.142
4879,2017-07-23 06:00:00,1.006,1.005,1.06,1.149
4880,2017-07-23 07:00:00,1.015,1.014,1.067,1.154
4881,2017-07-23 08:00:00,1.015,1.014,1.069,1.156
4882,2017-07-23 09:00:00,1.021,1.021,1.073,1.159
4883,2017-07-23 10:00:00,1.021,1.021,1.073,1.16
4884,2017-07-23 11:00:00,1.021,1.021,1.075,1.164
4885,2017-07-23 12:00:00,1.021,1.021,1.077,1.167
4886,2017-07-23 13:00:00,1.021,1.021,1.079,1.17
4887,2017-07-23 14:00:00,1.021,1.021,1.079,1.17
4888,2017-07-23 15:00:00,1.021,1.021,1.08,1.171
4889,2017-07-23 16:00:00,1.025,1.024,1.082,1.173
4890,2017-07-23 17:00:00,1.036,1.035,1.092,1.179
4891,2017-07-23 18:00:00,1.036,1.035,1.093,1.184
4892,2017-07-23 19:00:00,1.015,1.014,1.071,1.163
4893,2017-07-23 20:00:00,1.001,1.001,1.058,1.115
4894,2017-07-23 21:00:00,0.991,0.99,1.048,1.106
4895,2017-07-23 22:00:00,0.991,0.99,1.042,1.093
4896,2017-07-23 23:00:00,0.975,0.974,1.025,1.078
4897,2017-07-24 00:00:00,0.975,0.974,1.024,1.077
4898,2017-07-24 01:00:00,0.975,0.974,1.025,1.078
4899,2017-07-24 02:00:00,0.977,0.976,1.026,1.079
4900,2017-07-24 03:00:00,0.977,0.976,1.027,1.081
4901,2017-07-24 04:00:00,0.977,0.977,1.028,1.081
4902,2017-07-24 05:00:00,0.985,0.984,1.031,1.085
4903,2017-07-24 06:00:00,0.992,0.991,1.034,1.089
4904,2017-07-24 07:00:00,0.992,0.991,1.034,1.089
4905,2017-07-24 08:00:00,0.992,0.991,1.034,1.089
4906,2017-07-24 09:00:00,0.981,0.98,1.024,1.08
4907,2017-07-24 10:00:00,0.981,0.98,1.024,1.08
4908,2017-07-24 11:00:00,0.981,0.98,1.024,1.08
4909,2017-07-24 12:00:00,0.981,0.98,1.025,1.082
4910,2017-07-24 13:00:00,0.983,0.982,1.026,1.084
4911,2017-07-24 14:00:00,0.983,0.982,1.027,1.084
4912,2017-07-24 15:00:00,0.983,0.982,1.027,1.085
4913,2017-07-24 16:00:00,0.988,0.987,1.031,1.088
4914,2017-07-24 17:00:00,0.991,0.99,1.033,1.091
4915,2017-07-24 18:00:00,0.994,0.993,1.035,1.093
4916,2017-07-24 19:00:00,0.994,0.993,1.031,1.082
4917,2017-07-24 20:00:00,0.995,0.994,1.033,1.084
4918,2017-07-24 21:00:00,0.993,0.992,1.031,1.082
4919,2017-07-24 22:00:00,0.996,0.995,1.032,1.083
4920,2017-07-24 23:00:00,0.998,0.997,1.034,1.085
4921,2017-07-25 00:00:00,0.998,0.997,1.034,1.085
4922,2017-07-25 01:00:00,0.998,0.997,1.035,1.086
4923,2017-07-25 02:00:00,0.998,0.997,1.035,1.087
4924,2017-07-25 03:00:00,0.998,0.997,1.035,1.087
4925,2017-07-25 04:00:00,0.999,0.998,1.037,1.088
4926,2017-07-25 05:00:00,0.999,0.998,1.037,1.089
4927,2017-07-25 06:00:00,0.999,0.998,1.037,1.091
4928,2017-07-25 07:00:00,0.999,0.998,1.038,1.091
4929,2017-07-25 08:00:00,1,0.999,1.038,1.092
4930,2017-07-25 09:00:00,1,0.999,1.038,1.093
4931,2017-07-25 10:00:00,1,0.999,1.039,1.095
4932,2017-07-25 11:00:00,1,0.999,1.04,1.095
4933,2017-07-25 12:00:00,1.003,1.002,1.043,1.098
4934,2017-07-25 13:00:00,1.007,1.006,1.046,1.1
4935,2017-07-25 14:00:00,1.007,1.006,1.046,1.1
4936,2017-07-25 15:00:00,1.008,1.007,1.047,1.101
4937,2017-07-25 16:00:00,1.008,1.007,1.047,1.1
4938,2017-07-25 17:00:00,1.008,1.007,1.047,1.1
4939,2017-07-25 18:00:00,1.008,1.007,1.047,1.1
4940,2017-07-25 19:00:00,1.009,1.008,1.047,1.101
4941,2017-07-25 20:00:00,1.014,1.013,1.05,1.104
4942,2017-07-25 21:00:00,1.02,1.019,1.053,1.108
4943,2017-07-25 22:00:00,1.023,1.022,1.057,1.11
4944,2017-07-25 23:00:00,1.023,1.022,1.057,1.11
4945,2017-07-26 00:00:00,1.022,1.021,1.055,1.109
4946,2017-07-26 01:00:00,1.019,1.018,1.052,1.106
4947,2017-07-26 02:00:00,1.018,1.017,1.051,1.105
4948,2017-07-26 03:00:00,1.013,1.012,1.047,1.101
4949,2017-07-26 04:00:00,1.013,1.012,1.046,1.101
4950,2017-07-26 05:00:00,1.013,1.012,1.046,1.101
4951,2017-07-26 06:00:00,1.013,1.012,1.046,1.101
4952,2017-07-26 07:00:00,1.013,1.012,1.037,1.089
4953,2017-07-26 08:00:00,1.002,1.002,1.027,1.081
4954,2017-07-26 09:00:00,1.002,1.002,1.027,1.081
4955,2017-07-26 10:00:00,1.002,1.002,1.027,1.081
4956,2017-07-26 11:00:00,1.002,1.002,1.027,1.081
4957,2017-07-26 12:00:00,1.002,1.002,1.026,1.08
4958,2017-07-26 13:00:00,1.002,1.002,1.025,1.078
4959,2017-07-26 14:00:00,1.001,1,1.024,1.078
4960,2017-07-26 15:00:00,1,0.999,1.022,1.077
4961,2017-07-26 16:00:00,1,0.999,1.022,1.077
4962,2017-07-26 17:00:00,1,0.999,1.022,1.077
4963,2017-07-26 18:00:00,1,0.999,1.022,1.077
4964,2017-07-26 19:00:00,1,0.999,1.022,1.077
4965,2017-07-26 20:00:00,1,0.999,1.022,1.077
4966,2017-07-26 21:00:00,1,0.999,1.022,1.077
4967,2017-07-26 22:00:00,0.997,0.996,1.02,1.075
4968,2017-07-26 23:00:00,0.995,0.995,1.019,1.073
4969,2017-07-27 00:00:00,0.997,0.997,1.02,1.074
4970,2017-07-27 01:00:00,1.003,1.002,1.023,1.077
4971,2017-07-27 02:00:00,1.007,1.006,1.026,1.08
4972,2017-07-27 03:00:00,1.019,1.018,1.036,1.088
4973,2017-07-27 04:00:00,1.019,1.018,1.037,1.089
4974,2017-07-27 05:00:00,1.019,1.018,1.039,1.092
4975,2017-07-27 06:00:00,1.023,1.022,1.041,1.094
4976,2017-07-27 07:00:00,1.023,1.022,1.044,1.098
4977,2017-07-27 08:00:00,1.023,1.022,1.046,1.101
4978,2017-07-27 09:00:00,1.023,1.022,1.046,1.101
4979,2017-07-27 10:00:00,1.023,1.022,1.046,1.101
4980,2017-07-27 11:00:00,1.023,1.022,1.046,1.101
4981,2017-07-27 12:00:00,1.023,1.022,1.047,1.102
4982,2017-07-27 13:00:00,1.034,1.034,1.053,1.11
4983,2017-07-27 14:00:00,1.038,1.038,1.057,1.113
4984,2017-07-27 15:00:00,1.038,1.038,1.058,1.117
4985,2017-07-27 16:00:00,1.038,1.038,1.059,1.119
4986,2017-07-27 17:00:00,1.046,1.045,1.068,1.126
4987,2017-07-27 18:00:00,1.046,1.045,1.068,1.126
4988,2017-07-27 19:00:00,1.046,1.045,1.068,1.126
4989,2017-07-27 20:00:00,1.046,1.045,1.068,1.126
4990,2017-07-27 21:00:00,1.046,1.045,1.068,1.126
4991,2017-07-27 22:00:00,1.045,1.044,1.066,1.124
4992,2017-07-27 23:00:00,1.045,1.044,1.066,1.124
4993,2017-07-28 00:00:00,1.045,1.044,1.066,1.124
4994,2017-07-28 01:00:00,1.045,1.044,1.066,1.124
4995,2017-07-28 02:00:00,1.045,1.044,1.066,1.124
4996,2017-07-28 03:00:00,1.045,1.044,1.066,1.124
4997,2017-07-28 04:00:00,1.045,1.044,1.066,1.124
4998,2017-07-28 05:00:00,1.045,1.044,1.066,1.124
4999,2017-07-28 06:00:00,1.045,1.044,1.066,1.124
5000,2017-07-28 07:00:00,1.045,1.044,1.07,1.131
5001,2017-07-28 08:00:00,1.044,1.044,1.07,1.131
5002,2017-07-28 09:00:00,1.044,1.044,1.07,1.131
5003,2017-07-28 10:00:00,1.044,1.044,1.069,1.129
5004,2017-07-28 11:00:00,1.048,1.047,1.071,1.131
5005,2017-07-28 12:00:00,1.048,1.047,1.071,1.132
5006,2017-07-28 13:00:00,1.05,1.049,1.073,1.133
5007,2017-07-28 14:00:00,1.05,1.049,1.074,1.135
5008,2017-07-28 15:00:00,1.05,1.049,1.075,1.137
5009,2017-07-28 16:00:00,1.05,1.049,1.078,1.141
5010,2017-07-28 17:00:00,1.045,1.044,1.073,1.137
5011,2017-07-28 18:00:00,1.043,1.042,1.071,1.136
5012,2017-07-28 19:00:00,1.043,1.042,1.07,1.134
5013,2017-07-28 20:00:00,1.035,1.034,1.06,1.125
5014,2017-07-28 21:00:00,1.024,1.023,1.05,1.116
5015,2017-07-28 22:00:00,1.024,1.023,1.047,1.113
5016,2017-07-28 23:00:00,1.024,1.023,1.045,1.111
5017,2017-07-29 00:00:00,1.025,1.024,1.046,1.111
5018,2017-07-29 01:00:00,1.025,1.024,1.046,1.112
5019,2017-07-29 02:00:00,1.026,1.026,1.047,1.113
5020,2017-07-29 03:00:00,1.026,1.026,1.047,1.113
5021,2017-07-29 04:00:00,1.026,1.026,1.048,1.116
5022,2017-07-29 05:00:00,1.038,1.037,1.059,1.124
5023,2017-07-29 06:00:00,1.038,1.037,1.064,1.13
5024,2017-07-29 07:00:00,1.045,1.044,1.068,1.135
5025,2017-07-29 08:00:00,1.043,1.043,1.066,1.133
5026,2017-07-29 09:00:00,1.043,1.043,1.066,1.132
5027,2017-07-29 10:00:00,1.043,1.043,1.065,1.131
5028,2017-07-29 11:00:00,1.039,1.038,1.061,1.127
5029,2017-07-29 12:00:00,1.043,1.042,1.063,1.129
5030,2017-07-29 13:00:00,1.043,1.042,1.067,1.14
5031,2017-07-29 14:00:00,1.043,1.042,1.08,1.159
5032,2017-07-29 15:00:00,1.043,1.042,1.081,1.16
5033,2017-07-29 16:00:00,1.043,1.042,1.083,1.162
5034,2017-07-29 17:00:00,1.043,1.042,1.083,1.162
5035,2017-07-29 18:00:00,1.043,1.042,1.085,1.164
5036,2017-07-29 19:00:00,1.043,1.042,1.085,1.164
5037,2017-07-29 20:00:00,1.034,1.033,1.078,1.16
5038,2017-07-29 21:00:00,1.034,1.033,1.074,1.155
5039,2017-07-29 22:00:00,1.028,1.027,1.068,1.152
5040,2017-07-29 23:00:00,1.034,1.034,1.073,1.155
5041,2017-07-30 00:00:00,1.034,1.034,1.073,1.155
5042,2017-07-30 01:00:00,1.037,1.036,1.074,1.155
5043,2017-07-30 02:00:00,1.037,1.036,1.076,1.157
5044,2017-07-30 03:00:00,1.04,1.039,1.077,1.158
5045,2017-07-30 04:00:00,1.044,1.043,1.079,1.117
5046,2017-07-30 05:00:00,1.041,1.041,1.077,1.116
5047,2017-07-30 06:00:00,1.036,1.035,1.072,1.113
5048,2017-07-30 07:00:00,1.036,1.035,1.068,1.11
5049,2017-07-30 08:00:00,1.025,1.024,1.056,1.103
5050,2017-07-30 09:00:00,1.018,1.018,1.05,1.099
5051,2017-07-30 10:00:00,1.013,1.012,1.046,1.096
5052,2017-07-30 11:00:00,0.999,0.998,1.033,1.087
5053,2017-07-30 12:00:00,0.987,0.986,1.021,1.078
5054,2017-07-30 13:00:00,0.987,0.986,1.002,1.058
5055,2017-07-30 14:00:00,0.987,0.986,0.996,1.048
5056,2017-07-30 15:00:00,0.987,0.986,0.995,1.046
5057,2017-07-30 16:00:00,0.987,0.986,0.992,1.036
5058,2017-07-30 17:00:00,0.983,0.983,0.991,1.035
5059,2017-07-30 18:00:00,0.983,0.983,0.991,1.035
5060,2017-07-30 19:00:00,0.983,0.983,0.991,1.035
5061,2017-07-30 20:00:00,0.983,0.983,0.991,1.035
5062,2017-07-30 21:00:00,0.981,0.981,0.99,1.035
5063,2017-07-30 22:00:00,0.981,0.981,0.99,1.034
5064,2017-07-30 23:00:00,0.981,0.981,0.989,1.031
5065,2017-07-31 00:00:00,0.979,0.979,0.989,1.031
5066,2017-07-31 01:00:00,0.977,0.977,0.988,1.03
5067,2017-07-31 02:00:00,0.977,0.977,0.987,1.028
5068,2017-07-31 03:00:00,0.977,0.977,0.986,1.028
5069,2017-07-31 04:00:00,0.977,0.977,0.985,1.027
5070,2017-07-31 05:00:00,0.977,0.977,0.985,1.027
5071,2017-07-31 06:00:00,0.977,0.977,0.985,1.027
5072,2017-07-31 07:00:00,0.972,0.971,0.982,1.025
5073,2017-07-31 08:00:00,0.967,0.968,0.981,1.024
5074,2017-07-31 09:00:00,0.971,0.971,0.982,1.025
5075,2017-07-31 10:00:00,0.977,0.977,0.985,1.027
5076,2017-07-31 11:00:00,0.986,0.986,0.99,1.03
5077,2017-07-31 12:00:00,0.986,0.986,0.992,1.032
5078,2017-07-31 13:00:00,0.986,0.986,0.993,1.033
5079,2017-07-31 14:00:00,0.986,0.986,0.993,1.034
5080,2017-07-31 15:00:00,0.988,0.988,0.994,1.035
5081,2017-07-31 16:00:00,0.988,0.988,0.994,1.036
5082,2017-07-31 17:00:00,0.988,0.988,0.995,1.038
5083,2017-07-31 18:00:00,0.988,0.988,0.997,1.042
5084,2017-07-31 19:00:00,0.988,0.988,0.997,1.042
5085,2017-07-31 20:00:00,0.988,0.988,0.991,1.035
5086,2017-07-31 21:00:00,0.968,0.968,0.976,1.023
5087,2017-07-31 22:00:00,0.947,0.947,0.956,1.005
5088,2017-07-31 23:00:00,0.947,0.947,0.953,1
5089,2017-08-01 00:00:00,0.949,0.949,0.954,1.001
5090,2017-08-01 01:00:00,0.951,0.951,0.957,1.003
5091,2017-08-01 02:00:00,0.951,0.951,0.957,1.004
5092,2017-08-01 03:00:00,0.951,0.951,0.958,1.005
5093,2017-08-01 04:00:00,0.951,0.951,0.959,1.007
5094,2017-08-01 05:00:00,0.956,0.956,0.963,1.01
5095,2017-08-01 06:00:00,0.963,0.963,0.969,1.015
5096,2017-08-01 07:00:00,0.963,0.963,0.969,1.015
5097,2017-08-01 08:00:00,0.963,0.963,0.969,1.015
5098,2017-08-01 09:00:00,0.963,0.963,0.969,1.015
5099,2017-08-01 10:00:00,0.963,0.963,0.969,1.015
5100,2017-08-01 11:00:00,0.963,0.963,0.969,1.015
5101,2017-08-01 12:00:00,0.963,0.963,0.969,1.015
5102,2017-08-01 13:00:00,0.963,0.963,0.969,1.015
5103,2017-08-01 14:00:00,0.963,0.963,0.969,1.015
5104,2017-08-01 15:00:00,0.963,0.963,0.969,1.015
5105,2017-08-01 16:00:00,0.963,0.963,0.969,1.015
5106,2017-08-01 17:00:00,0.963,0.963,0.969,1.015
5107,2017-08-01 18:00:00,0.963,0.963,0.969,1.015
5108,2017-08-01 19:00:00,0.963,0.963,0.969,1.015
5109,2017-08-01 20:00:00,0.963,0.963,0.969,1.015
5110,2017-08-01 21:00:00,0.963,0.963,0.975,1.022
5111,2017-08-01 22:00:00,0.963,0.963,0.976,1.024
5112,2017-08-01 23:00:00,0.964,0.964,0.977,1.024
5113,2017-08-02 00:00:00,0.966,0.967,0.979,1.026
5114,2017-08-02 01:00:00,0.966,0.967,0.978,1.025
5115,2017-08-02 02:00:00,0.966,0.967,0.978,1.024
5116,2017-08-02 03:00:00,0.966,0.967,0.978,1.023
5117,2017-08-02 04:00:00,0.966,0.967,0.978,1.023
5118,2017-08-02 05:00:00,0.966,0.967,0.978,1.023
5119,2017-08-02 06:00:00,0.966,0.967,0.978,1.023
5120,2017-08-02 07:00:00,0.966,0.967,0.978,1.023
5121,2017-08-02 08:00:00,0.966,0.967,0.978,1.023
5122,2017-08-02 09:00:00,0.963,0.964,0.975,1.021
5123,2017-08-02 10:00:00,0.963,0.964,0.974,1.014
5124,2017-08-02 11:00:00,0.963,0.964,0.973,1.012
5125,2017-08-02 12:00:00,0.954,0.954,0.965,1.004
5126,2017-08-02 13:00:00,0.954,0.954,0.965,1.004
5127,2017-08-02 14:00:00,0.954,0.954,0.965,1.004
5128,2017-08-02 15:00:00,0.954,0.954,0.965,1.004
5129,2017-08-02 16:00:00,0.954,0.954,0.965,1.004
5130,2017-08-02 17:00:00,0.954,0.954,0.965,1.004
5131,2017-08-02 18:00:00,0.954,0.954,0.965,1.004
5132,2017-08-02 19:00:00,0.954,0.954,0.965,1.005
5133,2017-08-02 20:00:00,0.954,0.954,0.965,1.005
5134,2017-08-02 21:00:00,0.954,0.954,0.971,1.014
5135,2017-08-02 22:00:00,0.954,0.954,0.955,0.996
5136,2017-08-02 23:00:00,0.932,0.932,0.934,0.976
5137,2017-08-03 00:00:00,0.932,0.932,0.934,0.976
5138,2017-08-03 01:00:00,0.932,0.932,0.934,0.976
5139,2017-08-03 02:00:00,0.93,0.931,0.933,0.975
5140,2017-08-03 03:00:00,0.93,0.931,0.933,0.974
5141,2017-08-03 04:00:00,0.93,0.931,0.932,0.974
5142,2017-08-03 05:00:00,0.93,0.931,0.932,0.974
5143,2017-08-03 06:00:00,0.93,0.931,0.933,0.975
5144,2017-08-03 07:00:00,0.932,0.933,0.935,0.976
5145,2017-08-03 08:00:00,0.932,0.933,0.937,0.979
5146,2017-08-03 09:00:00,0.935,0.935,0.939,0.981
5147,2017-08-03 10:00:00,0.935,0.935,0.939,0.981
5148,2017-08-03 11:00:00,0.936,0.936,0.941,0.982
5149,2017-08-03 12:00:00,0.936,0.936,0.941,0.982
5150,2017-08-03 13:00:00,0.936,0.936,0.941,0.982
5151,2017-08-03 14:00:00,0.936,0.936,0.941,0.982
5152,2017-08-03 15:00:00,0.936,0.936,0.941,0.981
5153,2017-08-03 16:00:00,0.936,0.936,0.94,0.981
5154,2017-08-03 17:00:00,0.936,0.936,0.94,0.981
5155,2017-08-03 18:00:00,0.936,0.937,0.941,0.982
5156,2017-08-03 19:00:00,0.937,0.937,0.942,0.982
5157,2017-08-03 20:00:00,0.937,0.938,0.942,0.982
5158,2017-08-03 21:00:00,0.938,0.938,0.943,0.983
5159,2017-08-03 22:00:00,0.938,0.938,0.943,0.983
5160,2017-08-03 23:00:00,0.938,0.938,0.944,0.985
5161,2017-08-04 00:00:00,0.941,0.942,0.947,0.987
5162,2017-08-04 01:00:00,0.941,0.942,0.948,0.989
5163,2017-08-04 02:00:00,0.946,0.946,0.953,0.993
5164,2017-08-04 03:00:00,0.946,0.946,0.954,0.995
5165,2017-08-04 04:00:00,0.946,0.946,0.956,0.996
5166,2017-08-04 05:00:00,0.95,0.95,0.961,1.001
5167,2017-08-04 06:00:00,0.953,0.953,0.964,1.003
5168,2017-08-04 07:00:00,0.953,0.953,0.965,1.003
5169,2017-08-04 08:00:00,0.957,0.957,0.967,1.006
5170,2017-08-04 09:00:00,0.963,0.963,0.973,1.011
5171,2017-08-04 10:00:00,0.966,0.967,0.975,1.014
5172,2017-08-04 11:00:00,0.966,0.967,0.977,1.016
5173,2017-08-04 12:00:00,0.967,0.967,0.977,1.016
5174,2017-08-04 13:00:00,0.967,0.967,0.979,1.02
5175,2017-08-04 14:00:00,0.967,0.967,0.979,1.02
5176,2017-08-04 15:00:00,0.967,0.967,0.979,1.02
5177,2017-08-04 16:00:00,0.967,0.967,0.98,1.022
5178,2017-08-04 17:00:00,0.967,0.967,0.98,1.022
5179,2017-08-04 18:00:00,0.969,0.969,0.982,1.023
5180,2017-08-04 19:00:00,0.969,0.969,0.983,1.026
5181,2017-08-04 20:00:00,0.969,0.969,0.984,1.029
5182,2017-08-04 21:00:00,0.973,0.973,0.988,1.033
5183,2017-08-04 22:00:00,0.981,0.981,0.998,1.04
5184,2017-08-04 23:00:00,0.986,0.986,1.002,1.045
5185,2017-08-05 00:00:00,0.991,0.991,1.006,1.049
5186,2017-08-05 01:00:00,0.991,0.991,1.006,1.049
5187,2017-08-05 02:00:00,0.991,0.991,1.006,1.049
5188,2017-08-05 03:00:00,0.991,0.991,1.006,1.049
5189,2017-08-05 04:00:00,0.991,0.991,1.006,1.049
5190,2017-08-05 05:00:00,0.991,0.991,1.006,1.048
5191,2017-08-05 06:00:00,0.99,0.99,1.005,1.047
5192,2017-08-05 07:00:00,0.99,0.99,1.004,1.046
5193,2017-08-05 08:00:00,0.99,0.99,1.002,1.042
5194,2017-08-05 09:00:00,0.986,0.986,0.997,1.038
5195,2017-08-05 10:00:00,0.986,0.986,0.997,1.038
5196,2017-08-05 11:00:00,0.986,0.986,0.996,1.037
5197,2017-08-05 12:00:00,0.986,0.986,0.996,1.035
5198,2017-08-05 13:00:00,0.983,0.984,0.994,1.033
5199,2017-08-05 14:00:00,0.983,0.984,0.992,1.031


==> data/toy2_q_evol.csv <==
Index,ts_index,Date,q_online,q_lp_m1,q_lp_m2,q_lp_m3,q_lp_m4
1,,03/09/2022 0:00,,,,,
2,,03/09/2022 1:00,,,,,
3,,03/09/2022 2:00,,,,,
4,,03/09/2022 3:00,,,,,
5,,03/09/2022 4:00,,,,,
6,,03/09/2022 5:00,,,,,
7,,03/09/2022 6:00,,,,,
8,,03/09/2022 7:00,,,,,
9,,03/09/2022 8:00,,,,,
10,,03/09/2022 9:00,,,,,
11,,03/09/2022 10:00,,,,,
12,,03/09/2022 11:00,,,,,
13,,03/09/2022 12:00,,,,,
14,,03/09/2022 13:00,,,,,
15,,03/09/2022 14:00,,,,,
16,,03/09/2022 15:00,,,,,
17,,03/09/2022 16:00,,,,,
18,,03/09/2022 17:00,,,,,
19,,03/09/2022 18:00,,,,,
20,,03/09/2022 19:00,,,,,
21,,03/09/2022 20:00,,,,,
22,,03/09/2022 21:00,,,,,
23,,03/09/2022 22:00,,,,,
24,,03/09/2022 23:00,,,,,
25,,04/09/2022 0:00,,,,,
26,,04/09/2022 1:00,,,,,
27,,04/09/2022 2:00,,,,,
28,,04/09/2022 3:00,,,,,
29,,04/09/2022 4:00,,,,,
30,,04/09/2022 5:00,,,,,
31,,04/09/2022 6:00,,,,,
32,,04/09/2022 7:00,,,,,
33,,04/09/2022 8:00,,,,,
34,,04/09/2022 9:00,,,,,
35,,04/09/2022 10:00,,,,,
36,,04/09/2022 11:00,,,,,
37,,04/09/2022 12:00,,,,,
38,,04/09/2022 13:00,,,,,
39,,04/09/2022 14:00,,,,,
40,,04/09/2022 15:00,,,,,
41,,04/09/2022 16:00,,,,,
42,,04/09/2022 17:00,,,,,
43,,04/09/2022 18:00,,,,,
44,,04/09/2022 19:00,,,,,
45,,04/09/2022 20:00,,,,,
46,,04/09/2022 21:00,,,,,
47,,04/09/2022 22:00,,,,,
48,,04/09/2022 23:00,,,,,
49,,05/09/2022 0:00,,,,,
50,,05/09/2022 1:00,,,,,
51,,05/09/2022 2:00,,,,,
52,,05/09/2022 3:00,,,,,
53,,05/09/2022 4:00,,,,,
54,,05/09/2022 5:00,,,,,
55,,05/09/2022 6:00,,,,,
56,,05/09/2022 7:00,,,,,
57,,05/09/2022 8:00,,,,,
58,,05/09/2022 9:00,,,,,
59,,05/09/2022 10:00,,,,,
60,,05/09/2022 11:00,,,,,
61,,05/09/2022 12:00,,,,,
62,,05/09/2022 13:00,,,,,
63,,05/09/2022 14:00,,,,,
64,,05/09/2022 15:00,,,,,
65,,05/09/2022 16:00,,,,,
66,,05/09/2022 17:00,,,,,
67,,05/09/2022 18:00,,,,,
68,,05/09/2022 19:00,,,,,
69,,05/09/2022 20:00,,,,,
70,,05/09/2022 21:00,,,,,
71,,05/09/2022 22:00,,,,,
72,,05/09/2022 23:00,,,,,
73,,06/09/2022 0:00,,,,,
74,,06/09/2022 1:00,,,,,
75,,06/09/2022 2:00,,,,,
76,,06/09/2022 3:00,,,,,
77,,06/09/2022 4:00,,,,,
78,,06/09/2022 5:00,,,,,
79,,06/09/2022 6:00,,,,,
80,,06/09/2022 7:00,,,,,
81,,06/09/2022 8:00,,,,,
82,,06/09/2022 9:00,,,,,
83,,06/09/2022 10:00,,,,,
84,,06/09/2022 11:00,,,,,
85,,06/09/2022 12:00,,,,,
86,,06/09/2022 13:00,,,,,
87,,06/09/2022 14:00,,,,,
88,,06/09/2022 15:00,,,,,
89,,06/09/2022 16:00,,,,,
90,,06/09/2022 17:00,,,,,
91,,06/09/2022 18:00,,,,,
92,,06/09/2022 19:00,,,,,
93,,06/09/2022 20:00,,,,,
94,,06/09/2022 21:00,,,,,
95,,06/09/2022 22:00,,,,,
96,,06/09/2022 23:00,,,,,
97,,07/09/2022 0:00,,,,,
98,,07/09/2022 1:00,,,,,
99,,07/09/2022 2:00,,,,,
100,,07/09/2022 3:00,,,,,
101,,07/09/2022 4:00,,,,,
102,,07/09/2022 5:00,,,,,
103,,07/09/2022 6:00,,,,,
104,,07/09/2022 7:00,,,,,
105,,07/09/2022 8:00,,,,,
106,,07/09/2022 9:00,,,,,
107,,07/09/2022 10:00,,,,,
108,,07/09/2022 11:00,,,,,
109,,07/09/2022 12:00,,,,,
110,,07/09/2022 13:00,,,,,
111,,07/09/2022 14:00,,,,,
112,,07/09/2022 15:00,,,,,
113,,07/09/2022 16:00,,,,,
114,,07/09/2022 17:00,,,,,
115,,07/09/2022 18:00,,,,,
116,,07/09/2022 19:00,,,,,
117,,07/09/2022 20:00,,,,,
118,,07/09/2022 21:00,,,,,
119,,07/09/2022 22:00,,,,,
120,,07/09/2022 23:00,,,,,
121,,08/09/2022 0:00,,,,,
122,,08/09/2022 1:00,,,,,
123,,08/09/2022 2:00,,,,,
124,,08/09/2022 3:00,,,,,
125,,08/09/2022 4:00,,,,,
126,,08/09/2022 5:00,,,,,
127,,08/09/2022 6:00,,,,,
128,,08/09/2022 7:00,,,,,
129,,08/09/2022 8:00,,,,,
130,,08/09/2022 9:00,,,,,
131,,08/09/2022 10:00,,,,,
132,,08/09/2022 11:00,,,,,
133,,08/09/2022 12:00,,,,,
134,,08/09/2022 13:00,,,,,
135,,08/09/2022 14:00,,,,,
136,,08/09/2022 15:00,,,,,
137,,08/09/2022 16:00,,,,,
138,,08/09/2022 17:00,,,,,
139,,08/09/2022 18:00,,,,,
140,,08/09/2022 19:00,,,,,
141,,08/09/2022 20:00,,,,,
142,,08/09/2022 21:00,,,,,
143,,08/09/2022 22:00,,,,,
144,,08/09/2022 23:00,,,,,
145,,09/09/2022 0:00,,,,,
146,,09/09/2022 1:00,,,,,
147,,09/09/2022 2:00,,,,,
148,,09/09/2022 3:00,,,,,
149,,09/09/2022 4:00,,,,,
150,,09/09/2022 5:00,,,,,
151,,09/09/2022 6:00,,,,,
152,,09/09/2022 7:00,,,,,
153,,09/09/2022 8:00,,,,,
154,,09/09/2022 9:00,,,,,
155,,09/09/2022 10:00,,,,,
156,,09/09/2022 11:00,,,,,
157,,09/09/2022 12:00,,,,,
158,,09/09/2022 13:00,,,,,
159,,09/09/2022 14:00,,,,,
160,,09/09/2022 15:00,,,,,
161,,09/09/2022 16:00,,,,,
162,,09/09/2022 17:00,,,,,
163,,09/09/2022 18:00,,,,,
164,,09/09/2022 19:00,,,,,
165,,09/09/2022 20:00,,,,,
166,,09/09/2022 21:00,,,,,
167,,09/09/2022 22:00,,,,,
168,,09/09/2022 23:00,,,,,
169,,10/09/2022 0:00,,,,,
170,,10/09/2022 1:00,,,,,
171,,10/09/2022 2:00,,,,,
172,,10/09/2022 3:00,,,,,
173,,10/09/2022 4:00,,,,,
174,,10/09/2022 5:00,,,,,
175,,10/09/2022 6:00,,,,,
176,,10/09/2022 7:00,,,,,
177,,10/09/2022 8:00,,,,,
178,,10/09/2022 9:00,,,,,
179,,10/09/2022 10:00,,,,,
180,,10/09/2022 11:00,,,,,
181,,10/09/2022 12:00,,,,,
182,,10/09/2022 13:00,,,,,
183,,10/09/2022 14:00,,,,,
184,,10/09/2022 15:00,,,,,
185,,10/09/2022 16:00,,,,,
186,,10/09/2022 17:00,,,,,
187,,10/09/2022 18:00,,,,,
188,,10/09/2022 19:00,,,,,
189,,10/09/2022 20:00,,,,,
190,,10/09/2022 21:00,,,,,
191,,10/09/2022 22:00,,,,,
192,,10/09/2022 23:00,,,,,
193,,11/09/2022 0:00,,,,,
194,,11/09/2022 1:00,,,,,
195,,11/09/2022 2:00,,,,,
196,,11/09/2022 3:00,,,,,
197,,11/09/2022 4:00,,,,,
198,,11/09/2022 5:00,,,,,
199,,11/09/2022 6:00,,,,,
200,,11/09/2022 7:00,,,,,
201,,11/09/2022 8:00,,,,,
202,,11/09/2022 9:00,,,,,
203,,11/09/2022 10:00,,,,,
204,,11/09/2022 11:00,,,,,
205,,11/09/2022 12:00,,,,,
206,,11/09/2022 13:00,,,,,
207,,11/09/2022 14:00,,,,,
208,,11/09/2022 15:00,,,,,
209,,11/09/2022 16:00,,,,,
210,,11/09/2022 17:00,,,,,
211,,11/09/2022 18:00,,,,,
212,,11/09/2022 19:00,,,,,
213,,11/09/2022 20:00,,,,,
214,,11/09/2022 21:00,,,,,
215,,11/09/2022 22:00,,,,,
216,,11/09/2022 23:00,,,,,
217,,12/09/2022 0:00,,,,,
218,,12/09/2022 1:00,,,,,
219,,12/09/2022 2:00,,,,,
220,,12/09/2022 3:00,,,,,
221,,12/09/2022 4:00,,,,,
222,,12/09/2022 5:00,,,,,
223,,12/09/2022 6:00,,,,,
224,,12/09/2022 7:00,,,,,
225,,12/09/2022 8:00,,,,,
226,,12/09/2022 9:00,,,,,
227,,12/09/2022 10:00,,,,,
228,,12/09/2022 11:00,,,,,
229,,12/09/2022 12:00,,,,,
230,,12/09/2022 13:00,,,,,
231,,12/09/2022 14:00,,,,,
232,,12/09/2022 15:00,,,,,
233,,12/09/2022 16:00,,,,,
234,,12/09/2022 17:00,,,,,
235,,12/09/2022 18:00,,,,,
236,,12/09/2022 19:00,,,,,
237,,12/09/2022 20:00,,,,,
238,,12/09/2022 21:00,,,,,
239,,12/09/2022 22:00,,,,,
240,,12/09/2022 23:00,,,,,
241,,13/09/2022 0:00,,,,,
242,,13/09/2022 1:00,,,,,
243,,13/09/2022 2:00,,,,,
244,,13/09/2022 3:00,,,,,
245,,13/09/2022 4:00,,,,,
246,,13/09/2022 5:00,,,,,
247,,13/09/2022 6:00,,,,,
248,,13/09/2022 7:00,,,,,
249,,13/09/2022 8:00,,,,,
250,,13/09/2022 9:00,,,,,
251,,13/09/2022 10:00,,,,,
252,,13/09/2022 11:00,,,,,
253,,13/09/2022 12:00,,,,,
254,,13/09/2022 13:00,,,,,
255,,13/09/2022 14:00,,,,,
256,,13/09/2022 15:00,,,,,
257,,13/09/2022 16:00,,,,,
258,,13/09/2022 17:00,,,,,
259,,13/09/2022 18:00,,,,,
260,,13/09/2022 19:00,,,,,
261,,13/09/2022 20:00,,,,,
262,,13/09/2022 21:00,,,,,
263,,13/09/2022 22:00,,,,,
264,,13/09/2022 23:00,,,,,
265,,14/09/2022 0:00,,,,,
266,,14/09/2022 1:00,,,,,
267,,14/09/2022 2:00,,,,,
268,,14/09/2022 3:00,,,,,
269,,14/09/2022 4:00,,,,,
270,,14/09/2022 5:00,,,,,
271,,14/09/2022 6:00,,,,,
272,,14/09/2022 7:00,,,,,
273,,14/09/2022 8:00,,,,,
274,,14/09/2022 9:00,,,,,
275,,14/09/2022 10:00,,,,,
276,,14/09/2022 11:00,,,,,
277,,14/09/2022 12:00,,,,,
278,,14/09/2022 13:00,,,,,
279,,14/09/2022 14:00,,,,,
280,,14/09/2022 15:00,,,,,
281,,14/09/2022 16:00,,,,,
282,,14/09/2022 17:00,,,,,
283,,14/09/2022 18:00,,,,,
284,,14/09/2022 19:00,,,,,
285,,14/09/2022 20:00,,,,,
286,,14/09/2022 21:00,,,,,
287,,14/09/2022 22:00,,,,,
288,,14/09/2022 23:00,,,,,
289,,15/09/2022 0:00,,,,,
290,,15/09/2022 1:00,,,,,
291,,15/09/2022 2:00,,,,,
292,,15/09/2022 3:00,,,,,
293,,15/09/2022 4:00,,,,,
294,,15/09/2022 5:00,,,,,
295,,15/09/2022 6:00,,,,,
296,,15/09/2022 7:00,,,,,
297,,15/09/2022 8:00,,,,,
298,,15/09/2022 9:00,,,,,
299,,15/09/2022 10:00,,,,,
300,,15/09/2022 11:00,,,,,
301,,15/09/2022 12:00,,,,,
302,,15/09/2022 13:00,,,,,
303,,15/09/2022 14:00,,,,,
304,,15/09/2022 15:00,,,,,
305,,15/09/2022 16:00,,,,,
306,,15/09/2022 17:00,,,,,
307,,15/09/2022 18:00,,,,,
308,,15/09/2022 19:00,,,,,
309,,15/09/2022 20:00,,,,,
310,,15/09/2022 21:00,,,,,
311,,15/09/2022 22:00,,,,,
312,,15/09/2022 23:00,,,,,
313,,16/09/2022 0:00,,,,,
314,,16/09/2022 1:00,,,,,
315,,16/09/2022 2:00,,,,,
316,,16/09/2022 3:00,,,,,
317,,16/09/2022 4:00,,,,,
318,,16/09/2022 5:00,,,,,
319,,16/09/2022 6:00,,,,,
320,,16/09/2022 7:00,,,,,
321,,16/09/2022 8:00,,,,,
322,,16/09/2022 9:00,,,,,
323,,16/09/2022 10:00,,,,,
324,,16/09/2022 11:00,,,,,
325,,16/09/2022 12:00,,,,,
326,,16/09/2022 13:00,,,,,
327,,16/09/2022 14:00,,,,,
328,,16/09/2022 15:00,,,,,
329,,16/09/2022 16:00,,,,,
330,,16/09/2022 17:00,,,,,
331,,16/09/2022 18:00,,,,,
332,,16/09/2022 19:00,,,,,
333,,16/09/2022 20:00,,,,,
334,,16/09/2022 21:00,,,,,
335,,16/09/2022 22:00,,,,,
336,,16/09/2022 23:00,,,,,
337,,17/09/2022 0:00,,,,,
338,,17/09/2022 1:00,,,,,
339,,17/09/2022 2:00,,,,,
340,,17/09/2022 3:00,,,,,
341,,17/09/2022 4:00,,,,,
342,,17/09/2022 5:00,,,,,
343,,17/09/2022 6:00,,,,,
344,,17/09/2022 7:00,,,,,
345,,17/09/2022 8:00,,,,,
346,,17/09/2022 9:00,,,,,
347,,17/09/2022 10:00,,,,,
348,,17/09/2022 11:00,,,,,
349,,17/09/2022 12:00,,,,,
350,,17/09/2022 13:00,,,,,
351,,17/09/2022 14:00,,,,,
352,,17/09/2022 15:00,,,,,
353,,17/09/2022 16:00,,,,,
354,,17/09/2022 17:00,,,,,
355,,17/09/2022 18:00,,,,,
356,,17/09/2022 19:00,,,,,
357,,17/09/2022 20:00,,,,,
358,,17/09/2022 21:00,,,,,
359,,17/09/2022 22:00,,,,,
360,,17/09/2022 23:00,,,,,
361,,18/09/2022 0:00,,,,,
362,,18/09/2022 1:00,,,,,
363,,18/09/2022 2:00,,,,,
364,,18/09/2022 3:00,,,,,
365,,18/09/2022 4:00,,,,,
366,,18/09/2022 5:00,,,,,
367,,18/09/2022 6:00,,,,,
368,,18/09/2022 7:00,,,,,
369,,18/09/2022 8:00,,,,,
370,,18/09/2022 9:00,,,,,
371,,18/09/2022 10:00,,,,,
372,,18/09/2022 11:00,,,,,
373,,18/09/2022 12:00,,,,,
374,,18/09/2022 13:00,,,,,
375,,18/09/2022 14:00,,,,,
376,,18/09/2022 15:00,,,,,
377,,18/09/2022 16:00,,,,,
378,,18/09/2022 17:00,,,,,
379,,18/09/2022 18:00,,,,,
380,,18/09/2022 19:00,,,,,
381,,18/09/2022 20:00,,,,,
382,,18/09/2022 21:00,,,,,
383,,18/09/2022 22:00,,,,,
384,,18/09/2022 23:00,,,,,
385,,19/09/2022 0:00,,,,,
386,,19/09/2022 1:00,,,,,
387,,19/09/2022 2:00,,,,,
388,,19/09/2022 3:00,,,,,
389,,19/09/2022 4:00,,,,,
390,,19/09/2022 5:00,,,,,
391,,19/09/2022 6:00,,,,,
392,,19/09/2022 7:00,,,,,
393,,19/09/2022 8:00,,,,,
394,,19/09/2022 9:00,,,,,
395,,19/09/2022 10:00,,,,,
396,,19/09/2022 11:00,,,,,
397,,19/09/2022 12:00,,,,,
398,,19/09/2022 13:00,,,,,
399,,19/09/2022 14:00,,,,,
400,,19/09/2022 15:00,,,,,
401,,19/09/2022 16:00,,,,,
402,,19/09/2022 17:00,,,,,
403,,19/09/2022 18:00,,,,,
404,,19/09/2022 19:00,,,,,
405,,19/09/2022 20:00,,,,,
406,,19/09/2022 21:00,,,,,
407,,19/09/2022 22:00,,,,,
408,,19/09/2022 23:00,,,,,
409,,20/09/2022 0:00,,,,,
410,,20/09/2022 1:00,,,,,
411,,20/09/2022 2:00,,,,,
412,,20/09/2022 3:00,,,,,
413,,20/09/2022 4:00,,,,,
414,,20/09/2022 5:00,,,,,
415,,20/09/2022 6:00,,,,,
416,,20/09/2022 7:00,,,,,
417,,20/09/2022 8:00,,,,,
418,,20/09/2022 9:00,,,,,
419,,20/09/2022 10:00,,,,,
420,,20/09/2022 11:00,,,,,
421,,20/09/2022 12:00,,,,,
422,,20/09/2022 13:00,,,,,
423,,20/09/2022 14:00,,,,,
424,,20/09/2022 15:00,,,,,
425,,20/09/2022 16:00,,,,,
426,,20/09/2022 17:00,,,,,
427,,20/09/2022 18:00,,,,,
428,,20/09/2022 19:00,,,,,
429,,20/09/2022 20:00,,,,,
430,,20/09/2022 21:00,,,,,
431,,20/09/2022 22:00,,,,,
432,,20/09/2022 23:00,,,,,
433,,21/09/2022 0:00,,,,,
434,,21/09/2022 1:00,,,,,
435,,21/09/2022 2:00,,,,,
436,,21/09/2022 3:00,,,,,
437,,21/09/2022 4:00,,,,,
438,,21/09/2022 5:00,,,,,
439,,21/09/2022 6:00,,,,,
440,,21/09/2022 7:00,,,,,
441,,21/09/2022 8:00,,,,,
442,,21/09/2022 9:00,,,,,
443,,21/09/2022 10:00,,,,,
444,,21/09/2022 11:00,,,,,
445,,21/09/2022 12:00,,,,,
446,,21/09/2022 13:00,,,,,
447,,21/09/2022 14:00,,,,,
448,,21/09/2022 15:00,,,,,
449,,21/09/2022 16:00,,,,,
450,,21/09/2022 17:00,,,,,
451,,21/09/2022 18:00,,,,,
452,,21/09/2022 19:00,,,,,
453,,21/09/2022 20:00,,,,,
454,,21/09/2022 21:00,,,,,
455,,21/09/2022 22:00,,,,,
456,,21/09/2022 23:00,,,,,
457,,22/09/2022 0:00,,,,,
458,,22/09/2022 1:00,,,,,
459,,22/09/2022 2:00,,,,,
460,,22/09/2022 3:00,,,,,
461,,22/09/2022 4:00,,,,,
462,,22/09/2022 5:00,,,,,
463,,22/09/2022 6:00,,,,,
464,,22/09/2022 7:00,,,,,
465,,22/09/2022 8:00,,,,,
466,,22/09/2022 9:00,,,,,
467,,22/09/2022 10:00,,,,,
468,,22/09/2022 11:00,,,,,
469,,22/09/2022 12:00,,,,,
470,,22/09/2022 13:00,,,,,
471,,22/09/2022 14:00,,,,,
472,,22/09/2022 15:00,,,,,
473,,22/09/2022 16:00,,,,,
474,,22/09/2022 17:00,,,,,
475,,22/09/2022 18:00,,,,,
476,,22/09/2022 19:00,,,,,
477,,22/09/2022 20:00,,,,,
478,,22/09/2022 21:00,,,,,
479,,22/09/2022 22:00,,,,,
480,,22/09/2022 23:00,,,,,
481,,23/09/2022 0:00,,,,,
482,,23/09/2022 1:00,,,,,
483,,23/09/2022 2:00,,,,,
484,,23/09/2022 3:00,,,,,
485,,23/09/2022 4:00,,,,,
486,,23/09/2022 5:00,,,,,
487,,23/09/2022 6:00,,,,,
488,,23/09/2022 7:00,,,,,
489,,23/09/2022 8:00,,,,,
490,,23/09/2022 9:00,,,,,
491,,23/09/2022 10:00,,,,,
492,,23/09/2022 11:00,,,,,
493,,23/09/2022 12:00,,,,,
494,,23/09/2022 13:00,,,,,
495,,23/09/2022 14:00,,,,,
496,,23/09/2022 15:00,,,,,
497,,23/09/2022 16:00,,,,,
498,,23/09/2022 17:00,,,,,
499,,23/09/2022 18:00,,,,,
500,,23/09/2022 19:00,,,,,
501,,23/09/2022 20:00,,,,,
502,,23/09/2022 21:00,,,,,
503,,23/09/2022 22:00,,,,,
504,,23/09/2022 23:00,,,,,
505,,24/09/2022 0:00,,,,,
506,,24/09/2022 1:00,,,,,
507,,24/09/2022 2:00,,,,,
508,,24/09/2022 3:00,,,,,
509,,24/09/2022 4:00,,,,,
510,,24/09/2022 5:00,,,,,
511,,24/09/2022 6:00,,,,,
512,,24/09/2022 7:00,,,,,
513,,24/09/2022 8:00,,,,,
514,,24/09/2022 9:00,,,,,
515,,24/09/2022 10:00,,,,,
516,,24/09/2022 11:00,,,,,
517,,24/09/2022 12:00,,,,,
518,,24/09/2022 13:00,,,,,
519,,24/09/2022 14:00,,,,,
520,,24/09/2022 15:00,,,,,
521,,24/09/2022 16:00,,,,,
522,,24/09/2022 17:00,,,,,
523,,24/09/2022 18:00,,,,,
524,,24/09/2022 19:00,,,,,
525,,24/09/2022 20:00,,,,,
526,,24/09/2022 21:00,,,,,
527,,24/09/2022 22:00,,,,,
528,,24/09/2022 23:00,,,,,
529,,25/09/2022 0:00,,,,,
530,,25/09/2022 1:00,,,,,
531,,25/09/2022 2:00,,,,,
532,,25/09/2022 3:00,,,,,
533,,25/09/2022 4:00,,,,,
534,,25/09/2022 5:00,,,,,
535,,25/09/2022 6:00,,,,,
536,,25/09/2022 7:00,,,,,
537,,25/09/2022 8:00,,,,,
538,,25/09/2022 9:00,,,,,
539,,25/09/2022 10:00,,,,,
540,,25/09/2022 11:00,,,,,
541,,25/09/2022 12:00,,,,,
542,,25/09/2022 13:00,,,,,
543,,25/09/2022 14:00,,,,,
544,,25/09/2022 15:00,,,,,
545,,25/09/2022 16:00,,,,,
546,,25/09/2022 17:00,,,,,
547,,25/09/2022 18:00,,,,,
548,,25/09/2022 19:00,,,,,
549,,25/09/2022 20:00,,,,,
550,,25/09/2022 21:00,,,,,
551,,25/09/2022 22:00,,,,,
552,,25/09/2022 23:00,,,,,
553,,26/09/2022 0:00,,,,,
554,,26/09/2022 1:00,,,,,
555,,26/09/2022 2:00,,,,,
556,,26/09/2022 3:00,,,,,
557,,26/09/2022 4:00,,,,,
558,,26/09/2022 5:00,,,,,
559,,26/09/2022 6:00,,,,,
560,,26/09/2022 7:00,,,,,
561,,26/09/2022 8:00,,,,,
562,,26/09/2022 9:00,,,,,
563,,26/09/2022 10:00,,,,,
564,,26/09/2022 11:00,,,,,
565,,26/09/2022 12:00,,,,,
566,,26/09/2022 13:00,,,,,
567,,26/09/2022 14:00,,,,,
568,,26/09/2022 15:00,,,,,
569,,26/09/2022 16:00,,,,,
570,,26/09/2022 17:00,,,,,
571,,26/09/2022 18:00,,,,,
572,,26/09/2022 19:00,,,,,
573,,26/09/2022 20:00,,,,,
574,,26/09/2022 21:00,,,,,
575,,26/09/2022 22:00,,,,,
576,,26/09/2022 23:00,,,,,
577,,27/09/2022 0:00,,,,,
578,,27/09/2022 1:00,,,,,
579,,27/09/2022 2:00,,,,,
580,,27/09/2022 3:00,,,,,
581,,27/09/2022 4:00,,,,,
582,,27/09/2022 5:00,,,,,
583,,27/09/2022 6:00,,,,,
584,,27/09/2022 7:00,,,,,
585,,27/09/2022 8:00,,,,,
586,,27/09/2022 9:00,,,,,
587,,27/09/2022 10:00,,,,,
588,,27/09/2022 11:00,,,,,
589,,27/09/2022 12:00,,,,,
590,,27/09/2022 13:00,,,,,
591,,27/09/2022 14:00,,,,,
592,,27/09/2022 15:00,,,,,
593,,27/09/2022 16:00,,,,,
594,,27/09/2022 17:00,,,,,
595,,27/09/2022 18:00,,,,,
596,,27/09/2022 19:00,,,,,
597,,27/09/2022 20:00,,,,,
598,,27/09/2022 21:00,,,,,
599,,27/09/2022 22:00,,,,,
600,,27/09/2022 23:00,,,,,
601,,28/09/2022 0:00,,,,,
602,,28/09/2022 1:00,,,,,
603,,28/09/2022 2:00,,,,,
604,,28/09/2022 3:00,,,,,
605,,28/09/2022 4:00,,,,,
606,,28/09/2022 5:00,,,,,
607,,28/09/2022 6:00,,,,,
608,,28/09/2022 7:00,,,,,
609,,28/09/2022 8:00,,,,,
610,,28/09/2022 9:00,,,,,
611,,28/09/2022 10:00,,,,,
612,,28/09/2022 11:00,,,,,
613,,28/09/2022 12:00,,,,,
614,,28/09/2022 13:00,,,,,
615,,28/09/2022 14:00,,,,,
616,,28/09/2022 15:00,,,,,
617,,28/09/2022 16:00,,,,,
618,,28/09/2022 17:00,,,,,
619,,28/09/2022 18:00,,,,,
620,,28/09/2022 19:00,,,,,
621,,28/09/2022 20:00,,,,,
622,,28/09/2022 21:00,,,,,
623,,28/09/2022 22:00,,,,,
624,,28/09/2022 23:00,,,,,
625,,29/09/2022 0:00,,,,,
626,,29/09/2022 1:00,,,,,
627,,29/09/2022 2:00,,,,,
628,,29/09/2022 3:00,,,,,
629,,29/09/2022 4:00,,,,,
630,,29/09/2022 5:00,,,,,
631,,29/09/2022 6:00,,,,,
632,,29/09/2022 7:00,,,,,
633,,29/09/2022 8:00,,,,,
634,,29/09/2022 9:00,,,,,
635,,29/09/2022 10:00,,,,,
636,,29/09/2022 11:00,,,,,
637,,29/09/2022 12:00,,,,,
638,,29/09/2022 13:00,,,,,
639,,29/09/2022 14:00,,,,,
640,,29/09/2022 15:00,,,,,
641,,29/09/2022 16:00,,,,,
642,,29/09/2022 17:00,,,,,
643,,29/09/2022 18:00,,,,,
644,,29/09/2022 19:00,,,,,
645,,29/09/2022 20:00,,,,,
646,,29/09/2022 21:00,,,,,
647,,29/09/2022 22:00,,,,,
648,,29/09/2022 23:00,,,,,
649,,30/09/2022 0:00,,,,,
650,,30/09/2022 1:00,,,,,
651,,30/09/2022 2:00,,,,,
652,,30/09/2022 3:00,,,,,
653,,30/09/2022 4:00,,,,,
654,,30/09/2022 5:00,,,,,
655,,30/09/2022 6:00,,,,,
656,,30/09/2022 7:00,,,,,
657,,30/09/2022 8:00,,,,,
658,,30/09/2022 9:00,,,,,
659,,30/09/2022 10:00,,,,,
660,,30/09/2022 11:00,,,,,
661,,30/09/2022 12:00,,,,,
662,,30/09/2022 13:00,,,,,
663,,30/09/2022 14:00,,,,,
664,,30/09/2022 15:00,,,,,
665,,30/09/2022 16:00,,,,,
666,,30/09/2022 17:00,,,,,
667,,30/09/2022 18:00,,,,,
668,,30/09/2022 19:00,,,,,
669,,30/09/2022 20:00,,,,,
670,,30/09/2022 21:00,,,,,
671,,30/09/2022 22:00,,,,,
672,,30/09/2022 23:00,,,,,
673,,01/10/2022 0:00,,,,,
674,,01/10/2022 1:00,,,,,
675,,01/10/2022 2:00,,,,,
676,,01/10/2022 3:00,,,,,
677,,01/10/2022 4:00,,,,,
678,,01/10/2022 5:00,,,,,
679,,01/10/2022 6:00,,,,,
680,,01/10/2022 7:00,,,,,
681,,01/10/2022 8:00,,,,,
682,,01/10/2022 9:00,,,,,
683,,01/10/2022 10:00,,,,,
684,,01/10/2022 11:00,,,,,
685,,01/10/2022 12:00,,,,,
686,,01/10/2022 13:00,,,,,
687,,01/10/2022 14:00,,,,,
688,,01/10/2022 15:00,,,,,
689,,01/10/2022 16:00,,,,,
690,,01/10/2022 17:00,,,,,
691,,01/10/2022 18:00,,,,,
692,,01/10/2022 19:00,,,,,
693,,01/10/2022 20:00,,,,,
694,,01/10/2022 21:00,,,,,
695,,01/10/2022 22:00,,,,,
696,,01/10/2022 23:00,,,,,
697,,02/10/2022 0:00,,,,,
698,,02/10/2022 1:00,,,,,
699,,02/10/2022 2:00,,,,,
700,,02/10/2022 3:00,,,,,
701,,02/10/2022 4:00,,,,,
702,,02/10/2022 5:00,,,,,
703,,02/10/2022 6:00,,,,,
704,,02/10/2022 7:00,,,,,
705,,02/10/2022 8:00,,,,,
706,,02/10/2022 9:00,,,,,
707,,02/10/2022 10:00,,,,,
708,,02/10/2022 11:00,,,,,
709,,02/10/2022 12:00,,,,,
710,,02/10/2022 13:00,,,,,
711,,02/10/2022 14:00,,,,,
712,,02/10/2022 15:00,,,,,
713,,02/10/2022 16:00,,,,,
714,,02/10/2022 17:00,,,,,
715,,02/10/2022 18:00,,,,,
716,,02/10/2022 19:00,,,,,
717,,02/10/2022 20:00,,,,,
718,,02/10/2022 21:00,,,,,
719,,02/10/2022 22:00,,,,,
720,,02/10/2022 23:00,,,,,
721,,03/10/2022 0:00,,,,,
722,,03/10/2022 1:00,,,,,
723,,03/10/2022 2:00,,,,,
724,,03/10/2022 3:00,,,,,
725,,03/10/2022 4:00,,,,,
726,,03/10/2022 5:00,,,,,
727,,03/10/2022 6:00,,,,,
728,,03/10/2022 7:00,,,,,
729,,03/10/2022 8:00,,,,,
730,,03/10/2022 9:00,,,,,
731,,03/10/2022 10:00,,,,,
732,,03/10/2022 11:00,,,,,
733,,03/10/2022 12:00,,,,,
734,,03/10/2022 13:00,,,,,
735,,03/10/2022 14:00,,,,,
736,,03/10/2022 15:00,,,,,
737,,03/10/2022 16:00,,,,,
738,,03/10/2022 17:00,,,,,
739,,03/10/2022 18:00,,,,,
740,,03/10/2022 19:00,,,,,
741,,03/10/2022 20:00,,,,,
742,,03/10/2022 21:00,,,,,
743,,03/10/2022 22:00,,,,,
744,,03/10/2022 23:00,,,,,
745,,04/10/2022 0:00,,,,,
746,,04/10/2022 1:00,,,,,
747,,04/10/2022 2:00,,,,,
748,,04/10/2022 3:00,,,,,
749,,04/10/2022 4:00,,,,,
750,,04/10/2022 5:00,,,,,
751,,04/10/2022 6:00,,,,,
752,,04/10/2022 7:00,,,,,
753,,04/10/2022 8:00,,,,,
754,,04/10/2022 9:00,,,,,
755,,04/10/2022 10:00,,,,,
756,,04/10/2022 11:00,,,,,
757,,04/10/2022 12:00,,,,,
758,,04/10/2022 13:00,,,,,
759,,04/10/2022 14:00,,,,,
760,,04/10/2022 15:00,,,,,
761,,04/10/2022 16:00,,,,,
762,,04/10/2022 17:00,,,,,
763,,04/10/2022 18:00,,,,,
764,,04/10/2022 19:00,,,,,
765,,04/10/2022 20:00,,,,,
766,,04/10/2022 21:00,,,,,
767,,04/10/2022 22:00,,,,,
768,,04/10/2022 23:00,,,,,
769,,05/10/2022 0:00,,,,,
770,,05/10/2022 1:00,,,,,
771,,05/10/2022 2:00,,,,,
772,,05/10/2022 3:00,,,,,
773,,05/10/2022 4:00,,,,,
774,,05/10/2022 5:00,,,,,
775,,05/10/2022 6:00,,,,,
776,,05/10/2022 7:00,,,,,
777,,05/10/2022 8:00,,,,,
778,,05/10/2022 9:00,,,,,
779,,05/10/2022 10:00,,,,,
780,,05/10/2022 11:00,,,,,
781,,05/10/2022 12:00,,,,,
782,,05/10/2022 13:00,,,,,
783,,05/10/2022 14:00,,,,,
784,,05/10/2022 15:00,,,,,
785,,05/10/2022 16:00,,,,,
786,,05/10/2022 17:00,,,,,
787,,05/10/2022 18:00,,,,,
788,,05/10/2022 19:00,,,,,
789,,05/10/2022 20:00,,,,,
790,,05/10/2022 21:00,,,,,
791,,05/10/2022 22:00,,,,,
792,,05/10/2022 23:00,,,,,
793,,06/10/2022 0:00,,,,,
794,,06/10/2022 1:00,,,,,
795,,06/10/2022 2:00,,,,,
796,,06/10/2022 3:00,,,,,
797,,06/10/2022 4:00,,,,,
798,,06/10/2022 5:00,,,,,
799,,06/10/2022 6:00,,,,,
800,,06/10/2022 7:00,,,,,
801,,06/10/2022 8:00,,,,,
802,,06/10/2022 9:00,,,,,
803,,06/10/2022 10:00,,,,,
804,,06/10/2022 11:00,,,,,
805,,06/10/2022 12:00,,,,,
806,,06/10/2022 13:00,,,,,
807,,06/10/2022 14:00,,,,,
808,,06/10/2022 15:00,,,,,
809,,06/10/2022 16:00,,,,,
810,,06/10/2022 17:00,,,,,
811,,06/10/2022 18:00,,,,,
812,,06/10/2022 19:00,,,,,
813,,06/10/2022 20:00,,,,,
814,,06/10/2022 21:00,,,,,
815,,06/10/2022 22:00,,,,,
816,,06/10/2022 23:00,,,,,
817,,07/10/2022 0:00,,,,,
818,,07/10/2022 1:00,,,,,
819,,07/10/2022 2:00,,,,,
820,,07/10/2022 3:00,,,,,
821,,07/10/2022 4:00,,,,,
822,,07/10/2022 5:00,,,,,
823,,07/10/2022 6:00,,,,,
824,,07/10/2022 7:00,,,,,
825,,07/10/2022 8:00,,,,,
826,,07/10/2022 9:00,,,,,
827,,07/10/2022 10:00,,,,,
828,,07/10/2022 11:00,,,,,
829,,07/10/2022 12:00,,,,,
830,,07/10/2022 13:00,,,,,
831,,07/10/2022 14:00,,,,,
832,,07/10/2022 15:00,,,,,
833,,07/10/2022 16:00,,,,,
834,,07/10/2022 17:00,,,,,
835,,07/10/2022 18:00,,,,,
836,,07/10/2022 19:00,,,,,
837,,07/10/2022 20:00,,,,,
838,,07/10/2022 21:00,,,,,
839,,07/10/2022 22:00,,,,,
840,,07/10/2022 23:00,,,,,
841,,08/10/2022 0:00,,,,,
842,,08/10/2022 1:00,,,,,
843,,08/10/2022 2:00,,,,,
844,,08/10/2022 3:00,,,,,
845,,08/10/2022 4:00,,,,,
846,,08/10/2022 5:00,,,,,
847,,08/10/2022 6:00,,,,,
848,,08/10/2022 7:00,,,,,
849,,08/10/2022 8:00,,,,,
850,,08/10/2022 9:00,,,,,
851,,08/10/2022 10:00,,,,,
852,,08/10/2022 11:00,,,,,
853,,08/10/2022 12:00,,,,,
854,,08/10/2022 13:00,,,,,
855,,08/10/2022 14:00,,,,,
856,,08/10/2022 15:00,,,,,
857,,08/10/2022 16:00,,,,,
858,,08/10/2022 17:00,,,,,
859,,08/10/2022 18:00,,,,,
860,,08/10/2022 19:00,,,,,
861,,08/10/2022 20:00,,,,,
862,,08/10/2022 21:00,,,,,
863,,08/10/2022 22:00,,,,,
864,,08/10/2022 23:00,,,,,
865,,09/10/2022 0:00,,,,,
866,,09/10/2022 1:00,,,,,
867,,09/10/2022 2:00,,,,,
868,,09/10/2022 3:00,,,,,
869,,09/10/2022 4:00,,,,,
870,,09/10/2022 5:00,,,,,
871,,09/10/2022 6:00,,,,,
872,,09/10/2022 7:00,,,,,
873,,09/10/2022 8:00,,,,,
874,,09/10/2022 9:00,,,,,
875,,09/10/2022 10:00,,,,,
876,,09/10/2022 11:00,,,,,
877,,09/10/2022 12:00,,,,,
878,,09/10/2022 13:00,,,,,
879,,09/10/2022 14:00,,,,,
880,,09/10/2022 15:00,,,,,
881,,09/10/2022 16:00,,,,,
882,,09/10/2022 17:00,,,,,
883,,09/10/2022 18:00,,,,,
884,,09/10/2022 19:00,,,,,
885,,09/10/2022 20:00,,,,,
886,,09/10/2022 21:00,,,,,
887,,09/10/2022 22:00,,,,,
888,,09/10/2022 23:00,,,,,
889,,10/10/2022 0:00,,,,,
890,,10/10/2022 1:00,,,,,
891,,10/10/2022 2:00,,,,,
892,,10/10/2022 3:00,,,,,
893,,10/10/2022 4:00,,,,,
894,,10/10/2022 5:00,,,,,
895,,10/10/2022 6:00,,,,,
896,,10/10/2022 7:00,,,,,
897,,10/10/2022 8:00,,,,,
898,,10/10/2022 9:00,,,,,
899,,10/10/2022 10:00,,,,,
900,,10/10/2022 11:00,,,,,
901,,10/10/2022 12:00,,,,,
902,,10/10/2022 13:00,,,,,
903,,10/10/2022 14:00,,,,,
904,,10/10/2022 15:00,,,,,
905,,10/10/2022 16:00,,,,,
906,,10/10/2022 17:00,,,,,
907,,10/10/2022 18:00,,,,,
908,,10/10/2022 19:00,,,,,
909,,10/10/2022 20:00,,,,,
910,,10/10/2022 21:00,,,,,
911,,10/10/2022 22:00,,,,,
912,,10/10/2022 23:00,,,,,
913,,11/10/2022 0:00,,,,,
914,,11/10/2022 1:00,,,,,
915,,11/10/2022 2:00,,,,,
916,,11/10/2022 3:00,,,,,
917,,11/10/2022 4:00,,,,,
918,,11/10/2022 5:00,,,,,
919,,11/10/2022 6:00,,,,,
920,,11/10/2022 7:00,,,,,
921,,11/10/2022 8:00,,,,,
922,,11/10/2022 9:00,,,,,
923,,11/10/2022 10:00,,,,,
924,,11/10/2022 11:00,,,,,
925,,11/10/2022 12:00,,,,,
926,,11/10/2022 13:00,,,,,
927,,11/10/2022 14:00,,,,,
928,,11/10/2022 15:00,,,,,
929,,11/10/2022 16:00,,,,,
930,,11/10/2022 17:00,,,,,
931,,11/10/2022 18:00,,,,,
932,,11/10/2022 19:00,,,,,
933,,11/10/2022 20:00,,,,,
934,,11/10/2022 21:00,,,,,
935,,11/10/2022 22:00,,,,,
936,,11/10/2022 23:00,,,,,
937,,12/10/2022 0:00,,,,,
938,,12/10/2022 1:00,,,,,
939,,12/10/2022 2:00,,,,,
940,,12/10/2022 3:00,,,,,
941,,12/10/2022 4:00,,,,,
942,,12/10/2022 5:00,,,,,
943,,12/10/2022 6:00,,,,,
944,,12/10/2022 7:00,,,,,
945,,12/10/2022 8:00,,,,,
946,,12/10/2022 9:00,,,,,
947,,12/10/2022 10:00,,,,,
948,,12/10/2022 11:00,,,,,
949,,12/10/2022 12:00,,,,,
950,,12/10/2022 13:00,,,,,
951,,12/10/2022 14:00,,,,,
952,,12/10/2022 15:00,,,,,
953,,12/10/2022 16:00,,,,,
954,,12/10/2022 17:00,,,,,
955,,12/10/2022 18:00,,,,,
956,,12/10/2022 19:00,,,,,
957,,12/10/2022 20:00,,,,,
958,,12/10/2022 21:00,,,,,
959,,12/10/2022 22:00,,,,,
960,,12/10/2022 23:00,,,,,
961,,13/10/2022 0:00,,,,,
962,,13/10/2022 1:00,,,,,
963,,13/10/2022 2:00,,,,,
964,,13/10/2022 3:00,,,,,
965,,13/10/2022 4:00,,,,,
966,,13/10/2022 5:00,,,,,
967,,13/10/2022 6:00,,,,,
968,,13/10/2022 7:00,,,,,
969,,13/10/2022 8:00,,,,,
970,,13/10/2022 9:00,,,,,
971,,13/10/2022 10:00,,,,,
972,,13/10/2022 11:00,,,,,
973,,13/10/2022 12:00,,,,,
974,,13/10/2022 13:00,,,,,
975,,13/10/2022 14:00,,,,,
976,,13/10/2022 15:00,,,,,
977,,13/10/2022 16:00,,,,,
978,,13/10/2022 17:00,,,,,
979,,13/10/2022 18:00,,,,,
980,,13/10/2022 19:00,,,,,
981,,13/10/2022 20:00,,,,,
982,,13/10/2022 21:00,,,,,
983,,13/10/2022 22:00,,,,,
984,,13/10/2022 23:00,,,,,
985,,14/10/2022 0:00,,,,,
986,,14/10/2022 1:00,,,,,
987,,14/10/2022 2:00,,,,,
988,,14/10/2022 3:00,,,,,
989,,14/10/2022 4:00,,,,,
990,,14/10/2022 5:00,,,,,
991,,14/10/2022 6:00,,,,,
992,,14/10/2022 7:00,,,,,
993,,14/10/2022 8:00,,,,,
994,,14/10/2022 9:00,,,,,
995,,14/10/2022 10:00,,,,,
996,,14/10/2022 11:00,,,,,
997,,14/10/2022 12:00,,,,,
998,,14/10/2022 13:00,,,,,
999,,14/10/2022 14:00,,,,,
1000,,14/10/2022 15:00,,,,,
1001,,14/10/2022 16:00,,,,,
1002,,14/10/2022 17:00,,,,,
1003,,14/10/2022 18:00,,,,,
1004,,14/10/2022 19:00,,,,,
1005,,14/10/2022 20:00,,,,,
1006,,14/10/2022 21:00,,,,,
1007,,14/10/2022 22:00,,,,,
1008,,14/10/2022 23:00,,,,,
1009,,15/10/2022 0:00,,,,,
1010,,15/10/2022 1:00,,,,,
1011,,15/10/2022 2:00,,,,,
1012,,15/10/2022 3:00,,,,,
1013,,15/10/2022 4:00,,,,,
1014,,15/10/2022 5:00,,,,,
1015,,15/10/2022 6:00,,,,,
1016,,15/10/2022 7:00,,,,,
1017,,15/10/2022 8:00,,,,,
1018,,15/10/2022 9:00,,,,,
1019,,15/10/2022 10:00,,,,,
1020,,15/10/2022 11:00,,,,,
1021,,15/10/2022 12:00,,,,,
1022,,15/10/2022 13:00,,,,,
1023,,15/10/2022 14:00,,,,,
1024,,15/10/2022 15:00,,,,,
1025,,15/10/2022 16:00,,,,,
1026,,15/10/2022 17:00,,,,,
1027,,15/10/2022 18:00,,,,,
1028,,15/10/2022 19:00,,,,,
1029,,15/10/2022 20:00,,,,,
1030,,15/10/2022 21:00,,,,,
1031,,15/10/2022 22:00,,,,,
1032,,15/10/2022 23:00,,,,,
1033,,16/10/2022 0:00,,,,,
1034,,16/10/2022 1:00,,,,,
1035,,16/10/2022 2:00,,,,,
1036,,16/10/2022 3:00,,,,,
1037,,16/10/2022 4:00,,,,,
1038,,16/10/2022 5:00,,,,,
1039,,16/10/2022 6:00,,,,,
1040,,16/10/2022 7:00,,,,,
1041,,16/10/2022 8:00,,,,,
1042,,16/10/2022 9:00,,,,,
1043,,16/10/2022 10:00,,,,,
1044,,16/10/2022 11:00,,,,,
1045,,16/10/2022 12:00,,,,,
1046,,16/10/2022 13:00,,,,,
1047,,16/10/2022 14:00,,,,,
1048,,16/10/2022 15:00,,,,,
1049,,16/10/2022 16:00,,,,,
1050,,16/10/2022 17:00,,,,,
1051,,16/10/2022 18:00,,,,,
1052,,16/10/2022 19:00,,,,,
1053,,16/10/2022 20:00,,,,,
1054,,16/10/2022 21:00,,,,,
1055,,16/10/2022 22:00,,,,,
1056,,16/10/2022 23:00,,,,,
1057,,17/10/2022 0:00,,,,,
1058,,17/10/2022 1:00,,,,,
1059,,17/10/2022 2:00,,,,,
1060,,17/10/2022 3:00,,,,,
1061,,17/10/2022 4:00,,,,,
1062,,17/10/2022 5:00,,,,,
1063,,17/10/2022 6:00,,,,,
1064,,17/10/2022 7:00,,,,,
1065,,17/10/2022 8:00,,,,,
1066,,17/10/2022 9:00,,,,,
1067,,17/10/2022 10:00,,,,,
1068,,17/10/2022 11:00,,,,,
1069,,17/10/2022 12:00,,,,,
1070,,17/10/2022 13:00,,,,,
1071,,17/10/2022 14:00,,,,,
1072,,17/10/2022 15:00,,,,,
1073,,17/10/2022 16:00,,,,,
1074,,17/10/2022 17:00,,,,,
1075,,17/10/2022 18:00,,,,,
1076,,17/10/2022 19:00,,,,,
1077,,17/10/2022 20:00,,,,,
1078,,17/10/2022 21:00,,,,,
1079,,17/10/2022 22:00,,,,,
1080,,17/10/2022 23:00,,,,,
1081,,18/10/2022 0:00,,,,,
1082,,18/10/2022 1:00,,,,,
1083,,18/10/2022 2:00,,,,,
1084,,18/10/2022 3:00,,,,,
1085,,18/10/2022 4:00,,,,,
1086,,18/10/2022 5:00,,,,,
1087,,18/10/2022 6:00,,,,,
1088,,18/10/2022 7:00,,,,,
1089,,18/10/2022 8:00,,,,,
1090,,18/10/2022 9:00,,,,,
1091,,18/10/2022 10:00,,,,,
1092,,18/10/2022 11:00,,,,,
1093,,18/10/2022 12:00,,,,,
1094,,18/10/2022 13:00,,,,,
1095,,18/10/2022 14:00,,,,,
1096,,18/10/2022 15:00,,,,,
1097,,18/10/2022 16:00,,,,,
1098,,18/10/2022 17:00,,,,,
1099,,18/10/2022 18:00,,,,,
1100,,18/10/2022 19:00,,,,,
1101,,18/10/2022 20:00,,,,,
1102,,18/10/2022 21:00,,,,,
1103,,18/10/2022 22:00,,,,,
1104,,18/10/2022 23:00,,,,,
1105,,19/10/2022 0:00,,,,,
1106,,19/10/2022 1:00,,,,,
1107,,19/10/2022 2:00,,,,,
1108,,19/10/2022 3:00,,,,,
1109,,19/10/2022 4:00,,,,,
1110,,19/10/2022 5:00,,,,,
1111,,19/10/2022 6:00,,,,,
1112,,19/10/2022 7:00,,,,,
1113,,19/10/2022 8:00,,,,,
1114,,19/10/2022 9:00,,,,,
1115,,19/10/2022 10:00,,,,,
1116,,19/10/2022 11:00,,,,,
1117,,19/10/2022 12:00,,,,,
1118,,19/10/2022 13:00,,,,,
1119,,19/10/2022 14:00,,,,,
1120,,19/10/2022 15:00,,,,,
1121,,19/10/2022 16:00,,,,,
1122,,19/10/2022 17:00,,,,,
1123,,19/10/2022 18:00,,,,,
1124,,19/10/2022 19:00,,,,,
1125,,19/10/2022 20:00,,,,,
1126,,19/10/2022 21:00,,,,,
1127,,19/10/2022 22:00,,,,,
1128,,19/10/2022 23:00,,,,,
1129,,20/10/2022 0:00,,,,,
1130,,20/10/2022 1:00,,,,,
1131,,20/10/2022 2:00,,,,,
1132,,20/10/2022 3:00,,,,,
1133,,20/10/2022 4:00,,,,,
1134,,20/10/2022 5:00,,,,,
1135,,20/10/2022 6:00,,,,,
1136,,20/10/2022 7:00,,,,,
1137,,20/10/2022 8:00,,,,,
1138,,20/10/2022 9:00,,,,,
1139,,20/10/2022 10:00,,,,,
1140,,20/10/2022 11:00,,,,,
1141,,20/10/2022 12:00,,,,,
1142,,20/10/2022 13:00,,,,,
1143,,20/10/2022 14:00,,,,,
1144,,20/10/2022 15:00,,,,,
1145,,20/10/2022 16:00,,,,,
1146,,20/10/2022 17:00,,,,,
1147,,20/10/2022 18:00,,,,,
1148,,20/10/2022 19:00,,,,,
1149,,20/10/2022 20:00,,,,,
1150,,20/10/2022 21:00,,,,,
1151,,20/10/2022 22:00,,,,,
1152,,20/10/2022 23:00,,,,,
1153,,21/10/2022 0:00,,,,,
1154,,21/10/2022 1:00,,,,,
1155,,21/10/2022 2:00,,,,,
1156,,21/10/2022 3:00,,,,,
1157,,21/10/2022 4:00,,,,,
1158,,21/10/2022 5:00,,,,,
1159,,21/10/2022 6:00,,,,,
1160,,21/10/2022 7:00,,,,,
1161,,21/10/2022 8:00,,,,,
1162,,21/10/2022 9:00,,,,,
1163,,21/10/2022 10:00,,,,,
1164,,21/10/2022 11:00,,,,,
1165,,21/10/2022 12:00,,,,,
1166,,21/10/2022 13:00,,,,,
1167,,21/10/2022 14:00,,,,,
1168,,21/10/2022 15:00,,,,,
1169,,21/10/2022 16:00,,,,,
1170,,21/10/2022 17:00,,,,,
1171,,21/10/2022 18:00,,,,,
1172,,21/10/2022 19:00,,,,,
1173,,21/10/2022 20:00,,,,,
1174,,21/10/2022 21:00,,,,,
1175,,21/10/2022 22:00,,,,,
1176,,21/10/2022 23:00,,,,,
1177,,22/10/2022 0:00,,,,,
1178,,22/10/2022 1:00,,,,,
1179,,22/10/2022 2:00,,,,,
1180,,22/10/2022 3:00,,,,,
1181,,22/10/2022 4:00,,,,,
1182,,22/10/2022 5:00,,,,,
1183,,22/10/2022 6:00,,,,,
1184,,22/10/2022 7:00,,,,,
1185,,22/10/2022 8:00,,,,,
1186,,22/10/2022 9:00,,,,,
1187,,22/10/2022 10:00,,,,,
1188,,22/10/2022 11:00,,,,,
1189,,22/10/2022 12:00,,,,,
1190,,22/10/2022 13:00,,,,,
1191,,22/10/2022 14:00,,,,,
1192,,22/10/2022 15:00,,,,,
1193,,22/10/2022 16:00,,,,,
1194,,22/10/2022 17:00,,,,,
1195,,22/10/2022 18:00,,,,,
1196,,22/10/2022 19:00,,,,,
1197,,22/10/2022 20:00,,,,,
1198,,22/10/2022 21:00,,,,,
1199,,22/10/2022 22:00,,,,,
1200,,22/10/2022 23:00,,,,,
1201,,23/10/2022 0:00,,,,,
1202,,23/10/2022 1:00,,,,,
1203,,23/10/2022 2:00,,,,,
1204,,23/10/2022 3:00,,,,,
1205,,23/10/2022 4:00,,,,,
1206,,23/10/2022 5:00,,,,,
1207,,23/10/2022 6:00,,,,,
1208,,23/10/2022 7:00,,,,,
1209,,23/10/2022 8:00,,,,,
1210,,23/10/2022 9:00,,,,,
1211,,23/10/2022 10:00,,,,,
1212,,23/10/2022 11:00,,,,,
1213,,23/10/2022 12:00,,,,,
1214,,23/10/2022 13:00,,,,,
1215,,23/10/2022 14:00,,,,,
1216,,23/10/2022 15:00,,,,,
1217,,23/10/2022 16:00,,,,,
1218,,23/10/2022 17:00,,,,,
1219,,23/10/2022 18:00,,,,,
1220,,23/10/2022 19:00,,,,,
1221,,23/10/2022 20:00,,,,,
1222,,23/10/2022 21:00,,,,,
1223,,23/10/2022 22:00,,,,,
1224,,23/10/2022 23:00,,,,,
1225,,24/10/2022 0:00,,,,,
1226,,24/10/2022 1:00,,,,,
1227,,24/10/2022 2:00,,,,,
1228,,24/10/2022 3:00,,,,,
1229,,24/10/2022 4:00,,,,,
1230,,24/10/2022 5:00,,,,,
1231,,24/10/2022 6:00,,,,,
1232,,24/10/2022 7:00,,,,,
1233,,24/10/2022 8:00,,,,,
1234,,24/10/2022 9:00,,,,,
1235,,24/10/2022 10:00,,,,,
1236,,24/10/2022 11:00,,,,,
1237,,24/10/2022 12:00,,,,,
1238,,24/10/2022 13:00,,,,,
1239,,24/10/2022 14:00,,,,,
1240,,24/10/2022 15:00,,,,,
1241,,24/10/2022 16:00,,,,,
1242,,24/10/2022 17:00,,,,,
1243,,24/10/2022 18:00,,,,,
1244,,24/10/2022 19:00,,,,,
1245,,24/10/2022 20:00,,,,,
1246,,24/10/2022 21:00,,,,,
1247,,24/10/2022 22:00,,,,,
1248,,24/10/2022 23:00,,,,,
1249,,25/10/2022 0:00,,,,,
1250,,25/10/2022 1:00,,,,,
1251,,25/10/2022 2:00,,,,,
1252,,25/10/2022 3:00,,,,,
1253,,25/10/2022 4:00,,,,,
1254,,25/10/2022 5:00,,,,,
1255,,25/10/2022 6:00,,,,,
1256,,25/10/2022 7:00,,,,,
1257,,25/10/2022 8:00,,,,,
1258,,25/10/2022 9:00,,,,,
1259,,25/10/2022 10:00,,,,,
1260,,25/10/2022 11:00,,,,,
1261,,25/10/2022 12:00,,,,,
1262,,25/10/2022 13:00,,,,,
1263,,25/10/2022 14:00,,,,,
1264,,25/10/2022 15:00,,,,,
1265,,25/10/2022 16:00,,,,,
1266,,25/10/2022 17:00,,,,,
1267,,25/10/2022 18:00,,,,,
1268,,25/10/2022 19:00,,,,,
1269,,25/10/2022 20:00,,,,,
1270,,25/10/2022 21:00,,,,,
1271,,25/10/2022 22:00,,,,,
1272,,25/10/2022 23:00,,,,,
1273,,26/10/2022 0:00,,,,,
1274,,26/10/2022 1:00,,,,,
1275,,26/10/2022 2:00,,,,,
1276,,26/10/2022 3:00,,,,,
1277,,26/10/2022 4:00,,,,,
1278,,26/10/2022 5:00,,,,,
1279,,26/10/2022 6:00,,,,,
1280,,26/10/2022 7:00,,,,,
1281,,26/10/2022 8:00,,,,,
1282,,26/10/2022 9:00,,,,,
1283,,26/10/2022 10:00,,,,,
1284,,26/10/2022 11:00,,,,,
1285,,26/10/2022 12:00,,,,,
1286,,26/10/2022 13:00,,,,,
1287,,26/10/2022 14:00,,,,,
1288,,26/10/2022 15:00,,,,,
1289,,26/10/2022 16:00,,,,,
1290,,26/10/2022 17:00,,,,,
1291,,26/10/2022 18:00,,,,,
1292,,26/10/2022 19:00,,,,,
1293,,26/10/2022 20:00,,,,,
1294,,26/10/2022 21:00,,,,,
1295,,26/10/2022 22:00,,,,,
1296,,26/10/2022 23:00,,,,,
1297,,27/10/2022 0:00,,,,,
1298,,27/10/2022 1:00,,,,,
1299,,27/10/2022 2:00,,,,,
1300,,27/10/2022 3:00,,,,,
1301,,27/10/2022 4:00,,,,,
1302,,27/10/2022 5:00,,,,,
1303,,27/10/2022 6:00,,,,,
1304,,27/10/2022 7:00,,,,,
1305,,27/10/2022 8:00,,,,,
1306,,27/10/2022 9:00,,,,,
1307,,27/10/2022 10:00,,,,,
1308,,27/10/2022 11:00,,,,,
1309,,27/10/2022 12:00,,,,,
1310,,27/10/2022 13:00,,,,,
1311,,27/10/2022 14:00,,,,,
1312,,27/10/2022 15:00,,,,,
1313,,27/10/2022 16:00,,,,,
1314,,27/10/2022 17:00,,,,,
1315,,27/10/2022 18:00,,,,,
1316,,27/10/2022 19:00,,,,,
1317,,27/10/2022 20:00,,,,,
1318,,27/10/2022 21:00,,,,,
1319,,27/10/2022 22:00,,,,,
1320,,27/10/2022 23:00,,,,,
1321,,28/10/2022 0:00,,,,,
1322,,28/10/2022 1:00,,,,,
1323,,28/10/2022 2:00,,,,,
1324,,28/10/2022 3:00,,,,,
1325,,28/10/2022 4:00,,,,,
1326,,28/10/2022 5:00,,,,,
1327,,28/10/2022 6:00,,,,,
1328,,28/10/2022 7:00,,,,,
1329,,28/10/2022 8:00,,,,,
1330,,28/10/2022 9:00,,,,,
1331,,28/10/2022 10:00,,,,,
1332,,28/10/2022 11:00,,,,,
1333,,28/10/2022 12:00,,,,,
1334,,28/10/2022 13:00,,,,,
1335,,28/10/2022 14:00,,,,,
1336,,28/10/2022 15:00,,,,,
1337,,28/10/2022 16:00,,,,,
1338,,28/10/2022 17:00,,,,,
1339,,28/10/2022 18:00,,,,,
1340,,28/10/2022 19:00,,,,,
1341,,28/10/2022 20:00,,,,,
1342,,28/10/2022 21:00,,,,,
1343,,28/10/2022 22:00,,,,,
1344,,28/10/2022 23:00,,,,,
1345,,29/10/2022 0:00,,,,,
1346,,29/10/2022 1:00,,,,,
1347,,29/10/2022 2:00,,,,,
1348,,29/10/2022 3:00,,,,,
1349,,29/10/2022 4:00,,,,,
1350,,29/10/2022 5:00,,,,,
1351,,29/10/2022 6:00,,,,,
1352,,29/10/2022 7:00,,,,,
1353,,29/10/2022 8:00,,,,,
1354,,29/10/2022 9:00,,,,,
1355,,29/10/2022 10:00,,,,,
1356,,29/10/2022 11:00,,,,,
1357,,29/10/2022 12:00,,,,,
1358,,29/10/2022 13:00,,,,,
1359,,29/10/2022 14:00,,,,,
1360,,29/10/2022 15:00,,,,,
1361,,29/10/2022 16:00,,,,,
1362,,29/10/2022 17:00,,,,,
1363,,29/10/2022 18:00,,,,,
1364,,29/10/2022 19:00,,,,,
1365,,29/10/2022 20:00,,,,,
1366,,29/10/2022 21:00,,,,,
1367,,29/10/2022 22:00,,,,,
1368,,29/10/2022 23:00,,,,,
1369,,30/10/2022 0:00,,,,,
1370,,30/10/2022 1:00,,,,,
1371,,30/10/2022 2:00,,,,,
1372,,30/10/2022 3:00,,,,,
1373,,30/10/2022 4:00,,,,,
1374,,30/10/2022 5:00,,,,,
1375,,30/10/2022 6:00,,,,,
1376,,30/10/2022 7:00,,,,,
1377,,30/10/2022 8:00,,,,,
1378,,30/10/2022 9:00,,,,,
1379,,30/10/2022 10:00,,,,,
1380,,30/10/2022 11:00,,,,,
1381,,30/10/2022 12:00,,,,,
1382,,30/10/2022 13:00,,,,,
1383,,30/10/2022 14:00,,,,,
1384,,30/10/2022 15:00,,,,,
1385,,30/10/2022 16:00,,,,,
1386,,30/10/2022 17:00,,,,,
1387,,30/10/2022 18:00,,,,,
1388,,30/10/2022 19:00,,,,,
1389,,30/10/2022 20:00,,,,,
1390,,30/10/2022 21:00,,,,,
1391,,30/10/2022 22:00,,,,,
1392,,30/10/2022 23:00,,,,,
1393,,31/10/2022 0:00,,,,,
1394,,31/10/2022 1:00,,,,,
1395,,31/10/2022 2:00,,,,,
1396,,31/10/2022 3:00,,,,,
1397,,31/10/2022 4:00,,,,,
1398,,31/10/2022 5:00,,,,,
1399,,31/10/2022 6:00,,,,,
1400,,31/10/2022 7:00,,,,,
1401,,31/10/2022 8:00,,,,,
1402,,31/10/2022 9:00,,,,,
1403,,31/10/2022 10:00,,,,,
1404,,31/10/2022 11:00,,,,,
1405,,31/10/2022 12:00,,,,,
1406,,31/10/2022 13:00,,,,,
1407,,31/10/2022 14:00,,,,,
1408,,31/10/2022 15:00,,,,,
1409,,31/10/2022 16:00,,,,,
1410,,31/10/2022 17:00,,,,,
1411,,31/10/2022 18:00,,,,,
1412,,31/10/2022 19:00,,,,,
1413,,31/10/2022 20:00,,,,,
1414,,31/10/2022 21:00,,,,,
1415,,31/10/2022 22:00,,,,,
1416,,31/10/2022 23:00,,,,,
1417,,01/11/2022 0:00,,,,,
1418,,01/11/2022 1:00,,,,,
1419,,01/11/2022 2:00,,,,,
1420,,01/11/2022 3:00,,,,,
1421,,01/11/2022 4:00,,,,,
1422,,01/11/2022 5:00,,,,,
1423,,01/11/2022 6:00,,,,,
1424,,01/11/2022 7:00,,,,,
1425,,01/11/2022 8:00,,,,,
1426,,01/11/2022 9:00,,,,,
1427,,01/11/2022 10:00,,,,,
1428,,01/11/2022 11:00,,,,,
1429,,01/11/2022 12:00,,,,,
1430,,01/11/2022 13:00,,,,,
1431,,01/11/2022 14:00,,,,,
1432,,01/11/2022 15:00,,,,,
1433,,01/11/2022 16:00,,,,,
1434,,01/11/2022 17:00,,,,,
1435,,01/11/2022 18:00,,,,,
1436,,01/11/2022 19:00,,,,,
1437,,01/11/2022 20:00,,,,,
1438,,01/11/2022 21:00,,,,,
1439,,01/11/2022 22:00,,,,,
1440,,01/11/2022 23:00,,,,,
1441,,02/11/2022 0:00,,,,,
1442,,02/11/2022 1:00,,,,,
1443,,02/11/2022 2:00,,,,,
1444,,02/11/2022 3:00,,,,,
1445,,02/11/2022 4:00,,,,,
1446,,02/11/2022 5:00,,,,,
1447,,02/11/2022 6:00,,,,,
1448,,02/11/2022 7:00,,,,,
1449,,02/11/2022 8:00,,,,,
1450,,02/11/2022 9:00,,,,,
1451,,02/11/2022 10:00,,,,,
1452,,02/11/2022 11:00,,,,,
1453,,02/11/2022 12:00,,,,,
1454,,02/11/2022 13:00,,,,,
1455,,02/11/2022 14:00,,,,,
1456,,02/11/2022 15:00,,,,,
1457,,02/11/2022 16:00,,,,,
1458,,02/11/2022 17:00,,,,,
1459,,02/11/2022 18:00,,,,,
1460,,02/11/2022 19:00,,,,,
1461,,02/11/2022 20:00,,,,,
1462,,02/11/2022 21:00,,,,,
1463,,02/11/2022 22:00,,,,,
1464,,02/11/2022 23:00,,,,,
1465,,03/11/2022 0:00,,,,,
1466,,03/11/2022 1:00,,,,,
1467,,03/11/2022 2:00,,,,,
1468,,03/11/2022 3:00,,,,,
1469,,03/11/2022 4:00,,,,,
1470,,03/11/2022 5:00,,,,,
1471,,03/11/2022 6:00,,,,,
1472,,03/11/2022 7:00,,,,,
1473,,03/11/2022 8:00,,,,,
1474,,03/11/2022 9:00,,,,,
1475,,03/11/2022 10:00,,,,,
1476,,03/11/2022 11:00,,,,,
1477,,03/11/2022 12:00,,,,,
1478,,03/11/2022 13:00,,,,,
1479,,03/11/2022 14:00,,,,,
1480,,03/11/2022 15:00,,,,,
1481,,03/11/2022 16:00,,,,,
1482,,03/11/2022 17:00,,,,,
1483,,03/11/2022 18:00,,,,,
1484,,03/11/2022 19:00,,,,,
1485,,03/11/2022 20:00,,,,,
1486,,03/11/2022 21:00,,,,,
1487,,03/11/2022 22:00,,,,,
1488,,03/11/2022 23:00,,,,,
1489,,04/11/2022 0:00,,,,,
1490,,04/11/2022 1:00,,,,,
1491,,04/11/2022 2:00,,,,,
1492,,04/11/2022 3:00,,,,,
1493,,04/11/2022 4:00,,,,,
1494,,04/11/2022 5:00,,,,,
1495,,04/11/2022 6:00,,,,,
1496,,04/11/2022 7:00,,,,,
1497,,04/11/2022 8:00,,,,,
1498,,04/11/2022 9:00,,,,,
1499,,04/11/2022 10:00,,,,,
1500,,04/11/2022 11:00,,,,,
1501,,04/11/2022 12:00,,,,,
1502,,04/11/2022 13:00,,,,,
1503,,04/11/2022 14:00,,,,,
1504,,04/11/2022 15:00,,,,,
1505,,04/11/2022 16:00,,,,,
1506,,04/11/2022 17:00,,,,,
1507,,04/11/2022 18:00,,,,,
1508,,04/11/2022 19:00,,,,,
1509,,04/11/2022 20:00,,,,,
1510,,04/11/2022 21:00,,,,,
1511,,04/11/2022 22:00,,,,,
1512,,04/11/2022 23:00,,,,,
1513,,05/11/2022 0:00,,,,,
1514,,05/11/2022 1:00,,,,,
1515,,05/11/2022 2:00,,,,,
1516,,05/11/2022 3:00,,,,,
1517,,05/11/2022 4:00,,,,,
1518,,05/11/2022 5:00,,,,,
1519,,05/11/2022 6:00,,,,,
1520,,05/11/2022 7:00,,,,,
1521,,05/11/2022 8:00,,,,,
1522,,05/11/2022 9:00,,,,,
1523,,05/11/2022 10:00,,,,,
1524,,05/11/2022 11:00,,,,,
1525,,05/11/2022 12:00,,,,,
1526,,05/11/2022 13:00,,,,,
1527,,05/11/2022 14:00,,,,,
1528,,05/11/2022 15:00,,,,,
1529,,05/11/2022 16:00,,,,,
1530,,05/11/2022 17:00,,,,,
1531,,05/11/2022 18:00,,,,,
1532,,05/11/2022 19:00,,,,,
1533,,05/11/2022 20:00,,,,,
1534,,05/11/2022 21:00,,,,,
1535,,05/11/2022 22:00,,,,,
1536,,05/11/2022 23:00,,,,,
1537,,06/11/2022 0:00,,,,,
1538,,06/11/2022 1:00,,,,,
1539,,06/11/2022 2:00,,,,,
1540,,06/11/2022 3:00,,,,,
1541,,06/11/2022 4:00,,,,,
1542,,06/11/2022 5:00,,,,,
1543,,06/11/2022 6:00,,,,,
1544,,06/11/2022 7:00,,,,,
1545,,06/11/2022 8:00,,,,,
1546,,06/11/2022 9:00,,,,,
1547,,06/11/2022 10:00,,,,,
1548,,06/11/2022 11:00,,,,,
1549,,06/11/2022 12:00,,,,,
1550,,06/11/2022 13:00,,,,,
1551,,06/11/2022 14:00,,,,,
1552,,06/11/2022 15:00,,,,,
1553,,06/11/2022 16:00,,,,,
1554,,06/11/2022 17:00,,,,,
1555,,06/11/2022 18:00,,,,,
1556,,06/11/2022 19:00,,,,,
1557,,06/11/2022 20:00,,,,,
1558,,06/11/2022 21:00,,,,,
1559,,06/11/2022 22:00,,,,,
1560,,06/11/2022 23:00,,,,,
1561,,07/11/2022 0:00,,,,,
1562,,07/11/2022 1:00,,,,,
1563,,07/11/2022 2:00,,,,,
1564,,07/11/2022 3:00,,,,,
1565,,07/11/2022 4:00,,,,,
1566,,07/11/2022 5:00,,,,,
1567,,07/11/2022 6:00,,,,,
1568,,07/11/2022 7:00,,,,,
1569,,07/11/2022 8:00,,,,,
1570,,07/11/2022 9:00,,,,,
1571,,07/11/2022 10:00,,,,,
1572,,07/11/2022 11:00,,,,,
1573,,07/11/2022 12:00,,,,,
1574,,07/11/2022 13:00,,,,,
1575,,07/11/2022 14:00,,,,,
1576,,07/11/2022 15:00,,,,,
1577,,07/11/2022 16:00,,,,,
1578,,07/11/2022 17:00,,,,,
1579,,07/11/2022 18:00,,,,,
1580,,07/11/2022 19:00,,,,,
1581,,07/11/2022 20:00,,,,,
1582,,07/11/2022 21:00,,,,,
1583,,07/11/2022 22:00,,,,,
1584,,07/11/2022 23:00,,,,,
1585,,08/11/2022 0:00,,,,,
1586,,08/11/2022 1:00,,,,,
1587,,08/11/2022 2:00,,,,,
1588,,08/11/2022 3:00,,,,,
1589,,08/11/2022 4:00,,,,,
1590,,08/11/2022 5:00,,,,,
1591,,08/11/2022 6:00,,,,,
1592,,08/11/2022 7:00,,,,,
1593,,08/11/2022 8:00,,,,,
1594,,08/11/2022 9:00,,,,,
1595,,08/11/2022 10:00,,,,,
1596,,08/11/2022 11:00,,,,,
1597,,08/11/2022 12:00,,,,,
1598,,08/11/2022 13:00,,,,,
1599,,08/11/2022 14:00,,,,,
1600,,08/11/2022 15:00,,,,,
1601,,08/11/2022 16:00,,,,,
1602,,08/11/2022 17:00,,,,,
1603,,08/11/2022 18:00,,,,,
1604,,08/11/2022 19:00,,,,,
1605,,08/11/2022 20:00,,,,,
1606,,08/11/2022 21:00,,,,,
1607,,08/11/2022 22:00,,,,,
1608,,08/11/2022 23:00,,,,,
1609,,09/11/2022 0:00,,,,,
1610,,09/11/2022 1:00,,,,,
1611,,09/11/2022 2:00,,,,,
1612,,09/11/2022 3:00,,,,,
1613,,09/11/2022 4:00,,,,,
1614,,09/11/2022 5:00,,,,,
1615,,09/11/2022 6:00,,,,,
1616,,09/11/2022 7:00,,,,,
1617,,09/11/2022 8:00,,,,,
1618,,09/11/2022 9:00,,,,,
1619,,09/11/2022 10:00,,,,,
1620,,09/11/2022 11:00,,,,,
1621,,09/11/2022 12:00,,,,,
1622,,09/11/2022 13:00,,,,,
1623,,09/11/2022 14:00,,,,,
1624,,09/11/2022 15:00,,,,,
1625,,09/11/2022 16:00,,,,,
1626,,09/11/2022 17:00,,,,,
1627,,09/11/2022 18:00,,,,,
1628,,09/11/2022 19:00,,,,,
1629,,09/11/2022 20:00,,,,,
1630,,09/11/2022 21:00,,,,,
1631,,09/11/2022 22:00,,,,,
1632,,09/11/2022 23:00,,,,,
1633,,10/11/2022 0:00,,,,,
1634,,10/11/2022 1:00,,,,,
1635,,10/11/2022 2:00,,,,,
1636,,10/11/2022 3:00,,,,,
1637,,10/11/2022 4:00,,,,,
1638,,10/11/2022 5:00,,,,,
1639,,10/11/2022 6:00,,,,,
1640,,10/11/2022 7:00,,,,,
1641,,10/11/2022 8:00,,,,,
1642,,10/11/2022 9:00,,,,,
1643,,10/11/2022 10:00,,,,,
1644,,10/11/2022 11:00,,,,,
1645,,10/11/2022 12:00,,,,,
1646,,10/11/2022 13:00,,,,,
1647,,10/11/2022 14:00,,,,,
1648,,10/11/2022 15:00,,,,,
1649,,10/11/2022 16:00,,,,,
1650,,10/11/2022 17:00,,,,,
1651,,10/11/2022 18:00,,,,,
1652,,10/11/2022 19:00,,,,,
1653,,10/11/2022 20:00,,,,,
1654,,10/11/2022 21:00,,,,,
1655,,10/11/2022 22:00,,,,,
1656,,10/11/2022 23:00,,,,,
1657,,11/11/2022 0:00,,,,,
1658,,11/11/2022 1:00,,,,,
1659,,11/11/2022 2:00,,,,,
1660,,11/11/2022 3:00,,,,,
1661,,11/11/2022 4:00,,,,,
1662,,11/11/2022 5:00,,,,,
1663,,11/11/2022 6:00,,,,,
1664,,11/11/2022 7:00,,,,,
1665,,11/11/2022 8:00,,,,,
1666,,11/11/2022 9:00,,,,,
1667,,11/11/2022 10:00,,,,,
1668,,11/11/2022 11:00,,,,,
1669,,11/11/2022 12:00,,,,,
1670,,11/11/2022 13:00,,,,,
1671,,11/11/2022 14:00,,,,,
1672,,11/11/2022 15:00,,,,,
1673,,11/11/2022 16:00,,,,,
1674,,11/11/2022 17:00,,,,,
1675,,11/11/2022 18:00,,,,,
1676,,11/11/2022 19:00,,,,,
1677,,11/11/2022 20:00,,,,,
1678,,11/11/2022 21:00,,,,,
1679,,11/11/2022 22:00,,,,,
1680,,11/11/2022 23:00,,,,,
1681,,12/11/2022 0:00,,,,,
1682,,12/11/2022 1:00,,,,,
1683,,12/11/2022 2:00,,,,,
1684,,12/11/2022 3:00,,,,,
1685,,12/11/2022 4:00,,,,,
1686,,12/11/2022 5:00,,,,,
1687,,12/11/2022 6:00,,,,,
1688,,12/11/2022 7:00,,,,,
1689,,12/11/2022 8:00,,,,,
1690,,12/11/2022 9:00,,,,,
1691,,12/11/2022 10:00,,,,,
1692,,12/11/2022 11:00,,,,,
1693,,12/11/2022 12:00,,,,,
1694,,12/11/2022 13:00,,,,,
1695,,12/11/2022 14:00,,,,,
1696,,12/11/2022 15:00,,,,,
1697,,12/11/2022 16:00,,,,,
1698,,12/11/2022 17:00,,,,,
1699,,12/11/2022 18:00,,,,,
1700,,12/11/2022 19:00,,,,,
1701,,12/11/2022 20:00,,,,,
1702,,12/11/2022 21:00,,,,,
1703,,12/11/2022 22:00,,,,,
1704,,12/11/2022 23:00,,,,,
1705,,13/11/2022 0:00,,,,,
1706,,13/11/2022 1:00,,,,,
1707,,13/11/2022 2:00,,,,,
1708,,13/11/2022 3:00,,,,,
1709,,13/11/2022 4:00,,,,,
1710,,13/11/2022 5:00,,,,,
1711,,13/11/2022 6:00,,,,,
1712,,13/11/2022 7:00,,,,,
1713,,13/11/2022 8:00,,,,,
1714,,13/11/2022 9:00,,,,,
1715,,13/11/2022 10:00,,,,,
1716,,13/11/2022 11:00,,,,,
1717,,13/11/2022 12:00,,,,,
1718,,13/11/2022 13:00,,,,,
1719,,13/11/2022 14:00,,,,,
1720,,13/11/2022 15:00,,,,,
1721,,13/11/2022 16:00,,,,,
1722,,13/11/2022 17:00,,,,,
1723,,13/11/2022 18:00,,,,,
1724,,13/11/2022 19:00,,,,,
1725,,13/11/2022 20:00,,,,,
1726,,13/11/2022 21:00,,,,,
1727,,13/11/2022 22:00,,,,,
1728,,13/11/2022 23:00,,,,,
1729,,14/11/2022 0:00,,,,,
1730,,14/11/2022 1:00,,,,,
1731,,14/11/2022 2:00,,,,,
1732,,14/11/2022 3:00,,,,,
1733,,14/11/2022 4:00,,,,,
1734,,14/11/2022 5:00,,,,,
1735,,14/11/2022 6:00,,,,,
1736,,14/11/2022 7:00,,,,,
1737,,14/11/2022 8:00,,,,,
1738,,14/11/2022 9:00,,,,,
1739,,14/11/2022 10:00,,,,,
1740,,14/11/2022 11:00,,,,,
1741,,14/11/2022 12:00,,,,,
1742,,14/11/2022 13:00,,,,,
1743,,14/11/2022 14:00,,,,,
1744,,14/11/2022 15:00,,,,,
1745,,14/11/2022 16:00,,,,,
1746,,14/11/2022 17:00,,,,,
1747,,14/11/2022 18:00,,,,,
1748,,14/11/2022 19:00,,,,,
1749,,14/11/2022 20:00,,,,,
1750,,14/11/2022 21:00,,,,,
1751,,14/11/2022 22:00,,,,,
1752,,14/11/2022 23:00,,,,,
1753,,15/11/2022 0:00,,,,,
1754,,15/11/2022 1:00,,,,,
1755,,15/11/2022 2:00,,,,,
1756,,15/11/2022 3:00,,,,,
1757,,15/11/2022 4:00,,,,,
1758,,15/11/2022 5:00,,,,,
1759,,15/11/2022 6:00,,,,,
1760,,15/11/2022 7:00,,,,,
1761,,15/11/2022 8:00,,,,,
1762,,15/11/2022 9:00,,,,,
1763,,15/11/2022 10:00,,,,,
1764,,15/11/2022 11:00,,,,,
1765,,15/11/2022 12:00,,,,,
1766,,15/11/2022 13:00,,,,,
1767,,15/11/2022 14:00,,,,,
1768,,15/11/2022 15:00,,,,,
1769,,15/11/2022 16:00,,,,,
1770,,15/11/2022 17:00,,,,,
1771,,15/11/2022 18:00,,,,,
1772,,15/11/2022 19:00,,,,,
1773,,15/11/2022 20:00,,,,,
1774,,15/11/2022 21:00,,,,,
1775,,15/11/2022 22:00,,,,,
1776,,15/11/2022 23:00,,,,,
1777,,16/11/2022 0:00,,,,,
1778,,16/11/2022 1:00,,,,,
1779,,16/11/2022 2:00,,,,,
1780,,16/11/2022 3:00,,,,,
1781,,16/11/2022 4:00,,,,,
1782,,16/11/2022 5:00,,,,,
1783,,16/11/2022 6:00,,,,,
1784,,16/11/2022 7:00,,,,,
1785,,16/11/2022 8:00,,,,,
1786,,16/11/2022 9:00,,,,,
1787,,16/11/2022 10:00,,,,,
1788,,16/11/2022 11:00,,,,,
1789,,16/11/2022 12:00,,,,,
1790,,16/11/2022 13:00,,,,,
1791,,16/11/2022 14:00,,,,,
1792,,16/11/2022 15:00,,,,,
1793,,16/11/2022 16:00,,,,,
1794,,16/11/2022 17:00,,,,,
1795,,16/11/2022 18:00,,,,,
1796,,16/11/2022 19:00,,,,,
1797,,16/11/2022 20:00,,,,,
1798,,16/11/2022 21:00,,,,,
1799,,16/11/2022 22:00,,,,,
1800,,16/11/2022 23:00,,,,,
1801,,17/11/2022 0:00,,,,,
1802,,17/11/2022 1:00,,,,,
1803,,17/11/2022 2:00,,,,,
1804,,17/11/2022 3:00,,,,,
1805,,17/11/2022 4:00,,,,,
1806,,17/11/2022 5:00,,,,,
1807,,17/11/2022 6:00,,,,,
1808,,17/11/2022 7:00,,,,,
1809,,17/11/2022 8:00,,,,,
1810,,17/11/2022 9:00,,,,,
1811,,17/11/2022 10:00,,,,,
1812,,17/11/2022 11:00,,,,,
1813,,17/11/2022 12:00,,,,,
1814,,17/11/2022 13:00,,,,,
1815,,17/11/2022 14:00,,,,,
1816,,17/11/2022 15:00,,,,,
1817,,17/11/2022 16:00,,,,,
1818,,17/11/2022 17:00,,,,,
1819,,17/11/2022 18:00,,,,,
1820,,17/11/2022 19:00,,,,,
1821,,17/11/2022 20:00,,,,,
1822,,17/11/2022 21:00,,,,,
1823,,17/11/2022 22:00,,,,,
1824,,17/11/2022 23:00,,,,,
1825,,18/11/2022 0:00,,,,,
1826,,18/11/2022 1:00,,,,,
1827,,18/11/2022 2:00,,,,,
1828,,18/11/2022 3:00,,,,,
1829,,18/11/2022 4:00,,,,,
1830,,18/11/2022 5:00,,,,,
1831,,18/11/2022 6:00,,,,,
1832,,18/11/2022 7:00,,,,,
1833,,18/11/2022 8:00,,,,,
1834,,18/11/2022 9:00,,,,,
1835,,18/11/2022 10:00,,,,,
1836,,18/11/2022 11:00,,,,,
1837,,18/11/2022 12:00,,,,,
1838,,18/11/2022 13:00,,,,,
1839,,18/11/2022 14:00,,,,,
1840,,18/11/2022 15:00,,,,,
1841,,18/11/2022 16:00,,,,,
1842,,18/11/2022 17:00,,,,,
1843,,18/11/2022 18:00,,,,,
1844,,18/11/2022 19:00,,,,,
1845,,18/11/2022 20:00,,,,,
1846,,18/11/2022 21:00,,,,,
1847,,18/11/2022 22:00,,,,,
1848,,18/11/2022 23:00,,,,,
1849,,19/11/2022 0:00,,,,,
1850,,19/11/2022 1:00,,,,,
1851,,19/11/2022 2:00,,,,,
1852,,19/11/2022 3:00,,,,,
1853,,19/11/2022 4:00,,,,,
1854,,19/11/2022 5:00,,,,,
1855,,19/11/2022 6:00,,,,,
1856,,19/11/2022 7:00,,,,,
1857,,19/11/2022 8:00,,,,,
1858,,19/11/2022 9:00,,,,,
1859,,19/11/2022 10:00,,,,,
1860,,19/11/2022 11:00,,,,,
1861,,19/11/2022 12:00,,,,,
1862,,19/11/2022 13:00,,,,,
1863,,19/11/2022 14:00,,,,,
1864,,19/11/2022 15:00,,,,,
1865,,19/11/2022 16:00,,,,,
1866,,19/11/2022 17:00,,,,,
1867,,19/11/2022 18:00,,,,,
1868,,19/11/2022 19:00,,,,,
1869,,19/11/2022 20:00,,,,,
1870,,19/11/2022 21:00,,,,,
1871,,19/11/2022 22:00,,,,,
1872,,19/11/2022 23:00,,,,,
1873,,20/11/2022 0:00,,,,,
1874,,20/11/2022 1:00,,,,,
1875,,20/11/2022 2:00,,,,,
1876,,20/11/2022 3:00,,,,,
1877,,20/11/2022 4:00,,,,,
1878,,20/11/2022 5:00,,,,,
1879,,20/11/2022 6:00,,,,,
1880,,20/11/2022 7:00,,,,,
1881,,20/11/2022 8:00,,,,,
1882,,20/11/2022 9:00,,,,,
1883,,20/11/2022 10:00,,,,,
1884,,20/11/2022 11:00,,,,,
1885,,20/11/2022 12:00,,,,,
1886,,20/11/2022 13:00,,,,,
1887,,20/11/2022 14:00,,,,,
1888,,20/11/2022 15:00,,,,,
1889,,20/11/2022 16:00,,,,,
1890,,20/11/2022 17:00,,,,,
1891,,20/11/2022 18:00,,,,,
1892,,20/11/2022 19:00,,,,,
1893,,20/11/2022 20:00,,,,,
1894,,20/11/2022 21:00,,,,,
1895,,20/11/2022 22:00,,,,,
1896,,20/11/2022 23:00,,,,,
1897,,21/11/2022 0:00,,,,,
1898,,21/11/2022 1:00,,,,,
1899,,21/11/2022 2:00,,,,,
1900,,21/11/2022 3:00,,,,,
1901,,21/11/2022 4:00,,,,,
1902,,21/11/2022 5:00,,,,,
1903,,21/11/2022 6:00,,,,,
1904,,21/11/2022 7:00,,,,,
1905,,21/11/2022 8:00,,,,,
1906,,21/11/2022 9:00,,,,,
1907,,21/11/2022 10:00,,,,,
1908,,21/11/2022 11:00,,,,,
1909,,21/11/2022 12:00,,,,,
1910,,21/11/2022 13:00,,,,,
1911,,21/11/2022 14:00,,,,,
1912,,21/11/2022 15:00,,,,,
1913,,21/11/2022 16:00,,,,,
1914,,21/11/2022 17:00,,,,,
1915,,21/11/2022 18:00,,,,,
1916,,21/11/2022 19:00,,,,,
1917,,21/11/2022 20:00,,,,,
1918,,21/11/2022 21:00,,,,,
1919,,21/11/2022 22:00,,,,,
1920,,21/11/2022 23:00,,,,,
1921,,22/11/2022 0:00,,,,,
1922,,22/11/2022 1:00,,,,,
1923,,22/11/2022 2:00,,,,,
1924,,22/11/2022 3:00,,,,,
1925,,22/11/2022 4:00,,,,,
1926,,22/11/2022 5:00,,,,,
1927,,22/11/2022 6:00,,,,,
1928,,22/11/2022 7:00,,,,,
1929,,22/11/2022 8:00,,,,,
1930,,22/11/2022 9:00,,,,,
1931,,22/11/2022 10:00,,,,,
1932,,22/11/2022 11:00,,,,,
1933,,22/11/2022 12:00,,,,,
1934,,22/11/2022 13:00,,,,,
1935,,22/11/2022 14:00,,,,,
1936,,22/11/2022 15:00,,,,,
1937,,22/11/2022 16:00,,,,,
1938,,22/11/2022 17:00,,,,,
1939,,22/11/2022 18:00,,,,,
1940,,22/11/2022 19:00,,,,,
1941,,22/11/2022 20:00,,,,,
1942,,22/11/2022 21:00,,,,,
1943,,22/11/2022 22:00,,,,,
1944,,22/11/2022 23:00,,,,,
1945,,23/11/2022 0:00,,,,,
1946,,23/11/2022 1:00,,,,,
1947,,23/11/2022 2:00,,,,,
1948,,23/11/2022 3:00,,,,,
1949,,23/11/2022 4:00,,,,,
1950,,23/11/2022 5:00,,,,,
1951,,23/11/2022 6:00,,,,,
1952,,23/11/2022 7:00,,,,,
1953,,23/11/2022 8:00,,,,,
1954,,23/11/2022 9:00,,,,,
1955,,23/11/2022 10:00,,,,,
1956,,23/11/2022 11:00,,,,,
1957,,23/11/2022 12:00,,,,,
1958,,23/11/2022 13:00,,,,,
1959,,23/11/2022 14:00,,,,,
1960,,23/11/2022 15:00,,,,,
1961,,23/11/2022 16:00,,,,,
1962,,23/11/2022 17:00,,,,,
1963,,23/11/2022 18:00,,,,,
1964,,23/11/2022 19:00,,,,,
1965,,23/11/2022 20:00,,,,,
1966,,23/11/2022 21:00,,,,,
1967,,23/11/2022 22:00,,,,,
1968,,23/11/2022 23:00,,,,,
1969,,24/11/2022 0:00,,,,,
1970,,24/11/2022 1:00,,,,,
1971,,24/11/2022 2:00,,,,,
1972,,24/11/2022 3:00,,,,,
1973,,24/11/2022 4:00,,,,,
1974,,24/11/2022 5:00,,,,,
1975,,24/11/2022 6:00,,,,,
1976,,24/11/2022 7:00,,,,,
1977,,24/11/2022 8:00,,,,,
1978,,24/11/2022 9:00,,,,,
1979,,24/11/2022 10:00,,,,,
1980,,24/11/2022 11:00,,,,,
1981,,24/11/2022 12:00,,,,,
1982,,24/11/2022 13:00,,,,,
1983,,24/11/2022 14:00,,,,,
1984,,24/11/2022 15:00,,,,,
1985,,24/11/2022 16:00,,,,,
1986,,24/11/2022 17:00,,,,,
1987,,24/11/2022 18:00,,,,,
1988,,24/11/2022 19:00,,,,,
1989,,24/11/2022 20:00,,,,,
1990,,24/11/2022 21:00,,,,,
1991,,24/11/2022 22:00,,,,,
1992,,24/11/2022 23:00,,,,,
1993,,25/11/2022 0:00,,,,,
1994,,25/11/2022 1:00,,,,,
1995,,25/11/2022 2:00,,,,,
1996,,25/11/2022 3:00,,,,,
1997,,25/11/2022 4:00,,,,,
1998,,25/11/2022 5:00,,,,,
1999,,25/11/2022 6:00,,,,,
2000,,25/11/2022 7:00,,,,,
2001,,25/11/2022 8:00,,,,,
2002,,25/11/2022 9:00,,,,,
2003,,25/11/2022 10:00,,,,,
2004,,25/11/2022 11:00,,,,,
2005,,25/11/2022 12:00,,,,,
2006,,25/11/2022 13:00,,,,,
2007,,25/11/2022 14:00,,,,,
2008,,25/11/2022 15:00,,,,,
2009,,25/11/2022 16:00,,,,,
2010,,25/11/2022 17:00,,,,,
2011,,25/11/2022 18:00,,,,,
2012,,25/11/2022 19:00,,,,,
2013,,25/11/2022 20:00,,,,,
2014,,25/11/2022 21:00,,,,,
2015,,25/11/2022 22:00,,,,,
2016,,25/11/2022 23:00,,,,,
2017,,26/11/2022 0:00,,,,,
2018,,26/11/2022 1:00,,,,,
2019,,26/11/2022 2:00,,,,,
2020,,26/11/2022 3:00,,,,,
2021,,26/11/2022 4:00,,,,,
2022,,26/11/2022 5:00,,,,,
2023,,26/11/2022 6:00,,,,,
2024,,26/11/2022 7:00,,,,,
2025,,26/11/2022 8:00,,,,,
2026,,26/11/2022 9:00,,,,,
2027,,26/11/2022 10:00,,,,,
2028,,26/11/2022 11:00,,,,,
2029,,26/11/2022 12:00,,,,,
2030,,26/11/2022 13:00,,,,,
2031,,26/11/2022 14:00,,,,,
2032,,26/11/2022 15:00,,,,,
2033,,26/11/2022 16:00,,,,,
2034,,26/11/2022 17:00,,,,,
2035,,26/11/2022 18:00,,,,,
2036,,26/11/2022 19:00,,,,,
2037,,26/11/2022 20:00,,,,,
2038,,26/11/2022 21:00,,,,,
2039,,26/11/2022 22:00,,,,,
2040,,26/11/2022 23:00,,,,,
2041,,27/11/2022 0:00,,,,,
2042,,27/11/2022 1:00,,,,,
2043,,27/11/2022 2:00,,,,,
2044,,27/11/2022 3:00,,,,,
2045,,27/11/2022 4:00,,,,,
2046,,27/11/2022 5:00,,,,,
2047,,27/11/2022 6:00,,,,,
2048,,27/11/2022 7:00,,,,,
2049,,27/11/2022 8:00,,,,,
2050,,27/11/2022 9:00,,,,,
2051,,27/11/2022 10:00,,,,,
2052,,27/11/2022 11:00,,,,,
2053,,27/11/2022 12:00,,,,,
2054,,27/11/2022 13:00,,,,,
2055,,27/11/2022 14:00,,,,,
2056,,27/11/2022 15:00,,,,,
2057,,27/11/2022 16:00,,,,,
2058,,27/11/2022 17:00,,,,,
2059,,27/11/2022 18:00,,,,,
2060,,27/11/2022 19:00,,,,,
2061,,27/11/2022 20:00,,,,,
2062,,27/11/2022 21:00,,,,,
2063,,27/11/2022 22:00,,,,,
2064,,27/11/2022 23:00,,,,,
2065,,28/11/2022 0:00,,,,,
2066,,28/11/2022 1:00,,,,,
2067,,28/11/2022 2:00,,,,,
2068,,28/11/2022 3:00,,,,,
2069,,28/11/2022 4:00,,,,,
2070,,28/11/2022 5:00,,,,,
2071,,28/11/2022 6:00,,,,,
2072,,28/11/2022 7:00,,,,,
2073,,28/11/2022 8:00,,,,,
2074,,28/11/2022 9:00,,,,,
2075,,28/11/2022 10:00,,,,,
2076,,28/11/2022 11:00,,,,,
2077,,28/11/2022 12:00,,,,,
2078,,28/11/2022 13:00,,,,,
2079,,28/11/2022 14:00,,,,,
2080,,28/11/2022 15:00,,,,,
2081,,28/11/2022 16:00,,,,,
2082,,28/11/2022 17:00,,,,,
2083,,28/11/2022 18:00,,,,,
2084,,28/11/2022 19:00,,,,,
2085,,28/11/2022 20:00,,,,,
2086,,28/11/2022 21:00,,,,,
2087,,28/11/2022 22:00,,,,,
2088,,28/11/2022 23:00,,,,,
2089,,29/11/2022 0:00,,,,,
2090,,29/11/2022 1:00,,,,,
2091,,29/11/2022 2:00,,,,,
2092,,29/11/2022 3:00,,,,,
2093,,29/11/2022 4:00,,,,,
2094,,29/11/2022 5:00,,,,,
2095,,29/11/2022 6:00,,,,,
2096,,29/11/2022 7:00,,,,,
2097,,29/11/2022 8:00,,,,,
2098,,29/11/2022 9:00,,,,,
2099,,29/11/2022 10:00,,,,,
2100,,29/11/2022 11:00,,,,,
2101,,29/11/2022 12:00,,,,,
2102,,29/11/2022 13:00,,,,,
2103,,29/11/2022 14:00,,,,,
2104,,29/11/2022 15:00,,,,,
2105,,29/11/2022 16:00,,,,,
2106,,29/11/2022 17:00,,,,,
2107,,29/11/2022 18:00,,,,,
2108,,29/11/2022 19:00,,,,,
2109,,29/11/2022 20:00,,,,,
2110,,29/11/2022 21:00,,,,,
2111,,29/11/2022 22:00,,,,,
2112,,29/11/2022 23:00,,,,,
2113,,30/11/2022 0:00,,,,,
2114,,30/11/2022 1:00,,,,,
2115,,30/11/2022 2:00,,,,,
2116,,30/11/2022 3:00,,,,,
2117,,30/11/2022 4:00,,,,,
2118,,30/11/2022 5:00,,,,,
2119,,30/11/2022 6:00,,,,,
2120,,30/11/2022 7:00,,,,,
2121,,30/11/2022 8:00,,,,,
2122,,30/11/2022 9:00,,,,,
2123,,30/11/2022 10:00,,,,,
2124,,30/11/2022 11:00,,,,,
2125,,30/11/2022 12:00,,,,,
2126,,30/11/2022 13:00,,,,,
2127,,30/11/2022 14:00,,,,,
2128,,30/11/2022 15:00,,,,,
2129,,30/11/2022 16:00,,,,,
2130,,30/11/2022 17:00,,,,,
2131,,30/11/2022 18:00,,,,,
2132,,30/11/2022 19:00,,,,,
2133,,30/11/2022 20:00,,,,,
2134,,30/11/2022 21:00,,,,,
2135,,30/11/2022 22:00,,,,,
2136,,30/11/2022 23:00,,,,,
2137,,01/12/2022 0:00,,,,,
2138,,01/12/2022 1:00,,,,,
2139,,01/12/2022 2:00,,,,,
2140,,01/12/2022 3:00,,,,,
2141,,01/12/2022 4:00,,,,,
2142,,01/12/2022 5:00,,,,,
2143,,01/12/2022 6:00,,,,,
2144,,01/12/2022 7:00,,,,,
2145,,01/12/2022 8:00,,,,,
2146,,01/12/2022 9:00,,,,,
2147,,01/12/2022 10:00,,,,,
2148,,01/12/2022 11:00,,,,,
2149,,01/12/2022 12:00,,,,,
2150,,01/12/2022 13:00,,,,,
2151,,01/12/2022 14:00,,,,,
2152,,01/12/2022 15:00,,,,,
2153,,01/12/2022 16:00,,,,,
2154,,01/12/2022 17:00,,,,,
2155,,01/12/2022 18:00,,,,,
2156,,01/12/2022 19:00,,,,,
2157,,01/12/2022 20:00,,,,,
2158,,01/12/2022 21:00,,,,,
2159,,01/12/2022 22:00,,,,,
2160,,01/12/2022 23:00,,,,,
2161,,02/12/2022 0:00,1,,,,
2162,,02/12/2022 1:00,0.977639321,,,,
2163,,02/12/2022 2:00,0.999852348,,,,
2164,,02/12/2022 3:00,1.017647376,,,,
2165,,02/12/2022 4:00,1.030055312,,,,
2166,,02/12/2022 5:00,1.041639358,,,,
2167,,02/12/2022 6:00,1.038405489,,,,
2168,,02/12/2022 7:00,1.034439017,,,,
2169,,02/12/2022 8:00,1.031613815,,,,
2170,,02/12/2022 9:00,1.029062823,,,,
2171,,02/12/2022 10:00,1.027397511,,,,
2172,,02/12/2022 11:00,1.022676924,,,,
2173,,02/12/2022 12:00,1.019884143,,,,
2174,,02/12/2022 13:00,1.02290554,,,,
2175,,02/12/2022 14:00,1.016463917,,,,
2176,,02/12/2022 15:00,1.024165411,,,,
2177,,02/12/2022 16:00,1.036121025,,,,
2178,,02/12/2022 17:00,1.044619611,,,,
2179,,02/12/2022 18:00,1.046380975,,,,
2180,,02/12/2022 19:00,1.041400707,,,,
2181,,02/12/2022 20:00,1.05041414,,,,
2182,,02/12/2022 21:00,1.046477569,,,,
2183,,02/12/2022 22:00,1.045746153,,,,
2184,,02/12/2022 23:00,1.043020495,,,,
2185,,03/12/2022 0:00,1.054533264,,,,
2186,,03/12/2022 1:00,1.05115023,,,,
2187,,03/12/2022 2:00,1.057196242,,,,
2188,,03/12/2022 3:00,1.054671945,,,,
2189,,03/12/2022 4:00,1.050401839,,,,
2190,,03/12/2022 5:00,1.045925496,,,,
2191,,03/12/2022 6:00,1.056773635,,,,
2192,,03/12/2022 7:00,1.064622988,,,,
2193,,03/12/2022 8:00,1.072755188,,,,
2194,,03/12/2022 9:00,1.069384739,,,,
2195,,03/12/2022 10:00,1.066660556,,,,
2196,,03/12/2022 11:00,1.064375197,,,,
2197,,03/12/2022 12:00,1.073851621,,,,
2198,,03/12/2022 13:00,1.071013026,,,,
2199,,03/12/2022 14:00,1.070046569,,,,
2200,,03/12/2022 15:00,1.072472341,,,,
2201,,03/12/2022 16:00,1.068444599,,,,
2202,,03/12/2022 17:00,1.065716984,,,,
2203,,03/12/2022 18:00,1.061706791,,,,
2204,,03/12/2022 19:00,1.057577375,,,,
2205,,03/12/2022 20:00,1.053579802,,,,
2206,,03/12/2022 21:00,1.052266636,,,,
2207,,03/12/2022 22:00,1.057136384,,,,
2208,,03/12/2022 23:00,1.053053077,,,,
2209,,04/12/2022 0:00,1.060897898,,,,
2210,,04/12/2022 1:00,1.057258749,,,,
2211,,04/12/2022 2:00,1.063049907,,,,
2212,,04/12/2022 3:00,1.061368495,,,,
2213,,04/12/2022 4:00,1.057602138,,,,
2214,,04/12/2022 5:00,1.05319021,,,,
2215,,04/12/2022 6:00,1.050604804,,,,
2216,,04/12/2022 7:00,1.046496771,,,,
2217,,04/12/2022 8:00,1.043002294,,,,
2218,,04/12/2022 9:00,1.051360379,,,,
2219,,04/12/2022 10:00,1.04877109,,,,
2220,,04/12/2022 11:00,1.050517023,,,,
2221,,04/12/2022 12:00,1.059977006,,,,
2222,,04/12/2022 13:00,1.06646688,,,,
2223,,04/12/2022 14:00,1.062430255,,,,
2224,,04/12/2022 15:00,1.065690698,,,,
2225,,04/12/2022 16:00,1.061704018,,,,
2226,,04/12/2022 17:00,1.069721995,,,,
2227,,04/12/2022 18:00,1.068648029,,,,
2228,,04/12/2022 19:00,1.065428627,,,,
2229,,04/12/2022 20:00,1.064156156,,,,
2230,,04/12/2022 21:00,1.061328778,,,,
2231,,04/12/2022 22:00,1.057665871,,,,
2232,,04/12/2022 23:00,1.056063412,,,,
2233,,05/12/2022 0:00,1.052519753,,,,
2234,,05/12/2022 1:00,1.057321419,,,,
2235,,05/12/2022 2:00,1.054379637,,,,
2236,,05/12/2022 3:00,1.052811079,,,,
2237,,05/12/2022 4:00,1.048393256,,,,
2238,,05/12/2022 5:00,1.045655627,,,,
2239,,05/12/2022 6:00,1.04178674,,,,
2240,,05/12/2022 7:00,1.044618754,,,,
2241,,05/12/2022 8:00,1.046549763,,,,
2242,,05/12/2022 9:00,1.044174093,,,,
2243,,05/12/2022 10:00,1.043033788,,,,
2244,,05/12/2022 11:00,1.042342363,,,,
2245,,05/12/2022 12:00,1.050448114,,,,
2246,,05/12/2022 13:00,1.048238041,,,,
2247,,05/12/2022 14:00,1.043721617,,,,
2248,,05/12/2022 15:00,1.042214646,,,,
2249,,05/12/2022 16:00,1.03882535,,,,
2250,,05/12/2022 17:00,1.047086659,,,,
2251,,05/12/2022 18:00,1.046263477,,,,
2252,,05/12/2022 19:00,1.042463109,,,,
2253,,05/12/2022 20:00,1.047628327,,,,
2254,,05/12/2022 21:00,1.045193288,,,,
2255,,05/12/2022 22:00,1.044340667,,,,
2256,,05/12/2022 23:00,1.046749111,,,,
2257,,06/12/2022 0:00,1.041482899,,,,
2258,,06/12/2022 1:00,1.036923459,,,,
2259,,06/12/2022 2:00,1.040770843,,,,
2260,,06/12/2022 3:00,1.037574421,,,,
2261,,06/12/2022 4:00,1.031499898,,,,
2262,,06/12/2022 5:00,1.036095822,,,,
2263,,06/12/2022 6:00,1.034850269,,,,
2264,,06/12/2022 7:00,1.032760496,,,,
2265,,06/12/2022 8:00,1.030163378,,,,
2266,,06/12/2022 9:00,1.025470146,,,,
2267,,06/12/2022 10:00,1.040439022,,,,
2268,,06/12/2022 11:00,1.037231945,,,,
2269,,06/12/2022 12:00,1.035354777,,,,
2270,,06/12/2022 13:00,1.03178702,,,,
2271,,06/12/2022 14:00,1.027691169,,,,
2272,,06/12/2022 15:00,1.031490811,,,,
2273,,06/12/2022 16:00,1.0287006,,,,
2274,,06/12/2022 17:00,1.032363857,,,,
2275,,06/12/2022 18:00,1.040391817,,,,
2276,,06/12/2022 19:00,1.037607247,,,,
2277,,06/12/2022 20:00,1.033996225,,,,
2278,,06/12/2022 21:00,1.037957259,,,,
2279,,06/12/2022 22:00,1.033087354,,,,
2280,,06/12/2022 23:00,1.028641062,,,,
2281,,07/12/2022 0:00,1.023882816,,,,
2282,,07/12/2022 1:00,1.037617663,,,,
2283,,07/12/2022 2:00,1.03398547,,,,
2284,,07/12/2022 3:00,1.030526797,,,,
2285,,07/12/2022 4:00,1.034462646,,,,
2286,,07/12/2022 5:00,1.040559685,,,,
2287,,07/12/2022 6:00,1.044847866,,,,
2288,,07/12/2022 7:00,1.053165957,,,,
2289,,07/12/2022 8:00,1.049971078,,,,
2290,,07/12/2022 9:00,1.049088811,,,,
2291,,07/12/2022 10:00,1.045577774,,,,
2292,,07/12/2022 11:00,1.043315345,,,,
2293,,07/12/2022 12:00,1.046433887,,,,
2294,,07/12/2022 13:00,1.045695911,,,,
2295,,07/12/2022 14:00,1.049844937,,,,
2296,,07/12/2022 15:00,1.053769003,,,,
2297,,07/12/2022 16:00,1.050379868,,,,
2298,,07/12/2022 17:00,1.048859302,,,,
2299,,07/12/2022 18:00,1.047775939,,,,
2300,,07/12/2022 19:00,1.043257001,,,,
2301,,07/12/2022 20:00,1.040268364,,,,
2302,,07/12/2022 21:00,1.035319773,,,,
2303,,07/12/2022 22:00,1.030716054,,,,
2304,,07/12/2022 23:00,1.043553405,,,,
2305,,08/12/2022 0:00,1.039245591,,,,
2306,,08/12/2022 1:00,1.044831482,,,,
2307,,08/12/2022 2:00,1.04087923,,,,
2308,,08/12/2022 3:00,1.037693725,,,,
2309,,08/12/2022 4:00,1.035119872,,,,
2310,,08/12/2022 5:00,1.047367819,,,,
2311,,08/12/2022 6:00,1.046542763,,,,
2312,,08/12/2022 7:00,1.056943151,,,,
2313,,08/12/2022 8:00,1.053288201,,,,
2314,,08/12/2022 9:00,1.050080938,,,,
2315,,08/12/2022 10:00,1.049545931,,,,
2316,,08/12/2022 11:00,1.048338812,,,,
2317,,08/12/2022 12:00,1.05077576,,,,
2318,,08/12/2022 13:00,1.04658595,,,,
2319,,08/12/2022 14:00,1.045842815,,,,
2320,,08/12/2022 15:00,1.053792712,,,,
2321,,08/12/2022 16:00,1.051732854,,,,
2322,,08/12/2022 17:00,1.047673241,,,,
2323,,08/12/2022 18:00,1.05751762,,,,
2324,,08/12/2022 19:00,1.059497727,,,,
2325,,08/12/2022 20:00,1.06162256,,,,
2326,,08/12/2022 21:00,1.057401794,,,,
2327,,08/12/2022 22:00,1.053856091,,,,
2328,,08/12/2022 23:00,1.050148638,,,,
2329,,09/12/2022 0:00,1.045792276,,,,
2330,,09/12/2022 1:00,1.041867488,,,,
2331,,09/12/2022 2:00,1.037673115,,,,
2332,,09/12/2022 3:00,1.036487373,,,,
2333,,09/12/2022 4:00,1.048284302,,,,
2334,,09/12/2022 5:00,1.055807735,,,,
2335,,09/12/2022 6:00,1.052434754,,,,
2336,,09/12/2022 7:00,1.048637449,,,,
2337,,09/12/2022 8:00,1.046897717,,,,
2338,,09/12/2022 9:00,1.057005266,,,,
2339,,09/12/2022 10:00,1.054778314,,,,
2340,,09/12/2022 11:00,1.060570972,,,,
2341,,09/12/2022 12:00,1.057439644,,,,
2342,,09/12/2022 13:00,1.062196957,,,,
2343,,09/12/2022 14:00,1.066287597,,,,
2344,,09/12/2022 15:00,1.062681628,,,,
2345,,09/12/2022 16:00,1.059360861,,,,
2346,,09/12/2022 17:00,1.05739159,,,,
2347,,09/12/2022 18:00,1.05404383,,,,
2348,,09/12/2022 19:00,1.050145127,,,,
2349,,09/12/2022 20:00,1.049223458,,,,
2350,,09/12/2022 21:00,1.053043386,,,,
2351,,09/12/2022 22:00,1.051775884,,,,
2352,,09/12/2022 23:00,1.047715634,,,,
2353,,10/12/2022 0:00,1.044826908,,,,
2354,,10/12/2022 1:00,1.043951301,,,,
2355,,10/12/2022 2:00,1.048131188,,,,
2356,,10/12/2022 3:00,1.047485872,,,,
2357,,10/12/2022 4:00,1.043268447,,,,
2358,,10/12/2022 5:00,1.039119189,,,,
2359,,10/12/2022 6:00,1.037774146,,,,
2360,,10/12/2022 7:00,1.044599727,,,,
2361,,10/12/2022 8:00,1.042956002,,,,
2362,,10/12/2022 9:00,1.040479212,,,,
2363,,10/12/2022 10:00,1.03863115,,,,
2364,,10/12/2022 11:00,1.033850778,,,,
2365,,10/12/2022 12:00,1.043778587,,,,
2366,,10/12/2022 13:00,1.042038487,,,,
2367,,10/12/2022 14:00,1.0407735,,,,
2368,,10/12/2022 15:00,1.039618605,,,,
2369,,10/12/2022 16:00,1.036792439,,,,
2370,,10/12/2022 17:00,1.031873532,,,,
2371,,10/12/2022 18:00,1.027871461,,,,
2372,,10/12/2022 19:00,1.022825755,,,,
2373,,10/12/2022 20:00,1.028874095,,,,
2374,,10/12/2022 21:00,1.035503772,,,,
2375,,10/12/2022 22:00,1.045026303,,,,
2376,,10/12/2022 23:00,1.041902168,,,,
2377,,11/12/2022 0:00,1.040363955,,,,
2378,,11/12/2022 1:00,1.038051483,,,,
2379,,11/12/2022 2:00,1.035828822,,,,
2380,,11/12/2022 3:00,1.032341089,,,,
2381,,11/12/2022 4:00,1.029012404,,,,
2382,,11/12/2022 5:00,1.034873534,,,,
2383,,11/12/2022 6:00,1.042567314,,,,
2384,,11/12/2022 7:00,1.041339977,,,,
2385,,11/12/2022 8:00,1.053476543,,,,
2386,,11/12/2022 9:00,1.052454986,,,,
2387,,11/12/2022 10:00,1.058756873,,,,
2388,,11/12/2022 11:00,1.055054766,,,,
2389,,11/12/2022 12:00,1.064798833,,,,
2390,,11/12/2022 13:00,1.062356632,,,,
2391,,11/12/2022 14:00,1.072327548,,,,
2392,,11/12/2022 15:00,1.071848161,,,,
2393,,11/12/2022 16:00,1.070687446,,,,
2394,,11/12/2022 17:00,1.078584299,,,,
2395,,11/12/2022 18:00,1.075582403,,,,
2396,,11/12/2022 19:00,1.078911493,,,,
2397,,11/12/2022 20:00,1.07477796,,,,
2398,,11/12/2022 21:00,1.073131814,,,,
2399,,11/12/2022 22:00,1.069019992,,,,
2400,,11/12/2022 23:00,1.072958059,,,,
2401,,12/12/2022 0:00,1.070762675,,,,
2402,,12/12/2022 1:00,1.066981385,,,,
2403,,12/12/2022 2:00,1.072803381,,,,
2404,,12/12/2022 3:00,1.069092221,,,,
2405,,12/12/2022 4:00,1.067636226,,,,
2406,,12/12/2022 5:00,1.063812109,,,,
2407,,12/12/2022 6:00,1.072748753,,,,
2408,,12/12/2022 7:00,1.068720361,,,,
2409,,12/12/2022 8:00,1.077632178,,,,
2410,,12/12/2022 9:00,1.075061139,,,,
2411,,12/12/2022 10:00,1.073205057,,,,
2412,,12/12/2022 11:00,1.068994453,,,,
2413,,12/12/2022 12:00,1.066798566,,,,
2414,,12/12/2022 13:00,1.077593155,,,,
2415,,12/12/2022 14:00,1.076996194,,,,
2416,,12/12/2022 15:00,1.073286588,,,,
2417,,12/12/2022 16:00,1.070194398,,,,
2418,,12/12/2022 17:00,1.067459972,,,,
2419,,12/12/2022 18:00,1.063439878,,,,
2420,,12/12/2022 19:00,1.059790434,,,,
2421,,12/12/2022 20:00,1.056597511,,,,
2422,,12/12/2022 21:00,1.05280345,,,,
2423,,12/12/2022 22:00,1.050032394,,,,
2424,,12/12/2022 23:00,1.049449301,,,,
2425,,13/12/2022 0:00,1.057306461,,,,
2426,,13/12/2022 1:00,1.053689035,,,,
2427,,13/12/2022 2:00,1.052684057,,,,
2428,,13/12/2022 3:00,1.063606523,,,,
2429,,13/12/2022 4:00,1.059988228,,,,
2430,,13/12/2022 5:00,1.057564193,,,,
2431,,13/12/2022 6:00,1.055574855,,,,
2432,,13/12/2022 7:00,1.053909105,,,,
2433,,13/12/2022 8:00,1.049465499,,,,
2434,,13/12/2022 9:00,1.0479771,,,,
2435,,13/12/2022 10:00,1.043578627,,,,
2436,,13/12/2022 11:00,1.053224205,,,,
2437,,13/12/2022 12:00,1.051233367,,,,
2438,,13/12/2022 13:00,1.047579774,,,,
2439,,13/12/2022 14:00,1.053352114,,,,
2440,,13/12/2022 15:00,1.063634054,,,,
2441,,13/12/2022 16:00,1.06058639,,,,
2442,,13/12/2022 17:00,1.057957532,,,,
2443,,13/12/2022 18:00,1.054591024,,,,
2444,,13/12/2022 19:00,1.061602034,,,,
2445,,13/12/2022 20:00,1.060825976,,,,
2446,,13/12/2022 21:00,1.058889211,,,,
2447,,13/12/2022 22:00,1.055852872,,,,
2448,,13/12/2022 23:00,1.052517176,,,,
2449,,14/12/2022 0:00,1.051613694,,,,
2450,,14/12/2022 1:00,1.049615493,,,,
2451,,14/12/2022 2:00,1.053120186,,,,
2452,,14/12/2022 3:00,1.057046657,,,,
2453,,14/12/2022 4:00,1.05298545,,,,
2454,,14/12/2022 5:00,1.050603635,,,,
2455,,14/12/2022 6:00,1.046869547,,,,
2456,,14/12/2022 7:00,1.043750861,,,,
2457,,14/12/2022 8:00,1.042926625,,,,
2458,,14/12/2022 9:00,1.05187713,,,,
2459,,14/12/2022 10:00,1.059048224,,,,
2460,,14/12/2022 11:00,1.057442969,,,,
2461,,14/12/2022 12:00,1.056759802,,,,
2462,,14/12/2022 13:00,1.062819982,,,,
2463,,14/12/2022 14:00,1.061228376,,,,
2464,,14/12/2022 15:00,1.065433614,,,,
2465,,14/12/2022 16:00,1.062508679,,,,
2466,,14/12/2022 17:00,1.058391118,,,,
2467,,14/12/2022 18:00,1.069956255,,,,
2468,,14/12/2022 19:00,1.07291342,,,,
2469,,14/12/2022 20:00,1.068334906,,,,
2470,,14/12/2022 21:00,1.07391666,,,,
2471,,14/12/2022 22:00,1.071122088,,,,
2472,,14/12/2022 23:00,1.06845613,,,,
2473,,15/12/2022 0:00,1.079408006,,,,
2474,,15/12/2022 1:00,1.076165905,,,,
2475,,15/12/2022 2:00,1.071971317,,,,
2476,,15/12/2022 3:00,1.07821165,,,,
2477,,15/12/2022 4:00,1.075386802,,,,
2478,,15/12/2022 5:00,1.082979431,,,,
2479,,15/12/2022 6:00,1.079630202,,,,
2480,,15/12/2022 7:00,1.075574515,,,,
2481,,15/12/2022 8:00,1.078396716,,,,
2482,,15/12/2022 9:00,1.075391587,,,,
2483,,15/12/2022 10:00,1.07338932,,,,
2484,,15/12/2022 11:00,1.070440772,,,,
2485,,15/12/2022 12:00,1.073494039,,,,
2486,,15/12/2022 13:00,1.069359219,,,,
2487,,15/12/2022 14:00,1.076018535,,,,
2488,,15/12/2022 15:00,1.073232255,,,,
2489,,15/12/2022 16:00,1.071632112,,,,
2490,,15/12/2022 17:00,1.077627248,,,,
2491,,15/12/2022 18:00,1.073574758,,,,
2492,,15/12/2022 19:00,1.070779804,,,,
2493,,15/12/2022 20:00,1.069022891,,,,
2494,,15/12/2022 21:00,1.081568389,,,,
2495,,15/12/2022 22:00,1.083519749,,,,
2496,,15/12/2022 23:00,1.079066533,,,,
2497,,16/12/2022 0:00,1.078385224,,,,
2498,,16/12/2022 1:00,1.088141037,,,,
2499,,16/12/2022 2:00,1.086258277,,,,
2500,,16/12/2022 3:00,1.082694447,,,,
2501,,16/12/2022 4:00,1.081571481,,,,
2502,,16/12/2022 5:00,1.085916874,,,,
2503,,16/12/2022 6:00,1.090017137,,,,
2504,,16/12/2022 7:00,1.087574254,,,,
2505,,16/12/2022 8:00,1.085831377,,,,
2506,,16/12/2022 9:00,1.084123012,,,,
2507,,16/12/2022 10:00,1.083353242,,,,
2508,,16/12/2022 11:00,1.079089652,,,,
2509,,16/12/2022 12:00,1.088682274,,,,
2510,,16/12/2022 13:00,1.084866962,,,,
2511,,16/12/2022 14:00,1.083234414,,,,
2512,,16/12/2022 15:00,1.078741215,,,,
2513,,16/12/2022 16:00,1.080735603,,,,
2514,,16/12/2022 17:00,1.077247076,,,,
2515,,16/12/2022 18:00,1.076597829,,,,
2516,,16/12/2022 19:00,1.074033469,,,,
2517,,16/12/2022 20:00,1.070150223,,,,
2518,,16/12/2022 21:00,1.066563223,,,,
2519,,16/12/2022 22:00,1.068683006,,,,
2520,,16/12/2022 23:00,1.066158485,,,,
2521,,17/12/2022 0:00,1.060913807,,,,
2522,,17/12/2022 1:00,1.064644045,,,,
2523,,17/12/2022 2:00,1.059204089,,,,
2524,,17/12/2022 3:00,1.054402715,,,,
2525,,17/12/2022 4:00,1.050585903,,,,
2526,,17/12/2022 5:00,1.046622807,,,,
2527,,17/12/2022 6:00,1.045541723,,,,
2528,,17/12/2022 7:00,1.041958814,,,,
2529,,17/12/2022 8:00,1.040962639,,,,
2530,,17/12/2022 9:00,1.035436429,,,,
2531,,17/12/2022 10:00,1.034375028,,,,
2532,,17/12/2022 11:00,1.040044014,,,,
2533,,17/12/2022 12:00,1.044633757,,,,
2534,,17/12/2022 13:00,1.040949482,,,,
2535,,17/12/2022 14:00,1.05127066,,,,
2536,,17/12/2022 15:00,1.047452916,,,,
2537,,17/12/2022 16:00,1.043615119,,,,
2538,,17/12/2022 17:00,1.040284384,,,,
2539,,17/12/2022 18:00,1.035806525,,,,
2540,,17/12/2022 19:00,1.034605836,,,,
2541,,17/12/2022 20:00,1.0317086,,,,
2542,,17/12/2022 21:00,1.03067854,,,,
2543,,17/12/2022 22:00,1.026873987,,,,
2544,,17/12/2022 23:00,1.022773823,,,,
2545,,18/12/2022 0:00,1.019578118,,,,
2546,,18/12/2022 1:00,1.018042338,,,,
2547,,18/12/2022 2:00,1.013654068,,,,
2548,,18/12/2022 3:00,1.011455803,,,,
2549,,18/12/2022 4:00,1.016817402,,,,
2550,,18/12/2022 5:00,1.013280668,,,,
2551,,18/12/2022 6:00,1.010116853,,,,
2552,,18/12/2022 7:00,1.003539485,,,,
2553,,18/12/2022 8:00,1.002490491,,,,
2554,,18/12/2022 9:00,1.001149372,,,,
2555,,18/12/2022 10:00,1.016235133,,,,
2556,,18/12/2022 11:00,1.021833837,,,,
2557,,18/12/2022 12:00,1.026453534,,,,
2558,,18/12/2022 13:00,1.02178818,,,,
2559,,18/12/2022 14:00,1.019983065,,,,
2560,,18/12/2022 15:00,1.018644721,,,,
2561,,18/12/2022 16:00,1.031250738,,,,
2562,,18/12/2022 17:00,1.027527658,,,,
2563,,18/12/2022 18:00,1.030013746,,,,
2564,,18/12/2022 19:00,1.038528193,,,,
2565,,18/12/2022 20:00,1.035507971,,,,
2566,,18/12/2022 21:00,1.042624112,,,,
2567,,18/12/2022 22:00,1.038363877,,,,
2568,,18/12/2022 23:00,1.036838141,,,,
2569,,19/12/2022 0:00,1.034193804,,,,
2570,,19/12/2022 1:00,1.029365777,,,,
2571,,19/12/2022 2:00,1.025680693,,,,
2572,,19/12/2022 3:00,1.023164947,,,,
2573,,19/12/2022 4:00,1.020188544,,,,
2574,,19/12/2022 5:00,1.017188144,,,,
2575,,19/12/2022 6:00,1.012961987,,,,
2576,,19/12/2022 7:00,1.012274977,,,,
2577,,19/12/2022 8:00,1.010087148,,,,
2578,,19/12/2022 9:00,1.023500708,,,,
2579,,19/12/2022 10:00,1.019286552,,,,
2580,,19/12/2022 11:00,1.018568869,,,,
2581,,19/12/2022 12:00,1.014132562,,,,
2582,,19/12/2022 13:00,1.023840945,,,,
2583,,19/12/2022 14:00,1.022036027,,,,
2584,,19/12/2022 15:00,1.024404947,,,,
2585,,19/12/2022 16:00,1.031845896,,,,
2586,,19/12/2022 17:00,1.034713525,,,,
2587,,19/12/2022 18:00,1.031931706,,,,
2588,,19/12/2022 19:00,1.027844668,,,,
2589,,19/12/2022 20:00,1.032625316,,,,
2590,,19/12/2022 21:00,1.038335488,,,,
2591,,19/12/2022 22:00,1.035252344,,,,
2592,,19/12/2022 23:00,1.030941616,,,,
2593,,20/12/2022 0:00,1.027800166,,,,
2594,,20/12/2022 1:00,1.024505567,,,,
2595,,20/12/2022 2:00,1.02095772,,,,
2596,,20/12/2022 3:00,1.023860256,,,,
2597,,20/12/2022 4:00,1.020161814,,,,
2598,,20/12/2022 5:00,1.017161014,,,,
2599,,20/12/2022 6:00,1.02450523,,,,
2600,,20/12/2022 7:00,1.031499924,,,,
2601,,20/12/2022 8:00,1.043667831,,,,
2602,,20/12/2022 9:00,1.041309881,,,,
2603,,20/12/2022 10:00,1.038040661,,,,
2604,,20/12/2022 11:00,1.034746553,,,,
2605,,20/12/2022 12:00,1.033119227,,,,
2606,,20/12/2022 13:00,1.02986123,,,,
2607,,20/12/2022 14:00,1.033986196,,,,
2608,,20/12/2022 15:00,1.031566387,,,,
2609,,20/12/2022 16:00,1.034643752,,,,
2610,,20/12/2022 17:00,1.037878323,,,,
2611,,20/12/2022 18:00,1.03626358,,,,
2612,,20/12/2022 19:00,1.034038211,,,,
2613,,20/12/2022 20:00,1.031482796,,,,
2614,,20/12/2022 21:00,1.030207147,,,,
2615,,20/12/2022 22:00,1.025911669,,,,
2616,,20/12/2022 23:00,1.025192309,,,,
2617,,21/12/2022 0:00,1.021201892,,,,
2618,,21/12/2022 1:00,1.017453651,,,,
2619,,21/12/2022 2:00,1.02694619,,,,
2620,,21/12/2022 3:00,1.024568388,,,,
2621,,21/12/2022 4:00,1.021558187,,,,
2622,,21/12/2022 5:00,1.017096836,,,,
2623,,21/12/2022 6:00,1.025495462,,,,
2624,,21/12/2022 7:00,1.035091077,,,,
2625,,21/12/2022 8:00,1.031476553,,,,
2626,,21/12/2022 9:00,1.033903232,,,,
2627,,21/12/2022 10:00,1.031002044,,,,
2628,,21/12/2022 11:00,1.043513588,,,,
2629,,21/12/2022 12:00,1.040643165,,,,
2630,,21/12/2022 13:00,1.036632586,,,,
2631,,21/12/2022 14:00,1.032978368,,,,
2632,,21/12/2022 15:00,1.042304641,,,,
2633,,21/12/2022 16:00,1.039404655,,,,
2634,,21/12/2022 17:00,1.038304213,,,,
2635,,21/12/2022 18:00,1.041649584,,,,
2636,,21/12/2022 19:00,1.038517335,,,,
2637,,21/12/2022 20:00,1.043417243,,,,
2638,,21/12/2022 21:00,1.039810913,,,,
2639,,21/12/2022 22:00,1.035642298,,,,
2640,,21/12/2022 23:00,1.044597533,,,,
2641,,22/12/2022 0:00,1.041465889,,,,
2642,,22/12/2022 1:00,1.049463848,,,,
2643,,22/12/2022 2:00,1.04561659,,,,
2644,,22/12/2022 3:00,1.047328323,,,,
2645,,22/12/2022 4:00,1.045521369,,,,
2646,,22/12/2022 5:00,1.044458993,,,,
2647,,22/12/2022 6:00,1.040369367,,,,
2648,,22/12/2022 7:00,1.037842366,,,,
2649,,22/12/2022 8:00,1.044408186,,,,
2650,,22/12/2022 9:00,1.042653134,,,,
2651,,22/12/2022 10:00,1.041395469,,,,
2652,,22/12/2022 11:00,1.039179135,,,,
2653,,22/12/2022 12:00,1.035319861,,,,
2654,,22/12/2022 13:00,1.038129452,,,,
2655,,22/12/2022 14:00,1.040905491,,,,
2656,,22/12/2022 15:00,1.036801723,,,,
2657,,22/12/2022 16:00,1.046458528,,,,
2658,,22/12/2022 17:00,1.04434904,,,,
2659,,22/12/2022 18:00,1.054814888,,,,
2660,,22/12/2022 19:00,1.0586404,,,,
2661,,22/12/2022 20:00,1.057028697,,,,
2662,,22/12/2022 21:00,1.056370896,,,,
2663,,22/12/2022 22:00,1.053451453,,,,
2664,,22/12/2022 23:00,1.051826667,,,,
2665,,23/12/2022 0:00,1.050844048,,,,
2666,,23/12/2022 1:00,1.047011019,,,,
2667,,23/12/2022 2:00,1.045011771,,,,
2668,,23/12/2022 3:00,1.041859371,,,,
2669,,23/12/2022 4:00,1.045384766,,,,
2670,,23/12/2022 5:00,1.04441606,,,,
2671,,23/12/2022 6:00,1.039100954,,,,
2672,,23/12/2022 7:00,1.033747574,,,,
2673,,23/12/2022 8:00,1.030778237,,,,
2674,,23/12/2022 9:00,1.030053491,,,,
2675,,23/12/2022 10:00,1.028538616,,,,
2676,,23/12/2022 11:00,1.024735712,,,,
2677,,23/12/2022 12:00,1.019674513,,,,
2678,,23/12/2022 13:00,1.027311481,,,,
2679,,23/12/2022 14:00,1.022682953,,,,
2680,,23/12/2022 15:00,1.017476245,,,,
2681,,23/12/2022 16:00,1.014496001,,,,
2682,,23/12/2022 17:00,1.0221496,,,,
2683,,23/12/2022 18:00,1.019260987,,,,
2684,,23/12/2022 19:00,1.027964375,,,,
2685,,23/12/2022 20:00,1.025611785,,,,
2686,,23/12/2022 21:00,1.020728472,,,,
2687,,23/12/2022 22:00,1.024927179,,,,
2688,,23/12/2022 23:00,1.037123537,,,,
2689,,24/12/2022 0:00,1.035299437,,,,
2690,,24/12/2022 1:00,1.041893428,,,,
2691,,24/12/2022 2:00,1.049706053,,,,
2692,,24/12/2022 3:00,1.052429257,,,,
2693,,24/12/2022 4:00,1.05030165,,,,
2694,,24/12/2022 5:00,1.04815584,,,,
2695,,24/12/2022 6:00,1.043691914,,,,
2696,,24/12/2022 7:00,1.039522704,,,,
2697,,24/12/2022 8:00,1.043260055,,,,
2698,,24/12/2022 9:00,1.039902227,,,,
2699,,24/12/2022 10:00,1.048000815,,,,
2700,,24/12/2022 11:00,1.044376326,,,,
2701,,24/12/2022 12:00,1.056703577,,,,
2702,,24/12/2022 13:00,1.053529093,,,,
2703,,24/12/2022 14:00,1.049871098,,,,
2704,,24/12/2022 15:00,1.04902241,,,,
2705,,24/12/2022 16:00,1.046337052,,,,
2706,,24/12/2022 17:00,1.051625152,,,,
2707,,24/12/2022 18:00,1.056265998,,,,
2708,,24/12/2022 19:00,1.059262277,,,,
2709,,24/12/2022 20:00,1.05748965,,,,
2710,,24/12/2022 21:00,1.065585752,,,,
2711,,24/12/2022 22:00,1.068129319,,,,
2712,,24/12/2022 23:00,1.06560915,,,,
2713,,25/12/2022 0:00,1.063092475,,,,
2714,,25/12/2022 1:00,1.067936033,,,,
2715,,25/12/2022 2:00,1.065269689,,,,
2716,,25/12/2022 3:00,1.063407427,,,,
2717,,25/12/2022 4:00,1.074813637,,,,
2718,,25/12/2022 5:00,1.071982591,,,,
2719,,25/12/2022 6:00,1.076488732,,,,
2720,,25/12/2022 7:00,1.072641429,,,,
2721,,25/12/2022 8:00,1.068686079,,,,
2722,,25/12/2022 9:00,1.070693071,,,,
2723,,25/12/2022 10:00,1.080765605,,,,
2724,,25/12/2022 11:00,1.079757295,,,,
2725,,25/12/2022 12:00,1.077095291,,,,
2726,,25/12/2022 13:00,1.072947075,,,,
2727,,25/12/2022 14:00,1.068604804,,,,
2728,,25/12/2022 15:00,1.067655309,,,,
2729,,25/12/2022 16:00,1.063727974,,,,
2730,,25/12/2022 17:00,1.062453962,,,,
2731,,25/12/2022 18:00,1.058120125,,,,
2732,,25/12/2022 19:00,1.055430315,,,,
2733,,25/12/2022 20:00,1.051332583,,,,
2734,,25/12/2022 21:00,1.047859741,,,,
2735,,25/12/2022 22:00,1.053483596,,,,
2736,,25/12/2022 23:00,1.049103157,,,,
2737,,26/12/2022 0:00,1.045394038,,,,
2738,,26/12/2022 1:00,1.040856649,,,,
2739,,26/12/2022 2:00,1.049717577,,,,
2740,,26/12/2022 3:00,1.053628085,,,,
2741,,26/12/2022 4:00,1.050413005,,,,
2742,,26/12/2022 5:00,1.04779311,,,,
2743,,26/12/2022 6:00,1.043169659,,,,
2744,,26/12/2022 7:00,1.05242886,,,,
2745,,26/12/2022 8:00,1.050382036,,,,
2746,,26/12/2022 9:00,1.046922692,,,,
2747,,26/12/2022 10:00,1.057985892,,,,
2748,,26/12/2022 11:00,1.05666532,,,,
2749,,26/12/2022 12:00,1.054119285,,,,
2750,,26/12/2022 13:00,1.050574726,,,,
2751,,26/12/2022 14:00,1.056785596,,,,
2752,,26/12/2022 15:00,1.052983976,,,,
2753,,26/12/2022 16:00,1.050233035,,,,
2754,,26/12/2022 17:00,1.057764608,,,,
2755,,26/12/2022 18:00,1.054010797,,,,
2756,,26/12/2022 19:00,1.058293786,,,,
2757,,26/12/2022 20:00,1.05491962,,,,
2758,,26/12/2022 21:00,1.0534654,,,,
2759,,26/12/2022 22:00,1.050132585,,,,
2760,,26/12/2022 23:00,1.052834925,,,,
2761,,27/12/2022 0:00,1.051578187,,,,
2762,,27/12/2022 1:00,1.055114724,,,,
2763,,27/12/2022 2:00,1.051074262,,,,
2764,,27/12/2022 3:00,1.048116339,,,,
2765,,27/12/2022 4:00,1.045732686,,,,
2766,,27/12/2022 5:00,1.04155306,,,,
2767,,27/12/2022 6:00,1.040364404,,,,
2768,,27/12/2022 7:00,1.038606208,,,,
2769,,27/12/2022 8:00,1.041620892,,,,
2770,,27/12/2022 9:00,1.038858713,,,,
2771,,27/12/2022 10:00,1.052212207,,,,
2772,,27/12/2022 11:00,1.051361158,,,,
2773,,27/12/2022 12:00,1.048849119,,,,
2774,,27/12/2022 13:00,1.045032525,,,,
2775,,27/12/2022 14:00,1.055863139,,,,
2776,,27/12/2022 15:00,1.061111961,,,,
2777,,27/12/2022 16:00,1.064266563,,,,
2778,,27/12/2022 17:00,1.061726287,,,,
2779,,27/12/2022 18:00,1.065634849,,,,
2780,,27/12/2022 19:00,1.071351936,,,,
2781,,27/12/2022 20:00,1.069162632,,,,
2782,,27/12/2022 21:00,1.067570795,,,,
2783,,27/12/2022 22:00,1.074378796,,,,
2784,,27/12/2022 23:00,1.086317031,,,,
2785,,28/12/2022 0:00,1.08466426,,,,
2786,,28/12/2022 1:00,1.082386168,,,,
2787,,28/12/2022 2:00,1.079584487,,,,
2788,,28/12/2022 3:00,1.078298449,,,,
2789,,28/12/2022 4:00,1.076512702,,,,
2790,,28/12/2022 5:00,1.074787064,,,,
2791,,28/12/2022 6:00,1.07215637,,,,
2792,,28/12/2022 7:00,1.068097817,,,,
2793,,28/12/2022 8:00,1.070651819,,,,
2794,,28/12/2022 9:00,1.067782602,,,,
2795,,28/12/2022 10:00,1.066880737,,,,
2796,,28/12/2022 11:00,1.06550971,,,,
2797,,28/12/2022 12:00,1.061651183,,,,
2798,,28/12/2022 13:00,1.059223862,,,,
2799,,28/12/2022 14:00,1.056248593,,,,
2800,,28/12/2022 15:00,1.066700249,,,,
2801,,28/12/2022 16:00,1.065563182,,,,
2802,,28/12/2022 17:00,1.061482866,,,,
2803,,28/12/2022 18:00,1.068441024,,,,
2804,,28/12/2022 19:00,1.071544781,,,,
2805,,28/12/2022 20:00,1.067907149,,,,
2806,,28/12/2022 21:00,1.066556024,,,,
2807,,28/12/2022 22:00,1.064951782,,,,
2808,,28/12/2022 23:00,1.060792942,,,,
2809,,29/12/2022 0:00,1.058112017,,,,
2810,,29/12/2022 1:00,1.067658925,,,,
2811,,29/12/2022 2:00,1.075924605,,,,
2812,,29/12/2022 3:00,1.071902926,,,,
2813,,29/12/2022 4:00,1.069374737,,,,
2814,,29/12/2022 5:00,1.067445615,,,,
2815,,29/12/2022 6:00,1.073357982,,,,
2816,,29/12/2022 7:00,1.072256278,,,,
2817,,29/12/2022 8:00,1.069171592,,,,
2818,,29/12/2022 9:00,1.067155286,,,,
2819,,29/12/2022 10:00,1.064251915,,,,
2820,,29/12/2022 11:00,1.06124921,,,,
2821,,29/12/2022 12:00,1.056473054,,,,
2822,,29/12/2022 13:00,1.053438318,,,,
2823,,29/12/2022 14:00,1.049598673,,,,
2824,,29/12/2022 15:00,1.052697462,,,,
2825,,29/12/2022 16:00,1.04854763,,,,
2826,,29/12/2022 17:00,1.051383657,,,,
2827,,29/12/2022 18:00,1.059801914,,,,
2828,,29/12/2022 19:00,1.055442928,,,,
2829,,29/12/2022 20:00,1.05334508,,,,
2830,,29/12/2022 21:00,1.047500216,,,,
2831,,29/12/2022 22:00,1.043243085,,,,
2832,,29/12/2022 23:00,1.038695626,,,,
2833,,30/12/2022 0:00,1.041059935,,,,
2834,,30/12/2022 1:00,1.03514679,,,,
2835,,30/12/2022 2:00,1.029387084,,,,
2836,,30/12/2022 3:00,1.038212822,,,,
2837,,30/12/2022 4:00,1.032695315,,,,
2838,,30/12/2022 5:00,1.029172274,,,,
2839,,30/12/2022 6:00,1.038982228,,,,
2840,,30/12/2022 7:00,1.035056911,,,,
2841,,30/12/2022 8:00,1.045852452,,,,
2842,,30/12/2022 9:00,1.045231467,,,,
2843,,30/12/2022 10:00,1.052477311,,,,
2844,,30/12/2022 11:00,1.050744744,,,,
2845,,30/12/2022 12:00,1.046482804,,,,
2846,,30/12/2022 13:00,1.042512018,,,,
2847,,30/12/2022 14:00,1.038805354,,,,
2848,,30/12/2022 15:00,1.035203176,,,,
2849,,30/12/2022 16:00,1.042570119,,,,
2850,,30/12/2022 17:00,1.039136466,,,,
2851,,30/12/2022 18:00,1.034751151,,,,
2852,,30/12/2022 19:00,1.04173745,,,,
2853,,30/12/2022 20:00,1.049751543,,,,
2854,,30/12/2022 21:00,1.048067951,,,,
2855,,30/12/2022 22:00,1.04729982,,,,
2856,,30/12/2022 23:00,1.058499972,,,,
2857,,31/12/2022 0:00,1.054553806,,,,
2858,,31/12/2022 1:00,1.05325444,,,,
2859,,31/12/2022 2:00,1.049427109,,,,
2860,,31/12/2022 3:00,1.045466576,,,,
2861,,31/12/2022 4:00,1.043422707,,,,
2862,,31/12/2022 5:00,1.039941127,,,,
2863,,31/12/2022 6:00,1.038177744,,,,
2864,,31/12/2022 7:00,1.048911897,,,,
2865,,31/12/2022 8:00,1.046586931,,,,
2866,,31/12/2022 9:00,1.042262128,,,,
2867,,31/12/2022 10:00,1.041158152,,,,
2868,,31/12/2022 11:00,1.045521366,,,,
2869,,31/12/2022 12:00,1.041539651,,,,
2870,,31/12/2022 13:00,1.038768953,,,,
2871,,31/12/2022 14:00,1.040467538,,,,
2872,,31/12/2022 15:00,1.03912089,,,,
2873,,31/12/2022 16:00,1.038285182,,,,
2874,,31/12/2022 17:00,1.033668201,,,,
2875,,31/12/2022 18:00,1.045020734,,,,
2876,,31/12/2022 19:00,1.041871364,,,,
2877,,31/12/2022 20:00,1.044306624,,,,
2878,,31/12/2022 21:00,1.040061096,,,,
2879,,31/12/2022 22:00,1.035581671,,,,
2880,,31/12/2022 23:00,1.034963201,,,,
2881,1,01/01/2023 0:00,1.041211762,1.051256785,1.064322039,1.018996847,0.997477951
2882,2,01/01/2023 1:00,1.032441346,1.051256785,1.064322039,1.018996847,0.997477951
2883,3,01/01/2023 2:00,1.036666031,1.051256785,1.064322039,1.018996847,0.997477951
2884,4,01/01/2023 3:00,1.039149024,1.051256785,1.064322039,1.018996847,0.997477951
2885,5,01/01/2023 4:00,1.027278094,1.051256785,1.064322039,1.018996847,0.997477951
2886,6,01/01/2023 5:00,1.028138561,1.051256785,1.064322039,1.018996847,0.997477951
2887,7,01/01/2023 6:00,1.022876093,1.051256785,1.064322039,1.018996847,0.997477951
2888,8,01/01/2023 7:00,1.011990241,1.051256785,1.064322039,1.018996847,0.997477951
2889,9,01/01/2023 8:00,1.0134345,1.051256785,1.064322039,1.018996847,0.997477951
2890,10,01/01/2023 9:00,1.010696305,1.051256785,1.064322039,1.018996847,0.997477951
2891,11,01/01/2023 10:00,1.009376457,1.051256785,1.064322039,1.018996847,0.997477951
2892,12,01/01/2023 11:00,1.013165552,1.051256785,1.064322039,1.018996847,0.997477951
2893,13,01/01/2023 12:00,1.009552813,1.049272541,1.063984387,1.019185138,0.996770161
2894,14,01/01/2023 13:00,1.000376213,1.049272541,1.063984387,1.019185138,0.996770161
2895,15,01/01/2023 14:00,1.003985937,1.049272541,1.063984387,1.019185138,0.996770161
2896,16,01/01/2023 15:00,0.996155885,1.049272541,1.063984387,1.019185138,0.996770161
2897,17,01/01/2023 16:00,0.991450997,1.049272541,1.063984387,1.019185138,0.996770161
2898,18,01/01/2023 17:00,0.993803178,1.049272541,1.063984387,1.019185138,0.996770161
2899,19,01/01/2023 18:00,0.986631452,1.049272541,1.063984387,1.019185138,0.996770161
2900,20,01/01/2023 19:00,0.981894226,1.049272541,1.063984387,1.019185138,0.996770161
2901,21,01/01/2023 20:00,0.982335831,1.049272541,1.063984387,1.019185138,0.996770161
2902,22,01/01/2023 21:00,0.985894333,1.049272541,1.063984387,1.019185138,0.996770161
2903,23,01/01/2023 22:00,0.989262315,1.049272541,1.063984387,1.019185138,0.996770161
2904,24,01/01/2023 23:00,0.983914523,1.049272541,1.063984387,1.019185138,0.996770161
2905,25,02/01/2023 0:00,0.974510482,1.044124154,1.062252695,1.019033717,0.997036724
2906,26,02/01/2023 1:00,0.976390045,1.044124154,1.062252695,1.019033717,0.997036724
2907,27,02/01/2023 2:00,0.966800397,1.044124154,1.062252695,1.019033717,0.997036724
2908,28,02/01/2023 3:00,0.967532405,1.044124154,1.062252695,1.019033717,0.997036724
2909,29,02/01/2023 4:00,0.970974827,1.044124154,1.062252695,1.019033717,0.997036724
2910,30,02/01/2023 5:00,0.971794429,1.044124154,1.062252695,1.019033717,0.997036724
2911,31,02/01/2023 6:00,0.963635832,1.044124154,1.062252695,1.019033717,0.997036724
2912,32,02/01/2023 7:00,0.957995883,1.044124154,1.062252695,1.019033717,0.997036724
2913,33,02/01/2023 8:00,0.961065192,1.044124154,1.062252695,1.019033717,0.997036724
2914,34,02/01/2023 9:00,0.964057389,1.044124154,1.062252695,1.019033717,0.997036724
2915,35,02/01/2023 10:00,0.96684724,1.044124154,1.062252695,1.019033717,0.997036724
2916,36,02/01/2023 11:00,0.970413947,1.044124154,1.062252695,1.019033717,0.997036724
2917,37,02/01/2023 12:00,0.971314629,1.041214567,1.059076318,1.018996847,0.996770161
2918,38,02/01/2023 13:00,0.973181874,1.041214567,1.059076318,1.018996847,0.996770161
2919,39,02/01/2023 14:00,0.974806861,1.041214567,1.059076318,1.018996847,0.996770161
2920,40,02/01/2023 15:00,0.96610128,1.041214567,1.059076318,1.018996847,0.996770161
2921,41,02/01/2023 16:00,0.967703422,1.041214567,1.059076318,1.018996847,0.996770161
2922,42,02/01/2023 17:00,0.963068256,1.041214567,1.059076318,1.018996847,0.996770161
2923,43,02/01/2023 18:00,0.957783197,1.041214567,1.059076318,1.018996847,0.996770161
2924,44,02/01/2023 19:00,0.950952702,1.041214567,1.059076318,1.018996847,0.996770161
2925,45,02/01/2023 20:00,0.94601323,1.041214567,1.059076318,1.018996847,0.996770161
2926,46,02/01/2023 21:00,0.943136228,1.041214567,1.059076318,1.018996847,0.996770161
2927,47,02/01/2023 22:00,0.946315728,1.041214567,1.059076318,1.018996847,0.996770161
2928,48,02/01/2023 23:00,0.949905895,1.041214567,1.059076318,1.018996847,0.996770161
2929,49,03/01/2023 0:00,0.951230327,1.039234863,1.057278376,1.019530708,0.996770161
2930,50,03/01/2023 1:00,0.951900022,1.039234863,1.057278376,1.019530708,0.996770161
2931,51,03/01/2023 2:00,0.953169374,1.039234863,1.057278376,1.019530708,0.996770161
2932,52,03/01/2023 3:00,0.955045315,1.039234863,1.057278376,1.019530708,0.996770161
2933,53,03/01/2023 4:00,0.957502173,1.039234863,1.057278376,1.019530708,0.996770161
2934,54,03/01/2023 5:00,0.961673961,1.039234863,1.057278376,1.019530708,0.996770161
2935,55,03/01/2023 6:00,0.952437441,1.039234863,1.057278376,1.019530708,0.996770161
2936,56,03/01/2023 7:00,0.956292731,1.039234863,1.057278376,1.019530708,0.996770161
2937,57,03/01/2023 8:00,0.957746029,1.039234863,1.057278376,1.019530708,0.996770161
2938,58,03/01/2023 9:00,0.959195178,1.039234863,1.057278376,1.019530708,0.996770161
2939,59,03/01/2023 10:00,0.952143263,1.039234863,1.057278376,1.019530708,0.996770161
2940,60,03/01/2023 11:00,0.955564921,1.039234863,1.057278376,1.019530708,0.996770161
2941,61,03/01/2023 12:00,0.959203805,1.038413156,1.05581862,1.019033717,0.996901672
2942,62,03/01/2023 13:00,0.948157598,1.038413156,1.05581862,1.019033717,0.996901672
2943,63,03/01/2023 14:00,0.945610439,1.038413156,1.05581862,1.019033717,0.996901672
2944,64,03/01/2023 15:00,0.937532262,1.038413156,1.05581862,1.019033717,0.996901672
2945,65,03/01/2023 16:00,0.934700231,1.038413156,1.05581862,1.019033717,0.996901672
2946,66,03/01/2023 17:00,0.931217138,1.038413156,1.05581862,1.019033717,0.996901672
2947,67,03/01/2023 18:00,0.9255112,1.038413156,1.05581862,1.019033717,0.996901672
2948,68,03/01/2023 19:00,0.926885145,1.038413156,1.05581862,1.019033717,0.996901672
2949,69,03/01/2023 20:00,0.929306014,1.038413156,1.05581862,1.019033717,0.996901672
2950,70,03/01/2023 21:00,0.932642748,1.038413156,1.05581862,1.019033717,0.996901672
2951,71,03/01/2023 22:00,0.933476521,1.038413156,1.05581862,1.019033717,0.996901672
2952,72,03/01/2023 23:00,0.936137739,1.038413156,1.05581862,1.019033717,0.996901672
2953,73,04/01/2023 0:00,0.937198863,1.037638115,1.05581862,1.019530708,0.996901672
2954,74,04/01/2023 1:00,0.937969183,1.037638115,1.05581862,1.019530708,0.996901672
2955,75,04/01/2023 2:00,0.938847212,1.037638115,1.05581862,1.019530708,0.996901672
2956,76,04/01/2023 3:00,0.941263535,1.037638115,1.05581862,1.019530708,0.996901672
2957,77,04/01/2023 4:00,0.945244663,1.037638115,1.05581862,1.019530708,0.996901672
2958,78,04/01/2023 5:00,0.949950493,1.037638115,1.05581862,1.019530708,0.996901672
2959,79,04/01/2023 6:00,0.953310189,1.037638115,1.05581862,1.019530708,0.996901672
2960,80,04/01/2023 7:00,0.950669544,1.037638115,1.05581862,1.019530708,0.996901672
2961,81,04/01/2023 8:00,0.942193121,1.037638115,1.05581862,1.019530708,0.996901672
2962,82,04/01/2023 9:00,0.930379373,1.037638115,1.05581862,1.019530708,0.996901672
2963,83,04/01/2023 10:00,0.93231917,1.037638115,1.05581862,1.019530708,0.996901672
2964,84,04/01/2023 11:00,0.921773788,1.037638115,1.05581862,1.019530708,0.996901672
2965,85,04/01/2023 12:00,0.919773002,1.036987363,1.054912873,1.019530708,0.996901672
2966,86,04/01/2023 13:00,0.920445655,1.036987363,1.054912873,1.019530708,0.996901672
2967,87,04/01/2023 14:00,0.921027206,1.036987363,1.054912873,1.019530708,0.996901672
2968,88,04/01/2023 15:00,0.923821095,1.036987363,1.054912873,1.019530708,0.996901672
2969,89,04/01/2023 16:00,0.924993472,1.036987363,1.054912873,1.019530708,0.996901672
2970,90,04/01/2023 17:00,0.928502521,1.036987363,1.054912873,1.019530708,0.996901672
2971,91,04/01/2023 18:00,0.932329854,1.036987363,1.054912873,1.019530708,0.996901672
2972,92,04/01/2023 19:00,0.930760746,1.036987363,1.054912873,1.019530708,0.996901672
2973,93,04/01/2023 20:00,0.93155564,1.036987363,1.054912873,1.019530708,0.996901672
2974,94,04/01/2023 21:00,0.93426164,1.036987363,1.054912873,1.019530708,0.996901672
2975,95,04/01/2023 22:00,0.930012942,1.036987363,1.054912873,1.019530708,0.996901672
2976,96,04/01/2023 23:00,0.932662839,1.036987363,1.054912873,1.019530708,0.996901672
2977,97,05/01/2023 0:00,0.933638524,1.035613943,1.052126923,1.019530708,0.996770161
2978,98,05/01/2023 1:00,0.938161287,1.035613943,1.052126923,1.019530708,0.996770161
2979,99,05/01/2023 2:00,0.932385268,1.035613943,1.052126923,1.019530708,0.996770161
2980,100,05/01/2023 3:00,0.93601096,1.035613943,1.052126923,1.019530708,0.996770161
2981,101,05/01/2023 4:00,0.939000454,1.035613943,1.052126923,1.019530708,0.996770161
2982,102,05/01/2023 5:00,0.942627246,1.035613943,1.052126923,1.019530708,0.996770161
2983,103,05/01/2023 6:00,0.93546805,1.035613943,1.052126923,1.019530708,0.996770161
2984,104,05/01/2023 7:00,0.930062397,1.035613943,1.052126923,1.019530708,0.996770161
2985,105,05/01/2023 8:00,0.934553972,1.035613943,1.052126923,1.019530708,0.996770161
2986,106,05/01/2023 9:00,0.936147668,1.035613943,1.052126923,1.019530708,0.996770161
2987,107,05/01/2023 10:00,0.939183497,1.035613943,1.052126923,1.019530708,0.996770161
2988,108,05/01/2023 11:00,0.933157901,1.035613943,1.052126923,1.019530708,0.996770161
2989,109,05/01/2023 12:00,0.922892272,1.034901548,1.051256785,1.019530708,0.996137726
2990,110,05/01/2023 13:00,0.924422884,1.034901548,1.051256785,1.019530708,0.996137726
2991,111,05/01/2023 14:00,0.926616356,1.034901548,1.051256785,1.019530708,0.996137726
2992,112,05/01/2023 15:00,0.922574127,1.034901548,1.051256785,1.019530708,0.996137726
2993,113,05/01/2023 16:00,0.926151275,1.034901548,1.051256785,1.019530708,0.996137726
2994,114,05/01/2023 17:00,0.92208723,1.034901548,1.051256785,1.019530708,0.996137726
2995,115,05/01/2023 18:00,0.924582004,1.034901548,1.051256785,1.019530708,0.996137726
2996,116,05/01/2023 19:00,0.928284885,1.034901548,1.051256785,1.019530708,0.996137726
2997,117,05/01/2023 20:00,0.932110425,1.034901548,1.051256785,1.019530708,0.996137726
2998,118,05/01/2023 21:00,0.933880821,1.034901548,1.051256785,1.019530708,0.996137726
2999,119,05/01/2023 22:00,0.938566911,1.034901548,1.051256785,1.019530708,0.996137726
3000,120,05/01/2023 23:00,0.930218372,1.034901548,1.051256785,1.019530708,0.996137726
3001,121,06/01/2023 0:00,0.931120979,1.033616213,1.051038437,1.020193453,0.996901672
3002,122,06/01/2023 1:00,0.921249716,1.033616213,1.051038437,1.020193453,0.996901672
3003,123,06/01/2023 2:00,0.922137424,1.033616213,1.051038437,1.020193453,0.996901672
3004,124,06/01/2023 3:00,0.923750149,1.033616213,1.051038437,1.020193453,0.996901672
3005,125,06/01/2023 4:00,0.925855882,1.033616213,1.051038437,1.020193453,0.996901672
3006,126,06/01/2023 5:00,0.929309104,1.033616213,1.051038437,1.020193453,0.996901672
3007,127,06/01/2023 6:00,0.932198764,1.033616213,1.051038437,1.020193453,0.996901672
3008,128,06/01/2023 7:00,0.926784121,1.033616213,1.051038437,1.020193453,0.996901672
3009,129,06/01/2023 8:00,0.916437127,1.033616213,1.051038437,1.020193453,0.996901672
3010,130,06/01/2023 9:00,0.914011331,1.033616213,1.051038437,1.020193453,0.996901672
3011,131,06/01/2023 10:00,0.904863925,1.033616213,1.051038437,1.020193453,0.996901672
3012,132,06/01/2023 11:00,0.905711087,1.033616213,1.051038437,1.020193453,0.996901672
3013,133,06/01/2023 12:00,0.909665143,1.030594398,1.049272541,1.020429183,0.996901672
3014,134,06/01/2023 13:00,0.91074376,1.030594398,1.049272541,1.020429183,0.996901672
3015,135,06/01/2023 14:00,0.912504506,1.030594398,1.049272541,1.020429183,0.996901672
3016,136,06/01/2023 15:00,0.915778752,1.030594398,1.049272541,1.020429183,0.996901672
3017,137,06/01/2023 16:00,0.920676577,1.030594398,1.049272541,1.020429183,0.996901672
3018,138,06/01/2023 17:00,0.921632551,1.030594398,1.049272541,1.020429183,0.996901672
3019,139,06/01/2023 18:00,0.923097718,1.030594398,1.049272541,1.020429183,0.996901672
3020,140,06/01/2023 19:00,0.928137255,1.030594398,1.049272541,1.020429183,0.996901672
3021,141,06/01/2023 20:00,0.916045558,1.030594398,1.049272541,1.020429183,0.996901672
3022,142,06/01/2023 21:00,0.911739975,1.030594398,1.049272541,1.020429183,0.996901672
3023,143,06/01/2023 22:00,0.91353145,1.030594398,1.049272541,1.020429183,0.996901672
3024,144,06/01/2023 23:00,0.915635666,1.030594398,1.049272541,1.020429183,0.996901672
3025,145,07/01/2023 0:00,0.916923235,1.030594398,1.048636237,1.02101666,0.997477951
3026,146,07/01/2023 1:00,0.918227661,1.030594398,1.048636237,1.02101666,0.997477951
3027,147,07/01/2023 2:00,0.921148548,1.030594398,1.048636237,1.02101666,0.997477951
3028,148,07/01/2023 3:00,0.921740188,1.030594398,1.048636237,1.02101666,0.997477951
3029,149,07/01/2023 4:00,0.917862281,1.030594398,1.048636237,1.02101666,0.997477951
3030,150,07/01/2023 5:00,0.9217948,1.030594398,1.048636237,1.02101666,0.997477951
3031,151,07/01/2023 6:00,0.919399267,1.030594398,1.048636237,1.02101666,0.997477951
3032,152,07/01/2023 7:00,0.922028322,1.030594398,1.048636237,1.02101666,0.997477951
3033,153,07/01/2023 8:00,0.926359205,1.030594398,1.048636237,1.02101666,0.997477951
3034,154,07/01/2023 9:00,0.930817556,1.030594398,1.048636237,1.02101666,0.997477951
3035,155,07/01/2023 10:00,0.93223023,1.030594398,1.048636237,1.02101666,0.997477951
3036,156,07/01/2023 11:00,0.927185832,1.030594398,1.048636237,1.02101666,0.997477951
3037,157,07/01/2023 12:00,0.931805856,1.029352322,1.048200808,1.020576781,0.997687768
3038,158,07/01/2023 13:00,0.935841593,1.029352322,1.048200808,1.020576781,0.997687768
3039,159,07/01/2023 14:00,0.938655576,1.029352322,1.048200808,1.020576781,0.997687768
3040,160,07/01/2023 15:00,0.935056536,1.029352322,1.048200808,1.020576781,0.997687768
3041,161,07/01/2023 16:00,0.938537509,1.029352322,1.048200808,1.020576781,0.997687768
3042,162,07/01/2023 17:00,0.932826225,1.029352322,1.048200808,1.020576781,0.997687768
3043,163,07/01/2023 18:00,0.937430682,1.029352322,1.048200808,1.020576781,0.997687768
3044,164,07/01/2023 19:00,0.942647189,1.029352322,1.048200808,1.020576781,0.997687768
3045,165,07/01/2023 20:00,0.940437069,1.029352322,1.048200808,1.020576781,0.997687768
3046,166,07/01/2023 21:00,0.946450212,1.029352322,1.048200808,1.020576781,0.997687768
3047,167,07/01/2023 22:00,0.94850171,1.029352322,1.048200808,1.020576781,0.997687768
3048,168,07/01/2023 23:00,0.952745654,1.029352322,1.048200808,1.020576781,0.997687768
3049,169,08/01/2023 0:00,0.958386607,1.026645782,1.045683925,1.020429183,0.998040124
3050,170,08/01/2023 1:00,0.960111611,1.026645782,1.045683925,1.020429183,0.998040124
3051,171,08/01/2023 2:00,0.965079358,1.026645782,1.045683925,1.020429183,0.998040124
3052,172,08/01/2023 3:00,0.967417883,1.026645782,1.045683925,1.020429183,0.998040124
3053,173,08/01/2023 4:00,0.973592652,1.026645782,1.045683925,1.020429183,0.998040124
3054,174,08/01/2023 5:00,0.977587721,1.026645782,1.045683925,1.020429183,0.998040124
3055,175,08/01/2023 6:00,0.980190681,1.026645782,1.045683925,1.020429183,0.998040124
3056,176,08/01/2023 7:00,0.982912976,1.026645782,1.045683925,1.020429183,0.998040124
3057,177,08/01/2023 8:00,0.968648086,1.026645782,1.045683925,1.020429183,0.998040124
3058,178,08/01/2023 9:00,0.958343486,1.026645782,1.045683925,1.020429183,0.998040124
3059,179,08/01/2023 10:00,0.960812733,1.026645782,1.045683925,1.020429183,0.998040124
3060,180,08/01/2023 11:00,0.953775056,1.026645782,1.045683925,1.020429183,0.998040124
3061,181,08/01/2023 12:00,0.955093841,1.025812954,1.044749319,1.020429183,0.997695981
3062,182,08/01/2023 13:00,0.956085047,1.025812954,1.044749319,1.020429183,0.997695981
3063,183,08/01/2023 14:00,0.951220724,1.025812954,1.044749319,1.020429183,0.997695981
3064,184,08/01/2023 15:00,0.953410819,1.025812954,1.044749319,1.020429183,0.997695981
3065,185,08/01/2023 16:00,0.956596459,1.025812954,1.044749319,1.020429183,0.997695981
3066,186,08/01/2023 17:00,0.960841883,1.025812954,1.044749319,1.020429183,0.997695981
3067,187,08/01/2023 18:00,0.962484334,1.025812954,1.044749319,1.020429183,0.997695981
3068,188,08/01/2023 19:00,0.965260559,1.025812954,1.044749319,1.020429183,0.997695981
3069,189,08/01/2023 20:00,0.97055243,1.025812954,1.044749319,1.020429183,0.997695981
3070,190,08/01/2023 21:00,0.973818902,1.025812954,1.044749319,1.020429183,0.997695981
3071,191,08/01/2023 22:00,0.963492442,1.025812954,1.044749319,1.020429183,0.997695981
3072,192,08/01/2023 23:00,0.960287185,1.025812954,1.044749319,1.020429183,0.997695981
3073,193,09/01/2023 0:00,0.962522266,1.02564595,1.044337879,1.020744949,0.997717487
3074,194,09/01/2023 1:00,0.96746152,1.02564595,1.044337879,1.020744949,0.997717487
3075,195,09/01/2023 2:00,0.970700855,1.02564595,1.044337879,1.020744949,0.997717487
3076,196,09/01/2023 3:00,0.975733573,1.02564595,1.044337879,1.020744949,0.997717487
3077,197,09/01/2023 4:00,0.967248087,1.02564595,1.044337879,1.020744949,0.997717487
3078,198,09/01/2023 5:00,0.967948292,1.02564595,1.044337879,1.020744949,0.997717487
3079,199,09/01/2023 6:00,0.971336203,1.02564595,1.044337879,1.020744949,0.997717487
3080,200,09/01/2023 7:00,0.973400102,1.02564595,1.044337879,1.020744949,0.997717487
3081,201,09/01/2023 8:00,0.971138598,1.02564595,1.044337879,1.020744949,0.997717487
3082,202,09/01/2023 9:00,0.9621351,1.02564595,1.044337879,1.020744949,0.997717487
3083,203,09/01/2023 10:00,0.957803125,1.02564595,1.044337879,1.020744949,0.997717487
3084,204,09/01/2023 11:00,0.95886379,1.02564595,1.044337879,1.020744949,0.997717487
3085,205,09/01/2023 12:00,0.950584057,1.025143081,1.043442297,1.02101666,0.997695981
3086,206,09/01/2023 13:00,0.946663261,1.025143081,1.043442297,1.02101666,0.997695981
3087,207,09/01/2023 14:00,0.950704832,1.025143081,1.043442297,1.02101666,0.997695981
3088,208,09/01/2023 15:00,0.95468876,1.025143081,1.043442297,1.02101666,0.997695981
3089,209,09/01/2023 16:00,0.942323538,1.025143081,1.043442297,1.02101666,0.997695981
3090,210,09/01/2023 17:00,0.944735624,1.025143081,1.043442297,1.02101666,0.997695981
3091,211,09/01/2023 18:00,0.948896757,1.025143081,1.043442297,1.02101666,0.997695981
3092,212,09/01/2023 19:00,0.952817815,1.025143081,1.043442297,1.02101666,0.997695981
3093,213,09/01/2023 20:00,0.944388315,1.025143081,1.043442297,1.02101666,0.997695981
3094,214,09/01/2023 21:00,0.947336557,1.025143081,1.043442297,1.02101666,0.997695981
3095,215,09/01/2023 22:00,0.951388292,1.025143081,1.043442297,1.02101666,0.997695981
3096,216,09/01/2023 23:00,0.944532964,1.025143081,1.043442297,1.02101666,0.997695981
3097,217,10/01/2023 0:00,0.948025783,1.020336223,1.041361338,1.019530708,0.997518883
3098,218,10/01/2023 1:00,0.945214092,1.020336223,1.041361338,1.019530708,0.997518883
3099,219,10/01/2023 2:00,0.946774447,1.020336223,1.041361338,1.019530708,0.997518883
3100,220,10/01/2023 3:00,0.943972994,1.020336223,1.041361338,1.019530708,0.997518883
3101,221,10/01/2023 4:00,0.947429815,1.020336223,1.041361338,1.019530708,0.997518883
3102,222,10/01/2023 5:00,0.943927066,1.020336223,1.041361338,1.019530708,0.997518883
3103,223,10/01/2023 6:00,0.937031955,1.020336223,1.041361338,1.019530708,0.997518883
3104,224,10/01/2023 7:00,0.940892382,1.020336223,1.041361338,1.019530708,0.997518883
3105,225,10/01/2023 8:00,0.944663624,1.020336223,1.041361338,1.019530708,0.997518883
3106,226,10/01/2023 9:00,0.940688244,1.020336223,1.041361338,1.019530708,0.997518883
3107,227,10/01/2023 10:00,0.938551991,1.020336223,1.041361338,1.019530708,0.997518883
3108,228,10/01/2023 11:00,0.942674888,1.020336223,1.041361338,1.019530708,0.997518883
3109,229,10/01/2023 12:00,0.944721146,1.016231908,1.039555773,1.020066904,0.997687768
3110,230,10/01/2023 13:00,0.949520577,1.016231908,1.039555773,1.020066904,0.997687768
3111,231,10/01/2023 14:00,0.944107818,1.016231908,1.039555773,1.020066904,0.997687768
3112,232,10/01/2023 15:00,0.948482078,1.016231908,1.039555773,1.020066904,0.997687768
3113,233,10/01/2023 16:00,0.950370324,1.016231908,1.039555773,1.020066904,0.997687768
3114,234,10/01/2023 17:00,0.954480657,1.016231908,1.039555773,1.020066904,0.997687768
3115,235,10/01/2023 18:00,0.959451939,1.016231908,1.039555773,1.020066904,0.997687768
3116,236,10/01/2023 19:00,0.95082877,1.016231908,1.039555773,1.020066904,0.997687768
3117,237,10/01/2023 20:00,0.955067623,1.016231908,1.039555773,1.020066904,0.997687768
3118,238,10/01/2023 21:00,0.958066334,1.016231908,1.039555773,1.020066904,0.997687768
3119,239,10/01/2023 22:00,0.947760925,1.016231908,1.039555773,1.020066904,0.997687768
3120,240,10/01/2023 23:00,0.950296388,1.016231908,1.039555773,1.020066904,0.997687768
3121,241,11/01/2023 0:00,0.953947525,1.015399109,1.03855428,1.020336223,0.997687768
3122,242,11/01/2023 1:00,0.957674809,1.015399109,1.03855428,1.020336223,0.997687768
3123,243,11/01/2023 2:00,0.95306983,1.015399109,1.03855428,1.020336223,0.997687768
3124,244,11/01/2023 3:00,0.957485015,1.015399109,1.03855428,1.020336223,0.997687768
3125,245,11/01/2023 4:00,0.949092909,1.015399109,1.03855428,1.020336223,0.997687768
3126,246,11/01/2023 5:00,0.937817792,1.015399109,1.03855428,1.020336223,0.997687768
3127,247,11/01/2023 6:00,0.933876256,1.015399109,1.03855428,1.020336223,0.997687768
3128,248,11/01/2023 7:00,0.932266844,1.015399109,1.03855428,1.020336223,0.997687768
3129,249,11/01/2023 8:00,0.924869427,1.015399109,1.03855428,1.020336223,0.997687768
3130,250,11/01/2023 9:00,0.921217729,1.015399109,1.03855428,1.020336223,0.997687768
3131,251,11/01/2023 10:00,0.916070044,1.015399109,1.03855428,1.020336223,0.997687768
3132,252,11/01/2023 11:00,0.914402462,1.015399109,1.03855428,1.020336223,0.997687768
3133,253,11/01/2023 12:00,0.909233906,1.012384225,1.037585878,1.019530708,0.997477951
3134,254,11/01/2023 13:00,0.913153358,1.012384225,1.037585878,1.019530708,0.997477951
3135,255,11/01/2023 14:00,0.907875864,1.012384225,1.037585878,1.019530708,0.997477951
3136,256,11/01/2023 15:00,0.911545031,1.012384225,1.037585878,1.019530708,0.997477951
3137,257,11/01/2023 16:00,0.915665684,1.012384225,1.037585878,1.019530708,0.997477951
3138,258,11/01/2023 17:00,0.918978969,1.012384225,1.037585878,1.019530708,0.997477951
3139,259,11/01/2023 18:00,0.919715519,1.012384225,1.037585878,1.019530708,0.997477951
3140,260,11/01/2023 19:00,0.921400057,1.012384225,1.037585878,1.019530708,0.997477951
3141,261,11/01/2023 20:00,0.925881583,1.012384225,1.037585878,1.019530708,0.997477951
3142,262,11/01/2023 21:00,0.923419555,1.012384225,1.037585878,1.019530708,0.997477951
3143,263,11/01/2023 22:00,0.925252795,1.012384225,1.037585878,1.019530708,0.997477951
3144,264,11/01/2023 23:00,0.928280419,1.012384225,1.037585878,1.019530708,0.997477951
3145,265,12/01/2023 0:00,0.930310524,1.011825215,1.036440053,1.019185138,0.997687768
3146,266,12/01/2023 1:00,0.926634273,1.011825215,1.036440053,1.019185138,0.997687768
3147,267,12/01/2023 2:00,0.930753852,1.011825215,1.036440053,1.019185138,0.997687768
3148,268,12/01/2023 3:00,0.925842642,1.011825215,1.036440053,1.019185138,0.997687768
3149,269,12/01/2023 4:00,0.928275809,1.011825215,1.036440053,1.019185138,0.997687768
3150,270,12/01/2023 5:00,0.932420182,1.011825215,1.036440053,1.019185138,0.997687768
3151,271,12/01/2023 6:00,0.936913711,1.011825215,1.036440053,1.019185138,0.997687768
3152,272,12/01/2023 7:00,0.931220127,1.011825215,1.036440053,1.019185138,0.997687768
3153,273,12/01/2023 8:00,0.936454089,1.011825215,1.036440053,1.019185138,0.997687768
3154,274,12/01/2023 9:00,0.925884459,1.011825215,1.036440053,1.019185138,0.997687768
3155,275,12/01/2023 10:00,0.923001157,1.011825215,1.036440053,1.019185138,0.997687768
3156,276,12/01/2023 11:00,0.926095445,1.011825215,1.036440053,1.019185138,0.997687768
3157,277,12/01/2023 12:00,0.929638561,1.009789779,1.035366179,1.019646351,0.997695981
3158,278,12/01/2023 13:00,0.931742844,1.009789779,1.035366179,1.019646351,0.997695981
3159,279,12/01/2023 14:00,0.935295037,1.009789779,1.035366179,1.019646351,0.997695981
3160,280,12/01/2023 15:00,0.939740691,1.009789779,1.035366179,1.019646351,0.997695981
3161,281,12/01/2023 16:00,0.942124058,1.009789779,1.035366179,1.019646351,0.997695981
3162,282,12/01/2023 17:00,0.94731958,1.009789779,1.035366179,1.019646351,0.997695981
3163,283,12/01/2023 18:00,0.949344984,1.009789779,1.035366179,1.019646351,0.997695981
3164,284,12/01/2023 19:00,0.951417684,1.009789779,1.035366179,1.019646351,0.997695981
3165,285,12/01/2023 20:00,0.948763213,1.009789779,1.035366179,1.019646351,0.997695981
3166,286,12/01/2023 21:00,0.949508541,1.009789779,1.035366179,1.019646351,0.997695981
3167,287,12/01/2023 22:00,0.945086356,1.009789779,1.035366179,1.019646351,0.997695981
3168,288,12/01/2023 23:00,0.948368279,1.009789779,1.035366179,1.019646351,0.997695981
3169,289,13/01/2023 0:00,0.937864071,1.008893291,1.035060529,1.020336223,0.997843249
3170,290,13/01/2023 1:00,0.942494172,1.008893291,1.035060529,1.020336223,0.997843249
3171,291,13/01/2023 2:00,0.945726801,1.008893291,1.035060529,1.020336223,0.997843249
3172,292,13/01/2023 3:00,0.933991104,1.008893291,1.035060529,1.020336223,0.997843249
3173,293,13/01/2023 4:00,0.93502113,1.008893291,1.035060529,1.020336223,0.997843249
3174,294,13/01/2023 5:00,0.936541305,1.008893291,1.035060529,1.020336223,0.997843249
3175,295,13/01/2023 6:00,0.939092064,1.008893291,1.035060529,1.020336223,0.997843249
3176,296,13/01/2023 7:00,0.94065621,1.008893291,1.035060529,1.020336223,0.997843249
3177,297,13/01/2023 8:00,0.944594997,1.008893291,1.035060529,1.020336223,0.997843249
3178,298,13/01/2023 9:00,0.947470877,1.008893291,1.035060529,1.020336223,0.997843249
3179,299,13/01/2023 10:00,0.942799686,1.008893291,1.035060529,1.020336223,0.997843249
3180,300,13/01/2023 11:00,0.93102167,1.008893291,1.035060529,1.020336223,0.997843249
3181,301,13/01/2023 12:00,0.934380166,1.007177543,1.033616213,1.020429183,0.997843249
3182,302,13/01/2023 13:00,0.937219766,1.007177543,1.033616213,1.020429183,0.997843249
3183,303,13/01/2023 14:00,0.940619243,1.007177543,1.033616213,1.020429183,0.997843249
3184,304,13/01/2023 15:00,0.941770721,1.007177543,1.033616213,1.020429183,0.997843249
3185,305,13/01/2023 16:00,0.929280476,1.007177543,1.033616213,1.020429183,0.997843249
3186,306,13/01/2023 17:00,0.932294486,1.007177543,1.033616213,1.020429183,0.997843249
3187,307,13/01/2023 18:00,0.934340009,1.007177543,1.033616213,1.020429183,0.997843249
3188,308,13/01/2023 19:00,0.929833004,1.007177543,1.033616213,1.020429183,0.997843249
3189,309,13/01/2023 20:00,0.933579887,1.007177543,1.033616213,1.020429183,0.997843249
3190,310,13/01/2023 21:00,0.93122753,1.007177543,1.033616213,1.020429183,0.997843249
3191,311,13/01/2023 22:00,0.932347771,1.007177543,1.033616213,1.020429183,0.997843249
3192,312,13/01/2023 23:00,0.924655742,1.007177543,1.033616213,1.020429183,0.997843249
3193,313,14/01/2023 0:00,0.926803812,1.005569449,1.033113344,1.020336223,0.997717487
3194,314,14/01/2023 1:00,0.929629603,1.005569449,1.033113344,1.020336223,0.997717487
3195,315,14/01/2023 2:00,0.930765095,1.005569449,1.033113344,1.020336223,0.997717487
3196,316,14/01/2023 3:00,0.931558207,1.005569449,1.033113344,1.020336223,0.997717487
3197,317,14/01/2023 4:00,0.934037514,1.005569449,1.033113344,1.020336223,0.997717487
3198,318,14/01/2023 5:00,0.935793765,1.005569449,1.033113344,1.020336223,0.997717487
3199,319,14/01/2023 6:00,0.932981737,1.005569449,1.033113344,1.020336223,0.997717487
3200,320,14/01/2023 7:00,0.925026715,1.005569449,1.033113344,1.020336223,0.997717487
3201,321,14/01/2023 8:00,0.925869678,1.005569449,1.033113344,1.020336223,0.997717487
3202,322,14/01/2023 9:00,0.927191678,1.005569449,1.033113344,1.020336223,0.997717487
3203,323,14/01/2023 10:00,0.92949619,1.005569449,1.033113344,1.020336223,0.997717487
3204,324,14/01/2023 11:00,0.927654624,1.005569449,1.033113344,1.020336223,0.997717487
3205,325,14/01/2023 12:00,0.92840496,1.000313865,1.033088754,1.020429183,0.997843249
3206,326,14/01/2023 13:00,0.92604598,1.000313865,1.033088754,1.020429183,0.997843249
3207,327,14/01/2023 14:00,0.927667895,1.000313865,1.033088754,1.020429183,0.997843249
3208,328,14/01/2023 15:00,0.932639887,1.000313865,1.033088754,1.020429183,0.997843249
3209,329,14/01/2023 16:00,0.934679705,1.000313865,1.033088754,1.020429183,0.997843249
3210,330,14/01/2023 17:00,0.928519293,1.000313865,1.033088754,1.020429183,0.997843249
3211,331,14/01/2023 18:00,0.929489808,1.000313865,1.033088754,1.020429183,0.997843249
3212,332,14/01/2023 19:00,0.916317617,1.000313865,1.033088754,1.020429183,0.997843249
3213,333,14/01/2023 20:00,0.920219886,1.000313865,1.033088754,1.020429183,0.997843249
3214,334,14/01/2023 21:00,0.924964843,1.000313865,1.033088754,1.020429183,0.997843249
3215,335,14/01/2023 22:00,0.92641501,1.000313865,1.033088754,1.020429183,0.997843249
3216,336,14/01/2023 23:00,0.930102634,1.000313865,1.033088754,1.020429183,0.997843249
3217,337,15/01/2023 0:00,0.935391602,0.997518883,1.032717553,1.020066904,0.998040124
3218,338,15/01/2023 1:00,0.929132639,0.997518883,1.032717553,1.020066904,0.998040124
3219,339,15/01/2023 2:00,0.933048362,0.997518883,1.032717553,1.020066904,0.998040124
3220,340,15/01/2023 3:00,0.934964237,0.997518883,1.032717553,1.020066904,0.998040124
3221,341,15/01/2023 4:00,0.937314602,0.997518883,1.032717553,1.020066904,0.998040124
3222,342,15/01/2023 5:00,0.942767341,0.997518883,1.032717553,1.020066904,0.998040124
3223,343,15/01/2023 6:00,0.945107649,0.997518883,1.032717553,1.020066904,0.998040124
3224,344,15/01/2023 7:00,0.940061019,0.997518883,1.032717553,1.020066904,0.998040124
3225,345,15/01/2023 8:00,0.94295214,0.997518883,1.032717553,1.020066904,0.998040124
3226,346,15/01/2023 9:00,0.939944131,0.997518883,1.032717553,1.020066904,0.998040124
3227,347,15/01/2023 10:00,0.945513217,0.997518883,1.032717553,1.020066904,0.998040124
3228,348,15/01/2023 11:00,0.93694328,0.997518883,1.032717553,1.020066904,0.998040124
3229,349,15/01/2023 12:00,0.933477601,0.995260655,1.030203634,1.020336223,0.998059202
3230,350,15/01/2023 13:00,0.937725637,0.995260655,1.030203634,1.020336223,0.998059202
3231,351,15/01/2023 14:00,0.941003469,0.995260655,1.030203634,1.020336223,0.998059202
3232,352,15/01/2023 15:00,0.942378581,0.995260655,1.030203634,1.020336223,0.998059202
3233,353,15/01/2023 16:00,0.944435635,0.995260655,1.030203634,1.020336223,0.998059202
3234,354,15/01/2023 17:00,0.94210612,0.995260655,1.030203634,1.020336223,0.998059202
3235,355,15/01/2023 18:00,0.942963807,0.995260655,1.030203634,1.020336223,0.998059202
3236,356,15/01/2023 19:00,0.948104979,0.995260655,1.030203634,1.020336223,0.998059202
3237,357,15/01/2023 20:00,0.950550128,0.995260655,1.030203634,1.020336223,0.998059202
3238,358,15/01/2023 21:00,0.952989757,0.995260655,1.030203634,1.020336223,0.998059202
3239,359,15/01/2023 22:00,0.957398194,0.995260655,1.030203634,1.020336223,0.998059202
3240,360,15/01/2023 23:00,0.950651954,0.995260655,1.030203634,1.020336223,0.998059202
3241,361,16/01/2023 0:00,0.942943464,0.995260655,1.030079797,1.019646351,0.998059202
3242,362,16/01/2023 1:00,0.939984047,0.995260655,1.030079797,1.019646351,0.998059202
3243,363,16/01/2023 2:00,0.944654355,0.995260655,1.030079797,1.019646351,0.998059202
3244,364,16/01/2023 3:00,0.949302537,0.995260655,1.030079797,1.019646351,0.998059202
3245,365,16/01/2023 4:00,0.955342333,0.995260655,1.030079797,1.019646351,0.998059202
3246,366,16/01/2023 5:00,0.958343004,0.995260655,1.030079797,1.019646351,0.998059202
3247,367,16/01/2023 6:00,0.951781597,0.995260655,1.030079797,1.019646351,0.998059202
3248,368,16/01/2023 7:00,0.944030622,0.995260655,1.030079797,1.019646351,0.998059202
3249,369,16/01/2023 8:00,0.948841588,0.995260655,1.030079797,1.019646351,0.998059202
3250,370,16/01/2023 9:00,0.94587142,0.995260655,1.030079797,1.019646351,0.998059202
3251,371,16/01/2023 10:00,0.949941182,0.995260655,1.030079797,1.019646351,0.998059202
3252,372,16/01/2023 11:00,0.936951603,0.995260655,1.030079797,1.019646351,0.998059202
3253,373,16/01/2023 12:00,0.933852326,0.991586727,1.028466993,1.019530708,0.997717487
3254,374,16/01/2023 13:00,0.935572191,0.991586727,1.028466993,1.019530708,0.997717487
3255,375,16/01/2023 14:00,0.924230491,0.991586727,1.028466993,1.019530708,0.997717487
3256,376,16/01/2023 15:00,0.925806892,0.991586727,1.028466993,1.019530708,0.997717487
3257,377,16/01/2023 16:00,0.929727052,0.991586727,1.028466993,1.019530708,0.997717487
3258,378,16/01/2023 17:00,0.933703611,0.991586727,1.028466993,1.019530708,0.997717487
3259,379,16/01/2023 18:00,0.936623699,0.991586727,1.028466993,1.019530708,0.997717487
3260,380,16/01/2023 19:00,0.933518587,0.991586727,1.028466993,1.019530708,0.997717487
3261,381,16/01/2023 20:00,0.937481804,0.991586727,1.028466993,1.019530708,0.997717487
3262,382,16/01/2023 21:00,0.939378473,0.991586727,1.028466993,1.019530708,0.997717487
3263,383,16/01/2023 22:00,0.942304748,0.991586727,1.028466993,1.019530708,0.997717487
3264,384,16/01/2023 23:00,0.929343214,0.991586727,1.028466993,1.019530708,0.997717487
3265,385,17/01/2023 0:00,0.933042362,0.990048299,1.025946379,1.018996847,0.997518883
3266,386,17/01/2023 1:00,0.937166215,0.990048299,1.025946379,1.018996847,0.997518883
3267,387,17/01/2023 2:00,0.940025161,0.990048299,1.025946379,1.018996847,0.997518883
3268,388,17/01/2023 3:00,0.933219076,0.990048299,1.025946379,1.018996847,0.997518883
3269,389,17/01/2023 4:00,0.925583895,0.990048299,1.025946379,1.018996847,0.997518883
3270,390,17/01/2023 5:00,0.922910091,0.990048299,1.025946379,1.018996847,0.997518883
3271,391,17/01/2023 6:00,0.926266663,0.990048299,1.025946379,1.018996847,0.997518883
3272,392,17/01/2023 7:00,0.92899643,0.990048299,1.025946379,1.018996847,0.997518883
3273,393,17/01/2023 8:00,0.927244419,0.990048299,1.025946379,1.018996847,0.997518883
3274,394,17/01/2023 9:00,0.929639262,0.990048299,1.025946379,1.018996847,0.997518883
3275,395,17/01/2023 10:00,0.934280616,0.990048299,1.025946379,1.018996847,0.997518883
3276,396,17/01/2023 11:00,0.93869894,0.990048299,1.025946379,1.018996847,0.997518883
3277,397,17/01/2023 12:00,0.939864968,0.989295812,1.025143081,1.019033717,0.997687768
3278,398,17/01/2023 13:00,0.937267905,0.989295812,1.025143081,1.019033717,0.997687768
3279,399,17/01/2023 14:00,0.940987348,0.989295812,1.025143081,1.019033717,0.997687768
3280,400,17/01/2023 15:00,0.945931932,0.989295812,1.025143081,1.019033717,0.997687768
3281,401,17/01/2023 16:00,0.949742719,0.989295812,1.025143081,1.019033717,0.997687768
3282,402,17/01/2023 17:00,0.952423509,0.989295812,1.025143081,1.019033717,0.997687768
3283,403,17/01/2023 18:00,0.956904537,0.989295812,1.025143081,1.019033717,0.997687768
3284,404,17/01/2023 19:00,0.961565015,0.989295812,1.025143081,1.019033717,0.997687768
3285,405,17/01/2023 20:00,0.963832348,0.989295812,1.025143081,1.019033717,0.997687768
3286,406,17/01/2023 21:00,0.957896519,0.989295812,1.025143081,1.019033717,0.997687768
3287,407,17/01/2023 22:00,0.951242624,0.989295812,1.025143081,1.019033717,0.997687768
3288,408,17/01/2023 23:00,0.95299047,0.989295812,1.025143081,1.019033717,0.997687768
3289,409,18/01/2023 0:00,0.941283327,0.98613325,1.023659278,1.018939822,0.997518883
3290,410,18/01/2023 1:00,0.941890298,0.98613325,1.023659278,1.018939822,0.997518883
3291,411,18/01/2023 2:00,0.93361831,0.98613325,1.023659278,1.018939822,0.997518883
3292,412,18/01/2023 3:00,0.934238322,0.98613325,1.023659278,1.018939822,0.997518883
3293,413,18/01/2023 4:00,0.934865134,0.98613325,1.023659278,1.018939822,0.997518883
3294,414,18/01/2023 5:00,0.928041425,0.98613325,1.023659278,1.018939822,0.997518883
3295,415,18/01/2023 6:00,0.932489664,0.98613325,1.023659278,1.018939822,0.997518883
3296,416,18/01/2023 7:00,0.935921407,0.98613325,1.023659278,1.018939822,0.997518883
3297,417,18/01/2023 8:00,0.927833564,0.98613325,1.023659278,1.018939822,0.997518883
3298,418,18/01/2023 9:00,0.930609634,0.98613325,1.023659278,1.018939822,0.997518883
3299,419,18/01/2023 10:00,0.935075912,0.98613325,1.023659278,1.018939822,0.997518883
3300,420,18/01/2023 11:00,0.937490271,0.98613325,1.023659278,1.018939822,0.997518883
3301,421,18/01/2023 12:00,0.941786929,0.984491646,1.020576781,1.018777029,0.99724732
3302,422,18/01/2023 13:00,0.935682069,0.984491646,1.020576781,1.018777029,0.99724732
3303,423,18/01/2023 14:00,0.933760586,0.984491646,1.020576781,1.018777029,0.99724732
3304,424,18/01/2023 15:00,0.936230965,0.984491646,1.020576781,1.018777029,0.99724732
3305,425,18/01/2023 16:00,0.938632281,0.984491646,1.020576781,1.018777029,0.99724732
3306,426,18/01/2023 17:00,0.932369576,0.984491646,1.020576781,1.018777029,0.99724732
3307,427,18/01/2023 18:00,0.936076544,0.984491646,1.020576781,1.018777029,0.99724732
3308,428,18/01/2023 19:00,0.937593578,0.984491646,1.020576781,1.018777029,0.99724732
3309,429,18/01/2023 20:00,0.93923254,0.984491646,1.020576781,1.018777029,0.99724732
3310,430,18/01/2023 21:00,0.932784434,0.984491646,1.020576781,1.018777029,0.99724732
3311,431,18/01/2023 22:00,0.935302227,0.984491646,1.020576781,1.018777029,0.99724732
3312,432,18/01/2023 23:00,0.938995449,0.984491646,1.020576781,1.018777029,0.99724732
3313,433,19/01/2023 0:00,0.935073313,0.982925832,1.019033717,1.018777029,0.997518883
3314,434,19/01/2023 1:00,0.939354186,0.982925832,1.019033717,1.018777029,0.997518883
3315,435,19/01/2023 2:00,0.931130968,0.982925832,1.019033717,1.018777029,0.997518883
3316,436,19/01/2023 3:00,0.935685845,0.982925832,1.019033717,1.018777029,0.997518883
3317,437,19/01/2023 4:00,0.940573004,0.982925832,1.019033717,1.018777029,0.997518883
3318,438,19/01/2023 5:00,0.943672337,0.982925832,1.019033717,1.018777029,0.997518883
3319,439,19/01/2023 6:00,0.946365689,0.982925832,1.019033717,1.018777029,0.997518883
3320,440,19/01/2023 7:00,0.948702924,0.982925832,1.019033717,1.018777029,0.997518883
3321,441,19/01/2023 8:00,0.939986738,0.982925832,1.019033717,1.018777029,0.997518883
3322,442,19/01/2023 9:00,0.929406296,0.982925832,1.019033717,1.018777029,0.997518883
3323,443,19/01/2023 10:00,0.925785807,0.982925832,1.019033717,1.018777029,0.997518883
3324,444,19/01/2023 11:00,0.923448607,0.982925832,1.019033717,1.018777029,0.997518883
3325,445,19/01/2023 12:00,0.927351537,0.982389955,1.017592697,1.018777029,0.997477951
3326,446,19/01/2023 13:00,0.931251214,0.982389955,1.017592697,1.018777029,0.997477951
3327,447,19/01/2023 14:00,0.919337711,0.982389955,1.017592697,1.018777029,0.997477951
3328,448,19/01/2023 15:00,0.920538502,0.982389955,1.017592697,1.018777029,0.997477951
3329,449,19/01/2023 16:00,0.923788285,0.982389955,1.017592697,1.018777029,0.997477951
3330,450,19/01/2023 17:00,0.9276934,0.982389955,1.017592697,1.018777029,0.997477951
3331,451,19/01/2023 18:00,0.926122186,0.982389955,1.017592697,1.018777029,0.997477951
3332,452,19/01/2023 19:00,0.927543914,0.982389955,1.017592697,1.018777029,0.997477951
3333,453,19/01/2023 20:00,0.931505606,0.982389955,1.017592697,1.018777029,0.997477951
3334,454,19/01/2023 21:00,0.933700078,0.982389955,1.017592697,1.018777029,0.997477951
3335,455,19/01/2023 22:00,0.934951443,0.982389955,1.017592697,1.018777029,0.997477951
3336,456,19/01/2023 23:00,0.939856026,0.982389955,1.017592697,1.018777029,0.997477951
3337,457,20/01/2023 0:00,0.94446785,0.97968189,1.016878888,1.017988206,0.997518883
3338,458,20/01/2023 1:00,0.948133948,0.97968189,1.016878888,1.017988206,0.997518883
3339,459,20/01/2023 2:00,0.952057045,0.97968189,1.016878888,1.017988206,0.997518883
3340,460,20/01/2023 3:00,0.95533457,0.97968189,1.016878888,1.017988206,0.997518883
3341,461,20/01/2023 4:00,0.960004497,0.97968189,1.016878888,1.017988206,0.997518883
3342,462,20/01/2023 5:00,0.952468786,0.97968189,1.016878888,1.017988206,0.997518883
3343,463,20/01/2023 6:00,0.955226962,0.97968189,1.016878888,1.017988206,0.997518883
3344,464,20/01/2023 7:00,0.943131858,0.97968189,1.016878888,1.017988206,0.997518883
3345,465,20/01/2023 8:00,0.944917308,0.97968189,1.016878888,1.017988206,0.997518883
3346,466,20/01/2023 9:00,0.949136035,0.97968189,1.016878888,1.017988206,0.997518883
3347,467,20/01/2023 10:00,0.953517965,0.97968189,1.016878888,1.017988206,0.997518883
3348,468,20/01/2023 11:00,0.946514733,0.97968189,1.016878888,1.017988206,0.997518883
3349,469,20/01/2023 12:00,0.940932631,0.97552332,1.015915534,1.017712475,0.997477951
3350,470,20/01/2023 13:00,0.933205613,0.97552332,1.015915534,1.017712475,0.997477951
3351,471,20/01/2023 14:00,0.93717935,0.97552332,1.015915534,1.017712475,0.997477951
3352,472,20/01/2023 15:00,0.940427498,0.97552332,1.015915534,1.017712475,0.997477951
3353,473,20/01/2023 16:00,0.932617195,0.97552332,1.015915534,1.017712475,0.997477951
3354,474,20/01/2023 17:00,0.935662687,0.97552332,1.015915534,1.017712475,0.997477951
3355,475,20/01/2023 18:00,0.939281691,0.97552332,1.015915534,1.017712475,0.997477951
3356,476,20/01/2023 19:00,0.942117104,0.97552332,1.015915534,1.017712475,0.997477951
3357,477,20/01/2023 20:00,0.944377388,0.97552332,1.015915534,1.017712475,0.997477951
3358,478,20/01/2023 21:00,0.941484594,0.97552332,1.015915534,1.017712475,0.997477951
3359,479,20/01/2023 22:00,0.944867724,0.97552332,1.015915534,1.017712475,0.997477951
3360,480,20/01/2023 23:00,0.948217365,0.97552332,1.015915534,1.017712475,0.997477951
3361,481,21/01/2023 0:00,0.951462416,0.973595966,1.015160899,1.017988206,0.99724732
3362,482,21/01/2023 1:00,0.941445708,0.973595966,1.015160899,1.017988206,0.99724732
3363,483,21/01/2023 2:00,0.942476713,0.973595966,1.015160899,1.017988206,0.99724732
3364,484,21/01/2023 3:00,0.943742055,0.973595966,1.015160899,1.017988206,0.99724732
3365,485,21/01/2023 4:00,0.946020643,0.973595966,1.015160899,1.017988206,0.99724732
3366,486,21/01/2023 5:00,0.940479751,0.973595966,1.015160899,1.017988206,0.99724732
3367,487,21/01/2023 6:00,0.934048622,0.973595966,1.015160899,1.017988206,0.99724732
3368,488,21/01/2023 7:00,0.937661677,0.973595966,1.015160899,1.017988206,0.99724732
3369,489,21/01/2023 8:00,0.942279251,0.973595966,1.015160899,1.017988206,0.99724732
3370,490,21/01/2023 9:00,0.945859806,0.973595966,1.015160899,1.017988206,0.99724732
3371,491,21/01/2023 10:00,0.946920076,0.973595966,1.015160899,1.017988206,0.99724732
3372,492,21/01/2023 11:00,0.950237029,0.973595966,1.015160899,1.017988206,0.99724732
3373,493,21/01/2023 12:00,0.944334649,0.973297544,1.013802753,1.018777029,0.997477951
3374,494,21/01/2023 13:00,0.9393314,0.973297544,1.013802753,1.018777029,0.997477951
3375,495,21/01/2023 14:00,0.929636789,0.973297544,1.013802753,1.018777029,0.997477951
3376,496,21/01/2023 15:00,0.931817734,0.973297544,1.013802753,1.018777029,0.997477951
3377,497,21/01/2023 16:00,0.933632969,0.973297544,1.013802753,1.018777029,0.997477951
3378,498,21/01/2023 17:00,0.935960533,0.973297544,1.013802753,1.018777029,0.997477951
3379,499,21/01/2023 18:00,0.938299404,0.973297544,1.013802753,1.018777029,0.997477951
3380,500,21/01/2023 19:00,0.928969689,0.973297544,1.013802753,1.018777029,0.997477951
3381,501,21/01/2023 20:00,0.931700473,0.973297544,1.013802753,1.018777029,0.997477951
3382,502,21/01/2023 21:00,0.933590005,0.973297544,1.013802753,1.018777029,0.997477951
3383,503,21/01/2023 22:00,0.934635877,0.973297544,1.013802753,1.018777029,0.997477951
3384,504,21/01/2023 23:00,0.929615174,0.973297544,1.013802753,1.018777029,0.997477951
3385,505,22/01/2023 0:00,0.919407486,0.971015973,1.011825215,1.018777029,0.997477951
3386,506,22/01/2023 1:00,0.920414704,0.971015973,1.011825215,1.018777029,0.997477951
3387,507,22/01/2023 2:00,0.924783048,0.971015973,1.011825215,1.018777029,0.997477951
3388,508,22/01/2023 3:00,0.929034451,0.971015973,1.011825215,1.018777029,0.997477951
3389,509,22/01/2023 4:00,0.932137272,0.971015973,1.011825215,1.018777029,0.997477951
3390,510,22/01/2023 5:00,0.935739563,0.971015973,1.011825215,1.018777029,0.997477951
3391,511,22/01/2023 6:00,0.932243883,0.971015973,1.011825215,1.018777029,0.997477951
3392,512,22/01/2023 7:00,0.935979645,0.971015973,1.011825215,1.018777029,0.997477951
3393,513,22/01/2023 8:00,0.938960085,0.971015973,1.011825215,1.018777029,0.997477951
3394,514,22/01/2023 9:00,0.940417665,0.971015973,1.011825215,1.018777029,0.997477951
3395,515,22/01/2023 10:00,0.935940867,0.971015973,1.011825215,1.018777029,0.997477951
3396,516,22/01/2023 11:00,0.938034511,0.971015973,1.011825215,1.018777029,0.997477951
3397,517,22/01/2023 12:00,0.941199677,0.970866286,1.011010677,1.018939822,0.997687768
3398,518,22/01/2023 13:00,0.939231498,0.970866286,1.011010677,1.018939822,0.997687768
3399,519,22/01/2023 14:00,0.940336013,0.970866286,1.011010677,1.018939822,0.997687768
3400,520,22/01/2023 15:00,0.931899252,0.970866286,1.011010677,1.018939822,0.997687768
3401,521,22/01/2023 16:00,0.933868935,0.970866286,1.011010677,1.018939822,0.997687768
3402,522,22/01/2023 17:00,0.93606704,0.970866286,1.011010677,1.018939822,0.997687768
3403,523,22/01/2023 18:00,0.940864971,0.970866286,1.011010677,1.018939822,0.997687768
3404,524,22/01/2023 19:00,0.94459777,0.970866286,1.011010677,1.018939822,0.997687768
3405,525,22/01/2023 20:00,0.934882244,0.970866286,1.011010677,1.018939822,0.997687768
3406,526,22/01/2023 21:00,0.923639981,0.970866286,1.011010677,1.018939822,0.997687768
3407,527,22/01/2023 22:00,0.927953421,0.970866286,1.011010677,1.018939822,0.997687768
3408,528,22/01/2023 23:00,0.923647946,0.970866286,1.011010677,1.018939822,0.997687768
3409,529,23/01/2023 0:00,0.926853202,0.967619382,1.00973417,1.018887048,0.99724732
3410,530,23/01/2023 1:00,0.929744293,0.967619382,1.00973417,1.018887048,0.99724732
3411,531,23/01/2023 2:00,0.933956274,0.967619382,1.00973417,1.018887048,0.99724732
3412,532,23/01/2023 3:00,0.931341578,0.967619382,1.00973417,1.018887048,0.99724732
3413,533,23/01/2023 4:00,0.933793923,0.967619382,1.00973417,1.018887048,0.99724732
3414,534,23/01/2023 5:00,0.935765472,0.967619382,1.00973417,1.018887048,0.99724732
3415,535,23/01/2023 6:00,0.938721574,0.967619382,1.00973417,1.018887048,0.99724732
3416,536,23/01/2023 7:00,0.941157688,0.967619382,1.00973417,1.018887048,0.99724732
3417,537,23/01/2023 8:00,0.929958912,0.967619382,1.00973417,1.018887048,0.99724732
3418,538,23/01/2023 9:00,0.927824159,0.967619382,1.00973417,1.018887048,0.99724732
3419,539,23/01/2023 10:00,0.928562787,0.967619382,1.00973417,1.018887048,0.99724732
3420,540,23/01/2023 11:00,0.933201849,0.967619382,1.00973417,1.018887048,0.99724732
3421,541,23/01/2023 12:00,0.93605614,0.96429626,1.008802777,1.018887048,0.99724732
3422,542,23/01/2023 13:00,0.924729387,0.96429626,1.008802777,1.018887048,0.99724732
3423,543,23/01/2023 14:00,0.927957597,0.96429626,1.008802777,1.018887048,0.99724732
3424,544,23/01/2023 15:00,0.922605533,0.96429626,1.008802777,1.018887048,0.99724732
3425,545,23/01/2023 16:00,0.926872351,0.96429626,1.008802777,1.018887048,0.99724732
3426,546,23/01/2023 17:00,0.929433045,0.96429626,1.008802777,1.018887048,0.99724732
3427,547,23/01/2023 18:00,0.932718108,0.96429626,1.008802777,1.018887048,0.99724732
3428,548,23/01/2023 19:00,0.935722534,0.96429626,1.008802777,1.018887048,0.99724732
3429,549,23/01/2023 20:00,0.925507117,0.96429626,1.008802777,1.018887048,0.99724732
3430,550,23/01/2023 21:00,0.929670312,0.96429626,1.008802777,1.018887048,0.99724732
3431,551,23/01/2023 22:00,0.93172808,0.96429626,1.008802777,1.018887048,0.99724732
3432,552,23/01/2023 23:00,0.921812073,0.96429626,1.008802777,1.018887048,0.99724732
3433,553,24/01/2023 0:00,0.923256456,0.962242462,1.00721007,1.018887048,0.997477951
3434,554,24/01/2023 1:00,0.92643601,0.962242462,1.00721007,1.018887048,0.997477951
3435,555,24/01/2023 2:00,0.930388743,0.962242462,1.00721007,1.018887048,0.997477951
3436,556,24/01/2023 3:00,0.933662681,0.962242462,1.00721007,1.018887048,0.997477951
3437,557,24/01/2023 4:00,0.935506948,0.962242462,1.00721007,1.018887048,0.997477951
3438,558,24/01/2023 5:00,0.939808822,0.962242462,1.00721007,1.018887048,0.997477951
3439,559,24/01/2023 6:00,0.942649076,0.962242462,1.00721007,1.018887048,0.997477951
3440,560,24/01/2023 7:00,0.943331694,0.962242462,1.00721007,1.018887048,0.997477951
3441,561,24/01/2023 8:00,0.946701474,0.962242462,1.00721007,1.018887048,0.997477951
3442,562,24/01/2023 9:00,0.948712287,0.962242462,1.00721007,1.018887048,0.997477951
3443,563,24/01/2023 10:00,0.94092564,0.962242462,1.00721007,1.018887048,0.997477951
3444,564,24/01/2023 11:00,0.944416449,0.962242462,1.00721007,1.018887048,0.997477951
3445,565,24/01/2023 12:00,0.948975648,0.959703448,1.006083585,1.017988206,0.997036724
3446,566,24/01/2023 13:00,0.938428208,0.959703448,1.006083585,1.017988206,0.997036724
3447,567,24/01/2023 14:00,0.940792655,0.959703448,1.006083585,1.017988206,0.997036724
3448,568,24/01/2023 15:00,0.944147326,0.959703448,1.006083585,1.017988206,0.997036724
3449,569,24/01/2023 16:00,0.9403737,0.959703448,1.006083585,1.017988206,0.997036724
3450,570,24/01/2023 17:00,0.944623209,0.959703448,1.006083585,1.017988206,0.997036724
3451,571,24/01/2023 18:00,0.94654864,0.959703448,1.006083585,1.017988206,0.997036724
3452,572,24/01/2023 19:00,0.949574102,0.959703448,1.006083585,1.017988206,0.997036724
3453,573,24/01/2023 20:00,0.938398558,0.959703448,1.006083585,1.017988206,0.997036724
3454,574,24/01/2023 21:00,0.940688079,0.959703448,1.006083585,1.017988206,0.997036724
3455,575,24/01/2023 22:00,0.939096431,0.959703448,1.006083585,1.017988206,0.997036724
3456,576,24/01/2023 23:00,0.928538852,0.959703448,1.006083585,1.017988206,0.997036724
3457,577,25/01/2023 0:00,0.931192599,0.957395678,1.00417576,1.017592697,0.996137726
3458,578,25/01/2023 1:00,0.932916505,0.957395678,1.00417576,1.017592697,0.996137726
3459,579,25/01/2023 2:00,0.923474027,0.957395678,1.00417576,1.017592697,0.996137726
3460,580,25/01/2023 3:00,0.919537141,0.957395678,1.00417576,1.017592697,0.996137726
3461,581,25/01/2023 4:00,0.922904014,0.957395678,1.00417576,1.017592697,0.996137726
3462,582,25/01/2023 5:00,0.925345221,0.957395678,1.00417576,1.017592697,0.996137726
3463,583,25/01/2023 6:00,0.923094785,0.957395678,1.00417576,1.017592697,0.996137726
3464,584,25/01/2023 7:00,0.916726387,0.957395678,1.00417576,1.017592697,0.996137726
3465,585,25/01/2023 8:00,0.918450684,0.957395678,1.00417576,1.017592697,0.996137726
3466,586,25/01/2023 9:00,0.915211022,0.957395678,1.00417576,1.017592697,0.996137726
3467,587,25/01/2023 10:00,0.917495103,0.957395678,1.00417576,1.017592697,0.996137726
3468,588,25/01/2023 11:00,0.920240078,0.957395678,1.00417576,1.017592697,0.996137726
3469,589,25/01/2023 12:00,0.923543057,0.954870812,1.000866915,1.017712475,0.995711585
3470,590,25/01/2023 13:00,0.920271153,0.954870812,1.000866915,1.017712475,0.995711585
3471,591,25/01/2023 14:00,0.921328943,0.954870812,1.000866915,1.017712475,0.995711585
3472,592,25/01/2023 15:00,0.922180025,0.954870812,1.000866915,1.017712475,0.995711585
3473,593,25/01/2023 16:00,0.926099131,0.954870812,1.000866915,1.017712475,0.995711585
3474,594,25/01/2023 17:00,0.923332057,0.954870812,1.000866915,1.017712475,0.995711585
3475,595,25/01/2023 18:00,0.926295208,0.954870812,1.000866915,1.017712475,0.995711585
3476,596,25/01/2023 19:00,0.927459401,0.954870812,1.000866915,1.017712475,0.995711585
3477,597,25/01/2023 20:00,0.916788894,0.954870812,1.000866915,1.017712475,0.995711585
3478,598,25/01/2023 21:00,0.917641419,0.954870812,1.000866915,1.017712475,0.995711585
3479,599,25/01/2023 22:00,0.92081168,0.954870812,1.000866915,1.017712475,0.995711585
3480,600,25/01/2023 23:00,0.917627947,0.954870812,1.000866915,1.017712475,0.995711585
3481,601,26/01/2023 0:00,0.918659399,0.953985169,1.000031087,1.018777029,0.996564653
3482,602,26/01/2023 1:00,0.909967055,0.953985169,1.000031087,1.018777029,0.996564653
3483,603,26/01/2023 2:00,0.910962496,0.953985169,1.000031087,1.018777029,0.996564653
3484,604,26/01/2023 3:00,0.908064261,0.953985169,1.000031087,1.018777029,0.996564653
3485,605,26/01/2023 4:00,0.912630582,0.953985169,1.000031087,1.018777029,0.996564653
3486,606,26/01/2023 5:00,0.910887735,0.953985169,1.000031087,1.018777029,0.996564653
3487,607,26/01/2023 6:00,0.913476118,0.953985169,1.000031087,1.018777029,0.996564653
3488,608,26/01/2023 7:00,0.908379636,0.953985169,1.000031087,1.018777029,0.996564653
3489,609,26/01/2023 8:00,0.909234991,0.953985169,1.000031087,1.018777029,0.996564653
3490,610,26/01/2023 9:00,0.905604131,0.953985169,1.000031087,1.018777029,0.996564653
3491,611,26/01/2023 10:00,0.908807779,0.953985169,1.000031087,1.018777029,0.996564653
3492,612,26/01/2023 11:00,0.91074409,0.953985169,1.000031087,1.018777029,0.996564653
3493,613,26/01/2023 12:00,0.911949608,0.952867412,1.000313865,1.018777029,0.99724732
3494,614,26/01/2023 13:00,0.916755414,0.952867412,1.000313865,1.018777029,0.99724732
3495,615,26/01/2023 14:00,0.903790692,0.952867412,1.000313865,1.018777029,0.99724732
3496,616,26/01/2023 15:00,0.908404411,0.952867412,1.000313865,1.018777029,0.99724732
3497,617,26/01/2023 16:00,0.911178097,0.952867412,1.000313865,1.018777029,0.99724732
3498,618,26/01/2023 17:00,0.915047399,0.952867412,1.000313865,1.018777029,0.99724732
3499,619,26/01/2023 18:00,0.909903171,0.952867412,1.000313865,1.018777029,0.99724732
3500,620,26/01/2023 19:00,0.912567007,0.952867412,1.000313865,1.018777029,0.99724732
3501,621,26/01/2023 20:00,0.900358612,0.952867412,1.000313865,1.018777029,0.99724732
3502,622,26/01/2023 21:00,0.904069933,0.952867412,1.000313865,1.018777029,0.99724732
3503,623,26/01/2023 22:00,0.906313738,0.952867412,1.000313865,1.018777029,0.99724732
3504,624,26/01/2023 23:00,0.901766007,0.952867412,1.000313865,1.018777029,0.99724732
3505,625,27/01/2023 0:00,0.905838874,0.947306,0.998885288,1.018887048,0.996564653
3506,626,27/01/2023 1:00,0.909216358,0.947306,0.998885288,1.018887048,0.996564653
3507,627,27/01/2023 2:00,0.912899513,0.947306,0.998885288,1.018887048,0.996564653
3508,628,27/01/2023 3:00,0.916888514,0.947306,0.998885288,1.018887048,0.996564653
3509,629,27/01/2023 4:00,0.921305352,0.947306,0.998885288,1.018887048,0.996564653
3510,630,27/01/2023 5:00,0.922794631,0.947306,0.998885288,1.018887048,0.996564653
3511,631,27/01/2023 6:00,0.920650446,0.947306,0.998885288,1.018887048,0.996564653
3512,632,27/01/2023 7:00,0.925244237,0.947306,0.998885288,1.018887048,0.996564653
3513,633,27/01/2023 8:00,0.928344838,0.947306,0.998885288,1.018887048,0.996564653
3514,634,27/01/2023 9:00,0.923378294,0.947306,0.998885288,1.018887048,0.996564653
3515,635,27/01/2023 10:00,0.911527802,0.947306,0.998885288,1.018887048,0.996564653
3516,636,27/01/2023 11:00,0.914619417,0.947306,0.998885288,1.018887048,0.996564653
3517,637,27/01/2023 12:00,0.916815276,0.946821992,0.99820316,1.018939822,0.996770161
3518,638,27/01/2023 13:00,0.919348723,0.946821992,0.99820316,1.018939822,0.996770161
3519,639,27/01/2023 14:00,0.923680134,0.946821992,0.99820316,1.018939822,0.996770161
3520,640,27/01/2023 15:00,0.926139374,0.946821992,0.99820316,1.018939822,0.996770161
3521,641,27/01/2023 16:00,0.930536824,0.946821992,0.99820316,1.018939822,0.996770161
3522,642,27/01/2023 17:00,0.932449586,0.946821992,0.99820316,1.018939822,0.996770161
3523,643,27/01/2023 18:00,0.93515269,0.946821992,0.99820316,1.018939822,0.996770161
3524,644,27/01/2023 19:00,0.938840553,0.946821992,0.99820316,1.018939822,0.996770161
3525,645,27/01/2023 20:00,0.930331015,0.946821992,0.99820316,1.018939822,0.996770161
3526,646,27/01/2023 21:00,0.932374812,0.946821992,0.99820316,1.018939822,0.996770161
3527,647,27/01/2023 22:00,0.935200043,0.946821992,0.99820316,1.018939822,0.996770161
3528,648,27/01/2023 23:00,0.939620993,0.946821992,0.99820316,1.018939822,0.996770161
3529,649,28/01/2023 0:00,0.943722857,0.946267441,0.99724732,1.018996847,0.99724732
3530,650,28/01/2023 1:00,0.948443641,0.946267441,0.99724732,1.018996847,0.99724732
3531,651,28/01/2023 2:00,0.952015934,0.946267441,0.99724732,1.018996847,0.99724732
3532,652,28/01/2023 3:00,0.957008502,0.946267441,0.99724732,1.018996847,0.99724732
3533,653,28/01/2023 4:00,0.953774319,0.946267441,0.99724732,1.018996847,0.99724732
3534,654,28/01/2023 5:00,0.951393513,0.946267441,0.99724732,1.018996847,0.99724732
3535,655,28/01/2023 6:00,0.943060817,0.946267441,0.99724732,1.018996847,0.99724732
3536,656,28/01/2023 7:00,0.946406397,0.946267441,0.99724732,1.018996847,0.99724732
3537,657,28/01/2023 8:00,0.944043781,0.946267441,0.99724732,1.018996847,0.99724732
3538,658,28/01/2023 9:00,0.941361147,0.946267441,0.99724732,1.018996847,0.99724732
3539,659,28/01/2023 10:00,0.946485218,0.946267441,0.99724732,1.018996847,0.99724732
3540,660,28/01/2023 11:00,0.948024012,0.946267441,0.99724732,1.018996847,0.99724732
3541,661,28/01/2023 12:00,0.941050678,0.945197301,0.995649506,1.019033717,0.99724732
3542,662,28/01/2023 13:00,0.935969684,0.945197301,0.995649506,1.019033717,0.99724732
3543,663,28/01/2023 14:00,0.931938657,0.945197301,0.995649506,1.019033717,0.99724732
3544,664,28/01/2023 15:00,0.934605175,0.945197301,0.995649506,1.019033717,0.99724732
3545,665,28/01/2023 16:00,0.937859102,0.945197301,0.995649506,1.019033717,0.99724732
3546,666,28/01/2023 17:00,0.939307931,0.945197301,0.995649506,1.019033717,0.99724732
3547,667,28/01/2023 18:00,0.941741519,0.945197301,0.995649506,1.019033717,0.99724732
3548,668,28/01/2023 19:00,0.937105229,0.945197301,0.995649506,1.019033717,0.99724732
3549,669,28/01/2023 20:00,0.939666128,0.945197301,0.995649506,1.019033717,0.99724732
3550,670,28/01/2023 21:00,0.943164236,0.945197301,0.995649506,1.019033717,0.99724732
3551,671,28/01/2023 22:00,0.947671299,0.945197301,0.995649506,1.019033717,0.99724732
3552,672,28/01/2023 23:00,0.951984785,0.945197301,0.995649506,1.019033717,0.99724732
3553,673,29/01/2023 0:00,0.948293833,0.942781704,0.995260655,1.01928414,0.997477951
3554,674,29/01/2023 1:00,0.951964167,0.942781704,0.995260655,1.01928414,0.997477951
3555,675,29/01/2023 2:00,0.95741675,0.942781704,0.995260655,1.01928414,0.997477951
3556,676,29/01/2023 3:00,0.958703521,0.942781704,0.995260655,1.01928414,0.997477951
3557,677,29/01/2023 4:00,0.960610891,0.942781704,0.995260655,1.01928414,0.997477951
3558,678,29/01/2023 5:00,0.961618362,0.942781704,0.995260655,1.01928414,0.997477951
3559,679,29/01/2023 6:00,0.952112249,0.942781704,0.995260655,1.01928414,0.997477951
3560,680,29/01/2023 7:00,0.954744151,0.942781704,0.995260655,1.01928414,0.997477951
3561,681,29/01/2023 8:00,0.948341211,0.942781704,0.995260655,1.01928414,0.997477951
3562,682,29/01/2023 9:00,0.950141312,0.942781704,0.995260655,1.01928414,0.997477951
3563,683,29/01/2023 10:00,0.956177872,0.942781704,0.995260655,1.01928414,0.997477951
3564,684,29/01/2023 11:00,0.96150204,0.942781704,0.995260655,1.01928414,0.997477951
3565,685,29/01/2023 12:00,0.963129109,0.94171377,0.994319077,1.019033717,0.99724732
3566,686,29/01/2023 13:00,0.969055358,0.94171377,0.994319077,1.019033717,0.99724732
3567,687,29/01/2023 14:00,0.974051061,0.94171377,0.994319077,1.019033717,0.99724732
3568,688,29/01/2023 15:00,0.960383915,0.94171377,0.994319077,1.019033717,0.99724732
3569,689,29/01/2023 16:00,0.9542554,0.94171377,0.994319077,1.019033717,0.99724732
3570,690,29/01/2023 17:00,0.957625188,0.94171377,0.994319077,1.019033717,0.99724732
3571,691,29/01/2023 18:00,0.945868515,0.94171377,0.994319077,1.019033717,0.99724732
3572,692,29/01/2023 19:00,0.94882732,0.94171377,0.994319077,1.019033717,0.99724732
3573,693,29/01/2023 20:00,0.949538071,0.94171377,0.994319077,1.019033717,0.99724732
3574,694,29/01/2023 21:00,0.953009421,0.94171377,0.994319077,1.019033717,0.99724732
3575,695,29/01/2023 22:00,0.946075083,0.94171377,0.994319077,1.019033717,0.99724732
3576,696,29/01/2023 23:00,0.94696811,0.94171377,0.994319077,1.019033717,0.99724732
3577,697,30/01/2023 0:00,0.949130795,0.940912645,0.993717041,1.018887048,0.997036724
3578,698,30/01/2023 1:00,0.95181165,0.940912645,0.993717041,1.018887048,0.997036724
3579,699,30/01/2023 2:00,0.95482134,0.940912645,0.993717041,1.018887048,0.997036724
3580,700,30/01/2023 3:00,0.955598417,0.940912645,0.993717041,1.018887048,0.997036724
3581,701,30/01/2023 4:00,0.957699683,0.940912645,0.993717041,1.018887048,0.997036724
3582,702,30/01/2023 5:00,0.961940006,0.940912645,0.993717041,1.018887048,0.997036724
3583,703,30/01/2023 6:00,0.964852659,0.940912645,0.993717041,1.018887048,0.997036724
3584,704,30/01/2023 7:00,0.953236067,0.940912645,0.993717041,1.018887048,0.997036724
3585,705,30/01/2023 8:00,0.943468867,0.940912645,0.993717041,1.018887048,0.997036724
3586,706,30/01/2023 9:00,0.946503542,0.940912645,0.993717041,1.018887048,0.997036724
3587,707,30/01/2023 10:00,0.942337502,0.940912645,0.993717041,1.018887048,0.997036724
3588,708,30/01/2023 11:00,0.94397871,0.940912645,0.993717041,1.018887048,0.997036724
3589,709,30/01/2023 12:00,0.946652916,0.938910398,0.992868278,1.018996847,0.997371946
3590,710,30/01/2023 13:00,0.942950111,0.938910398,0.992868278,1.018996847,0.997371946
3591,711,30/01/2023 14:00,0.944410584,0.938910398,0.992868278,1.018996847,0.997371946
3592,712,30/01/2023 15:00,0.937603752,0.938910398,0.992868278,1.018996847,0.997371946
3593,713,30/01/2023 16:00,0.939765309,0.938910398,0.992868278,1.018996847,0.997371946
3594,714,30/01/2023 17:00,0.934151575,0.938910398,0.992868278,1.018996847,0.997371946
3595,715,30/01/2023 18:00,0.932477165,0.938910398,0.992868278,1.018996847,0.997371946
3596,716,30/01/2023 19:00,0.936614719,0.938910398,0.992868278,1.018996847,0.997371946
3597,717,30/01/2023 20:00,0.939184444,0.938910398,0.992868278,1.018996847,0.997371946
3598,718,30/01/2023 21:00,0.941735573,0.938910398,0.992868278,1.018996847,0.997371946
3599,719,30/01/2023 22:00,0.94465423,0.938910398,0.992868278,1.018996847,0.997371946
3600,720,30/01/2023 23:00,0.948513543,0.938910398,0.992868278,1.018996847,0.997371946
3601,721,31/01/2023 0:00,0.950681986,0.938282832,0.992174829,1.019033717,0.997518883
3602,722,31/01/2023 1:00,0.955628519,0.938282832,0.992174829,1.019033717,0.997518883
3603,723,31/01/2023 2:00,0.948302011,0.938282832,0.992174829,1.019033717,0.997518883
3604,724,31/01/2023 3:00,0.946022046,0.938282832,0.992174829,1.019033717,0.997518883
3605,725,31/01/2023 4:00,0.94707782,0.938282832,0.992174829,1.019033717,0.997518883
3606,726,31/01/2023 5:00,0.950436848,0.938282832,0.992174829,1.019033717,0.997518883
3607,727,31/01/2023 6:00,0.944937398,0.938282832,0.992174829,1.019033717,0.997518883
3608,728,31/01/2023 7:00,0.932170169,0.938282832,0.992174829,1.019033717,0.997518883
3609,729,31/01/2023 8:00,0.935602515,0.938282832,0.992174829,1.019033717,0.997518883
3610,730,31/01/2023 9:00,0.932653482,0.938282832,0.992174829,1.019033717,0.997518883
3611,731,31/01/2023 10:00,0.936543109,0.938282832,0.992174829,1.019033717,0.997518883
3612,732,31/01/2023 11:00,0.940076116,0.938282832,0.992174829,1.019033717,0.997518883
3613,733,31/01/2023 12:00,0.942936376,0.938282832,0.991701396,1.017988206,0.997477951
3614,734,31/01/2023 13:00,0.932291999,0.938282832,0.991701396,1.017988206,0.997477951
3615,735,31/01/2023 14:00,0.93651405,0.938282832,0.991701396,1.017988206,0.997477951
3616,736,31/01/2023 15:00,0.937635082,0.938282832,0.991701396,1.017988206,0.997477951
3617,737,31/01/2023 16:00,0.941438683,0.938282832,0.991701396,1.017988206,0.997477951
3618,738,31/01/2023 17:00,0.942157035,0.938282832,0.991701396,1.017988206,0.997477951
3619,739,31/01/2023 18:00,0.946665202,0.938282832,0.991701396,1.017988206,0.997477951
3620,740,31/01/2023 19:00,0.948162962,0.938282832,0.991701396,1.017988206,0.997477951
3621,741,31/01/2023 20:00,0.949317677,0.938282832,0.991701396,1.017988206,0.997477951
3622,742,31/01/2023 21:00,0.951332214,0.938282832,0.991701396,1.017988206,0.997477951
3623,743,31/01/2023 22:00,0.947865258,0.938282832,0.991701396,1.017988206,0.997477951
3624,744,31/01/2023 23:00,0.949297347,0.938282832,0.991701396,1.017988206,0.997477951
3625,745,01/02/2023 0:00,0.937370107,0.938383867,0.991039069,1.017712475,0.997371946
3626,746,01/02/2023 1:00,0.940544557,0.938383867,0.991039069,1.017712475,0.997371946
3627,747,01/02/2023 2:00,0.942305377,0.938383867,0.991039069,1.017712475,0.997371946
3628,748,01/02/2023 3:00,0.946596534,0.938383867,0.991039069,1.017712475,0.997371946
3629,749,01/02/2023 4:00,0.948364946,0.938383867,0.991039069,1.017712475,0.997371946
3630,750,01/02/2023 5:00,0.940644398,0.938383867,0.991039069,1.017712475,0.997371946
3631,751,01/02/2023 6:00,0.937080254,0.938383867,0.991039069,1.017712475,0.997371946
3632,752,01/02/2023 7:00,0.931812795,0.938383867,0.991039069,1.017712475,0.997371946
3633,753,01/02/2023 8:00,0.934020921,0.938383867,0.991039069,1.017712475,0.997371946
3634,754,01/02/2023 9:00,0.935481529,0.938383867,0.991039069,1.017712475,0.997371946
3635,755,01/02/2023 10:00,0.939196959,0.938383867,0.991039069,1.017712475,0.997371946
3636,756,01/02/2023 11:00,0.941768207,0.938383867,0.991039069,1.017712475,0.997371946
3637,757,01/02/2023 12:00,0.945691099,0.938383867,0.990711463,1.017224068,0.99724732
3638,758,01/02/2023 13:00,0.950490675,0.938383867,0.990711463,1.017224068,0.99724732
3639,759,01/02/2023 14:00,0.95451145,0.938383867,0.990711463,1.017224068,0.99724732
3640,760,01/02/2023 15:00,0.956183932,0.938383867,0.990711463,1.017224068,0.99724732
3641,761,01/02/2023 16:00,0.945672335,0.938383867,0.990711463,1.017224068,0.99724732
3642,762,01/02/2023 17:00,0.942825745,0.938383867,0.990711463,1.017224068,0.99724732
3643,763,01/02/2023 18:00,0.945675573,0.938383867,0.990711463,1.017224068,0.99724732
3644,764,01/02/2023 19:00,0.949737496,0.938383867,0.990711463,1.017224068,0.99724732
3645,765,01/02/2023 20:00,0.943332896,0.938383867,0.990711463,1.017224068,0.99724732
3646,766,01/02/2023 21:00,0.936217358,0.938383867,0.990711463,1.017224068,0.99724732
3647,767,01/02/2023 22:00,0.937256531,0.938383867,0.990711463,1.017224068,0.99724732
3648,768,01/02/2023 23:00,0.932414574,0.938383867,0.990711463,1.017224068,0.99724732
3649,769,02/02/2023 0:00,0.936772462,0.938282832,0.989974087,1.016324604,0.997695981
3650,770,02/02/2023 1:00,0.929429441,0.938282832,0.989974087,1.016324604,0.997695981
3651,771,02/02/2023 2:00,0.92378978,0.938282832,0.989974087,1.016324604,0.997695981
3652,772,02/02/2023 3:00,0.924935215,0.938282832,0.989974087,1.016324604,0.997695981
3653,773,02/02/2023 4:00,0.926200082,0.938282832,0.989974087,1.016324604,0.997695981
3654,774,02/02/2023 5:00,0.91654926,0.938282832,0.989974087,1.016324604,0.997695981
3655,775,02/02/2023 6:00,0.918655179,0.938282832,0.989974087,1.016324604,0.997695981
3656,776,02/02/2023 7:00,0.919668237,0.938282832,0.989974087,1.016324604,0.997695981
3657,777,02/02/2023 8:00,0.923487094,0.938282832,0.989974087,1.016324604,0.997695981
3658,778,02/02/2023 9:00,0.927797429,0.938282832,0.989974087,1.016324604,0.997695981
3659,779,02/02/2023 10:00,0.928779197,0.938282832,0.989974087,1.016324604,0.997695981
3660,780,02/02/2023 11:00,0.929578968,0.938282832,0.989974087,1.016324604,0.997695981
3661,781,02/02/2023 12:00,0.930268369,0.937425126,0.989295812,1.016048259,0.997518883
3662,782,02/02/2023 13:00,0.931574199,0.937425126,0.989295812,1.016048259,0.997518883
3663,783,02/02/2023 14:00,0.934469724,0.937425126,0.989295812,1.016048259,0.997518883
3664,784,02/02/2023 15:00,0.938307375,0.937425126,0.989295812,1.016048259,0.997518883
3665,785,02/02/2023 16:00,0.926156436,0.937425126,0.989295812,1.016048259,0.997518883
3666,786,02/02/2023 17:00,0.930264211,0.937425126,0.989295812,1.016048259,0.997518883
3667,787,02/02/2023 18:00,0.933435264,0.937425126,0.989295812,1.016048259,0.997518883
3668,788,02/02/2023 19:00,0.93828918,0.937425126,0.989295812,1.016048259,0.997518883
3669,789,02/02/2023 20:00,0.927108869,0.937425126,0.989295812,1.016048259,0.997518883
3670,790,02/02/2023 21:00,0.918577693,0.937425126,0.989295812,1.016048259,0.997518883
3671,791,02/02/2023 22:00,0.919476413,0.937425126,0.989295812,1.016048259,0.997518883
3672,792,02/02/2023 23:00,0.923018081,0.937425126,0.989295812,1.016048259,0.997518883
3673,793,03/02/2023 0:00,0.916560635,0.936138316,0.987887848,1.015187111,0.99724732
3674,794,03/02/2023 1:00,0.920128253,0.936138316,0.987887848,1.015187111,0.99724732
3675,795,03/02/2023 2:00,0.923352165,0.936138316,0.987887848,1.015187111,0.99724732
3676,796,03/02/2023 3:00,0.926311168,0.936138316,0.987887848,1.015187111,0.99724732
3677,797,03/02/2023 4:00,0.92985086,0.936138316,0.987887848,1.015187111,0.99724732
3678,798,03/02/2023 5:00,0.934129784,0.936138316,0.987887848,1.015187111,0.99724732
3679,799,03/02/2023 6:00,0.936719956,0.936138316,0.987887848,1.015187111,0.99724732
3680,800,03/02/2023 7:00,0.938900489,0.936138316,0.987887848,1.015187111,0.99724732
3681,801,03/02/2023 8:00,0.943000943,0.936138316,0.987887848,1.015187111,0.99724732
3682,802,03/02/2023 9:00,0.931584521,0.936138316,0.987887848,1.015187111,0.99724732
3683,803,03/02/2023 10:00,0.934751474,0.936138316,0.987887848,1.015187111,0.99724732
3684,804,03/02/2023 11:00,0.93778237,0.936138316,0.987887848,1.015187111,0.99724732
3685,805,03/02/2023 12:00,0.940727399,0.938833878,0.987403493,1.015160899,0.997477951
3686,806,03/02/2023 13:00,0.943823568,0.938833878,0.987403493,1.015160899,0.997477951
3687,807,03/02/2023 14:00,0.944928093,0.938833878,0.987403493,1.015160899,0.997477951
3688,808,03/02/2023 15:00,0.94822081,0.938833878,0.987403493,1.015160899,0.997477951
3689,809,03/02/2023 16:00,0.952865626,0.938833878,0.987403493,1.015160899,0.997477951
3690,810,03/02/2023 17:00,0.954502916,0.938833878,0.987403493,1.015160899,0.997477951
3691,811,03/02/2023 18:00,0.946375798,0.938833878,0.987403493,1.015160899,0.997477951
3692,812,03/02/2023 19:00,0.942915614,0.938833878,0.987403493,1.015160899,0.997477951
3693,813,03/02/2023 20:00,0.9449601,0.938833878,0.987403493,1.015160899,0.997477951
3694,814,03/02/2023 21:00,0.947776083,0.938833878,0.987403493,1.015160899,0.997477951
3695,815,03/02/2023 22:00,0.950057539,0.938833878,0.987403493,1.015160899,0.997477951
3696,816,03/02/2023 23:00,0.946319812,0.938833878,0.987403493,1.015160899,0.997477951
3697,817,04/02/2023 0:00,0.951102009,0.938383867,0.987439565,1.014690093,0.997518883
3698,818,04/02/2023 1:00,0.953950394,0.938383867,0.987439565,1.014690093,0.997518883
3699,819,04/02/2023 2:00,0.958516895,0.938383867,0.987439565,1.014690093,0.997518883
3700,820,04/02/2023 3:00,0.959932304,0.938383867,0.987439565,1.014690093,0.997518883
3701,821,04/02/2023 4:00,0.947006191,0.938383867,0.987439565,1.014690093,0.997518883
3702,822,04/02/2023 5:00,0.947867062,0.938383867,0.987439565,1.014690093,0.997518883
3703,823,04/02/2023 6:00,0.951844146,0.938383867,0.987439565,1.014690093,0.997518883
3704,824,04/02/2023 7:00,0.954388354,0.938383867,0.987439565,1.014690093,0.997518883
3705,825,04/02/2023 8:00,0.952484777,0.938383867,0.987439565,1.014690093,0.997518883
3706,826,04/02/2023 9:00,0.946558855,0.938383867,0.987439565,1.014690093,0.997518883
3707,827,04/02/2023 10:00,0.948721619,0.938383867,0.987439565,1.014690093,0.997518883
3708,828,04/02/2023 11:00,0.951197922,0.938383867,0.987439565,1.014690093,0.997518883
3709,829,04/02/2023 12:00,0.954158027,0.939743325,0.98725181,1.014383714,0.997843249
3710,830,04/02/2023 13:00,0.943495602,0.939743325,0.98725181,1.014383714,0.997843249
3711,831,04/02/2023 14:00,0.946945238,0.939743325,0.98725181,1.014383714,0.997843249
3712,832,04/02/2023 15:00,0.950968376,0.939743325,0.98725181,1.014383714,0.997843249
3713,833,04/02/2023 16:00,0.948988223,0.939743325,0.98725181,1.014383714,0.997843249
3714,834,04/02/2023 17:00,0.950475028,0.939743325,0.98725181,1.014383714,0.997843249
3715,835,04/02/2023 18:00,0.952588734,0.939743325,0.98725181,1.014383714,0.997843249
3716,836,04/02/2023 19:00,0.955331928,0.939743325,0.98725181,1.014383714,0.997843249
3717,837,04/02/2023 20:00,0.957990091,0.939743325,0.98725181,1.014383714,0.997843249
3718,838,04/02/2023 21:00,0.945595907,0.939743325,0.98725181,1.014383714,0.997843249
3719,839,04/02/2023 22:00,0.948900786,0.939743325,0.98725181,1.014383714,0.997843249
3720,840,04/02/2023 23:00,0.952651976,0.939743325,0.98725181,1.014383714,0.997843249
3721,841,05/02/2023 0:00,0.955763176,0.940502071,0.986892469,1.013548466,0.997695981
3722,842,05/02/2023 1:00,0.958366898,0.940502071,0.986892469,1.013548466,0.997695981
3723,843,05/02/2023 2:00,0.959293955,0.940502071,0.986892469,1.013548466,0.997695981
3724,844,05/02/2023 3:00,0.963219726,0.940502071,0.986892469,1.013548466,0.997695981
3725,845,05/02/2023 4:00,0.953445778,0.940502071,0.986892469,1.013548466,0.997695981
3726,846,05/02/2023 5:00,0.955376873,0.940502071,0.986892469,1.013548466,0.997695981
3727,847,05/02/2023 6:00,0.957511248,0.940502071,0.986892469,1.013548466,0.997695981
3728,848,05/02/2023 7:00,0.954511438,0.940502071,0.986892469,1.013548466,0.997695981
3729,849,05/02/2023 8:00,0.955777755,0.940502071,0.986892469,1.013548466,0.997695981
3730,850,05/02/2023 9:00,0.957988321,0.940502071,0.986892469,1.013548466,0.997695981
3731,851,05/02/2023 10:00,0.959894684,0.940502071,0.986892469,1.013548466,0.997695981
3732,852,05/02/2023 11:00,0.960521106,0.940502071,0.986892469,1.013548466,0.997695981
3733,853,05/02/2023 12:00,0.949606078,0.940912645,0.98646634,1.012665658,0.998059202
3734,854,05/02/2023 13:00,0.952623391,0.940912645,0.98646634,1.012665658,0.998059202
3735,855,05/02/2023 14:00,0.953956102,0.940912645,0.98646634,1.012665658,0.998059202
3736,856,05/02/2023 15:00,0.958303996,0.940912645,0.98646634,1.012665658,0.998059202
3737,857,05/02/2023 16:00,0.962120802,0.940912645,0.98646634,1.012665658,0.998059202
3738,858,05/02/2023 17:00,0.963810505,0.940912645,0.98646634,1.012665658,0.998059202
3739,859,05/02/2023 18:00,0.952567085,0.940912645,0.98646634,1.012665658,0.998059202
3740,860,05/02/2023 19:00,0.9468586,0.940912645,0.98646634,1.012665658,0.998059202
3741,861,05/02/2023 20:00,0.937999621,0.940912645,0.98646634,1.012665658,0.998059202
3742,862,05/02/2023 21:00,0.940439547,0.940912645,0.98646634,1.012665658,0.998059202
3743,863,05/02/2023 22:00,0.94300171,0.940912645,0.98646634,1.012665658,0.998059202
3744,864,05/02/2023 23:00,0.946654143,0.940912645,0.98646634,1.012665658,0.998059202
3745,865,06/02/2023 0:00,0.949987537,0.940912645,0.98613325,1.01170025,0.998059202
3746,866,06/02/2023 1:00,0.947338987,0.940912645,0.98613325,1.01170025,0.998059202
3747,867,06/02/2023 2:00,0.949949913,0.940912645,0.98613325,1.01170025,0.998059202
3748,868,06/02/2023 3:00,0.952789468,0.940912645,0.98613325,1.01170025,0.998059202
3749,869,06/02/2023 4:00,0.94581095,0.940912645,0.98613325,1.01170025,0.998059202
3750,870,06/02/2023 5:00,0.948400755,0.940912645,0.98613325,1.01170025,0.998059202
3751,871,06/02/2023 6:00,0.951042851,0.940912645,0.98613325,1.01170025,0.998059202
3752,872,06/02/2023 7:00,0.944943335,0.940912645,0.98613325,1.01170025,0.998059202
3753,873,06/02/2023 8:00,0.935930641,0.940912645,0.98613325,1.01170025,0.998059202
3754,874,06/02/2023 9:00,0.937756012,0.940912645,0.98613325,1.01170025,0.998059202
3755,875,06/02/2023 10:00,0.940756892,0.940912645,0.98613325,1.01170025,0.998059202
3756,876,06/02/2023 11:00,0.945272216,0.940912645,0.98613325,1.01170025,0.998059202
3757,877,06/02/2023 12:00,0.946666403,0.940502071,0.985531429,1.011010677,0.997518883
3758,878,06/02/2023 13:00,0.950992797,0.940502071,0.985531429,1.011010677,0.997518883
3759,879,06/02/2023 14:00,0.953645883,0.940502071,0.985531429,1.011010677,0.997518883
3760,880,06/02/2023 15:00,0.957588332,0.940502071,0.985531429,1.011010677,0.997518883
3761,881,06/02/2023 16:00,0.954711373,0.940502071,0.985531429,1.011010677,0.997518883
3762,882,06/02/2023 17:00,0.948994283,0.940502071,0.985531429,1.011010677,0.997518883
3763,883,06/02/2023 18:00,0.943672416,0.940502071,0.985531429,1.011010677,0.997518883
3764,884,06/02/2023 19:00,0.945837691,0.940502071,0.985531429,1.011010677,0.997518883
3765,885,06/02/2023 20:00,0.939574666,0.940502071,0.985531429,1.011010677,0.997518883
3766,886,06/02/2023 21:00,0.944437367,0.940502071,0.985531429,1.011010677,0.997518883
3767,887,06/02/2023 22:00,0.937797029,0.940502071,0.985531429,1.011010677,0.997518883
3768,888,06/02/2023 23:00,0.930045152,0.940502071,0.985531429,1.011010677,0.997518883
3769,889,07/02/2023 0:00,0.933858448,0.940440877,0.983886522,1.010050816,0.997695981
3770,890,07/02/2023 1:00,0.937932918,0.940440877,0.983886522,1.010050816,0.997695981
3771,891,07/02/2023 2:00,0.933913978,0.940440877,0.983886522,1.010050816,0.997695981
3772,892,07/02/2023 3:00,0.931800853,0.940440877,0.983886522,1.010050816,0.997695981
3773,893,07/02/2023 4:00,0.932618539,0.940440877,0.983886522,1.010050816,0.997695981
3774,894,07/02/2023 5:00,0.934387515,0.940440877,0.983886522,1.010050816,0.997695981
3775,895,07/02/2023 6:00,0.938723887,0.940440877,0.983886522,1.010050816,0.997695981
3776,896,07/02/2023 7:00,0.933884965,0.940440877,0.983886522,1.010050816,0.997695981
3777,897,07/02/2023 8:00,0.929066369,0.940440877,0.983886522,1.010050816,0.997695981
3778,898,07/02/2023 9:00,0.932071697,0.940440877,0.983886522,1.010050816,0.997695981
3779,899,07/02/2023 10:00,0.933708486,0.940440877,0.983886522,1.010050816,0.997695981
3780,900,07/02/2023 11:00,0.935009135,0.940440877,0.983886522,1.010050816,0.997695981
3781,901,07/02/2023 12:00,0.928195768,0.938383867,0.982965644,1.00973417,0.997695981
3782,902,07/02/2023 13:00,0.930691601,0.938383867,0.982965644,1.00973417,0.997695981
3783,903,07/02/2023 14:00,0.935993395,0.938383867,0.982965644,1.00973417,0.997695981
3784,904,07/02/2023 15:00,0.938518474,0.938383867,0.982965644,1.00973417,0.997695981
3785,905,07/02/2023 16:00,0.943670129,0.938383867,0.982965644,1.00973417,0.997695981
3786,906,07/02/2023 17:00,0.946401344,0.938383867,0.982965644,1.00973417,0.997695981
3787,907,07/02/2023 18:00,0.93784488,0.938383867,0.982965644,1.00973417,0.997695981
3788,908,07/02/2023 19:00,0.941718377,0.938383867,0.982965644,1.00973417,0.997695981
3789,909,07/02/2023 20:00,0.945604506,0.938383867,0.982965644,1.00973417,0.997695981
3790,910,07/02/2023 21:00,0.935704493,0.938383867,0.982965644,1.00973417,0.997695981
3791,911,07/02/2023 22:00,0.938124083,0.938383867,0.982965644,1.00973417,0.997695981
3792,912,07/02/2023 23:00,0.93280571,0.938383867,0.982965644,1.00973417,0.997695981
3793,913,08/02/2023 0:00,0.937493766,0.938383867,0.982965644,1.00942911,0.998040124
3794,914,08/02/2023 1:00,0.939248241,0.938383867,0.982965644,1.00942911,0.998040124
3795,915,08/02/2023 2:00,0.931289678,0.938383867,0.982965644,1.00942911,0.998040124
3796,916,08/02/2023 3:00,0.933603932,0.938383867,0.982965644,1.00942911,0.998040124
3797,917,08/02/2023 4:00,0.923603359,0.938383867,0.982965644,1.00942911,0.998040124
3798,918,08/02/2023 5:00,0.924975245,0.938383867,0.982965644,1.00942911,0.998040124
3799,919,08/02/2023 6:00,0.926052036,0.938383867,0.982965644,1.00942911,0.998040124
3800,920,08/02/2023 7:00,0.93078718,0.938383867,0.982965644,1.00942911,0.998040124
3801,921,08/02/2023 8:00,0.929094186,0.938383867,0.982965644,1.00942911,0.998040124
3802,922,08/02/2023 9:00,0.931840766,0.938383867,0.982965644,1.00942911,0.998040124
3803,923,08/02/2023 10:00,0.93678736,0.938383867,0.982965644,1.00942911,0.998040124
3804,924,08/02/2023 11:00,0.930868343,0.938383867,0.982965644,1.00942911,0.998040124
3805,925,08/02/2023 12:00,0.918133057,0.937899384,0.982702567,1.006965621,0.997695981
3806,926,08/02/2023 13:00,0.910591194,0.937899384,0.982702567,1.006965621,0.997695981
3807,927,08/02/2023 14:00,0.91365038,0.937899384,0.982702567,1.006965621,0.997695981
3808,928,08/02/2023 15:00,0.90906133,0.937899384,0.982702567,1.006965621,0.997695981
3809,929,08/02/2023 16:00,0.907333656,0.937899384,0.982702567,1.006965621,0.997695981
3810,930,08/02/2023 17:00,0.909470677,0.937899384,0.982702567,1.006965621,0.997695981
3811,931,08/02/2023 18:00,0.910546463,0.937899384,0.982702567,1.006965621,0.997695981
3812,932,08/02/2023 19:00,0.903387569,0.937899384,0.982702567,1.006965621,0.997695981
3813,933,08/02/2023 20:00,0.90605413,0.937899384,0.982702567,1.006965621,0.997695981
3814,934,08/02/2023 21:00,0.906625099,0.937899384,0.982702567,1.006965621,0.997695981
3815,935,08/02/2023 22:00,0.905040904,0.937899384,0.982702567,1.006965621,0.997695981
3816,936,08/02/2023 23:00,0.906506349,0.937899384,0.982702567,1.006965621,0.997695981
3817,937,09/02/2023 0:00,0.908921139,0.936685106,0.981764904,1.0064489,0.997371946
3818,938,09/02/2023 1:00,0.910452564,0.936685106,0.981764904,1.0064489,0.997371946
3819,939,09/02/2023 2:00,0.912227227,0.936685106,0.981764904,1.0064489,0.997371946
3820,940,09/02/2023 3:00,0.916814418,0.936685106,0.981764904,1.0064489,0.997371946
3821,941,09/02/2023 4:00,0.918126024,0.936685106,0.981764904,1.0064489,0.997371946
3822,942,09/02/2023 5:00,0.923221285,0.936685106,0.981764904,1.0064489,0.997371946
3823,943,09/02/2023 6:00,0.913359517,0.936685106,0.981764904,1.0064489,0.997371946
3824,944,09/02/2023 7:00,0.916531021,0.936685106,0.981764904,1.0064489,0.997371946
3825,945,09/02/2023 8:00,0.92102418,0.936685106,0.981764904,1.0064489,0.997371946
3826,946,09/02/2023 9:00,0.922010133,0.936685106,0.981764904,1.0064489,0.997371946
3827,947,09/02/2023 10:00,0.925964737,0.936685106,0.981764904,1.0064489,0.997371946
3828,948,09/02/2023 11:00,0.929644059,0.936685106,0.981764904,1.0064489,0.997371946
3829,949,09/02/2023 12:00,0.931392172,0.936685106,0.979358428,1.005870927,0.997695981
3830,950,09/02/2023 13:00,0.935146657,0.936685106,0.979358428,1.005870927,0.997695981
3831,951,09/02/2023 14:00,0.926065207,0.936685106,0.979358428,1.005870927,0.997695981
3832,952,09/02/2023 15:00,0.916615365,0.936685106,0.979358428,1.005870927,0.997695981
3833,953,09/02/2023 16:00,0.920001873,0.936685106,0.979358428,1.005870927,0.997695981
3834,954,09/02/2023 17:00,0.924204746,0.936685106,0.979358428,1.005870927,0.997695981
3835,955,09/02/2023 18:00,0.926692364,0.936685106,0.979358428,1.005870927,0.997695981
3836,956,09/02/2023 19:00,0.922498166,0.936685106,0.979358428,1.005870927,0.997695981
3837,957,09/02/2023 20:00,0.924208373,0.936685106,0.979358428,1.005870927,0.997695981
3838,958,09/02/2023 21:00,0.913920022,0.936685106,0.979358428,1.005870927,0.997695981
3839,959,09/02/2023 22:00,0.907932941,0.936685106,0.979358428,1.005870927,0.997695981
3840,960,09/02/2023 23:00,0.908774024,0.936685106,0.979358428,1.005870927,0.997695981
3841,961,10/02/2023 0:00,0.909810627,0.934850655,0.977749598,1.005313704,0.997477951
3842,962,10/02/2023 1:00,0.91070133,0.934850655,0.977749598,1.005313704,0.997477951
3843,963,10/02/2023 2:00,0.914218923,0.934850655,0.977749598,1.005313704,0.997477951
3844,964,10/02/2023 3:00,0.918283029,0.934850655,0.977749598,1.005313704,0.997477951
3845,965,10/02/2023 4:00,0.919032001,0.934850655,0.977749598,1.005313704,0.997477951
3846,966,10/02/2023 5:00,0.921616132,0.934850655,0.977749598,1.005313704,0.997477951
3847,967,10/02/2023 6:00,0.925532991,0.934850655,0.977749598,1.005313704,0.997477951
3848,968,10/02/2023 7:00,0.928069806,0.934850655,0.977749598,1.005313704,0.997477951
3849,969,10/02/2023 8:00,0.930109204,0.934850655,0.977749598,1.005313704,0.997477951
3850,970,10/02/2023 9:00,0.935122528,0.934850655,0.977749598,1.005313704,0.997477951
3851,971,10/02/2023 10:00,0.938618849,0.934850655,0.977749598,1.005313704,0.997477951
3852,972,10/02/2023 11:00,0.941970904,0.934850655,0.977749598,1.005313704,0.997477951
3853,973,10/02/2023 12:00,0.944010882,0.937223154,0.976578263,1.00417576,0.997695981
3854,974,10/02/2023 13:00,0.947800861,0.937223154,0.976578263,1.00417576,0.997695981
3855,975,10/02/2023 14:00,0.949822255,0.937223154,0.976578263,1.00417576,0.997695981
3856,976,10/02/2023 15:00,0.951734799,0.937223154,0.976578263,1.00417576,0.997695981
3857,977,10/02/2023 16:00,0.954262527,0.937223154,0.976578263,1.00417576,0.997695981
3858,978,10/02/2023 17:00,0.948591939,0.937223154,0.976578263,1.00417576,0.997695981
3859,979,10/02/2023 18:00,0.954494969,0.937223154,0.976578263,1.00417576,0.997695981
3860,980,10/02/2023 19:00,0.956801555,0.937223154,0.976578263,1.00417576,0.997695981
3861,981,10/02/2023 20:00,0.959047343,0.937223154,0.976578263,1.00417576,0.997695981
3862,982,10/02/2023 21:00,0.956126296,0.937223154,0.976578263,1.00417576,0.997695981
3863,983,10/02/2023 22:00,0.961258877,0.937223154,0.976578263,1.00417576,0.997695981
3864,984,10/02/2023 23:00,0.96585478,0.937223154,0.976578263,1.00417576,0.997695981
3865,985,11/02/2023 0:00,0.960472993,0.936685106,0.97552332,1.004144035,0.998059202
3866,986,11/02/2023 1:00,0.962259713,0.936685106,0.97552332,1.004144035,0.998059202
3867,987,11/02/2023 2:00,0.965425972,0.936685106,0.97552332,1.004144035,0.998059202
3868,988,11/02/2023 3:00,0.962918265,0.936685106,0.97552332,1.004144035,0.998059202
3869,989,11/02/2023 4:00,0.967639105,0.936685106,0.97552332,1.004144035,0.998059202
3870,990,11/02/2023 5:00,0.969035211,0.936685106,0.97552332,1.004144035,0.998059202
3871,991,11/02/2023 6:00,0.972541167,0.936685106,0.97552332,1.004144035,0.998059202
3872,992,11/02/2023 7:00,0.975639075,0.936685106,0.97552332,1.004144035,0.998059202
3873,993,11/02/2023 8:00,0.978960037,0.936685106,0.97552332,1.004144035,0.998059202
3874,994,11/02/2023 9:00,0.98024049,0.936685106,0.97552332,1.004144035,0.998059202
3875,995,11/02/2023 10:00,0.969727049,0.936685106,0.97552332,1.004144035,0.998059202
3876,996,11/02/2023 11:00,0.960156643,0.936685106,0.97552332,1.004144035,0.998059202
3877,997,11/02/2023 12:00,0.945931206,0.937899384,0.973595966,1.003035613,0.998356229
3878,998,11/02/2023 13:00,0.948662843,0.937899384,0.973595966,1.003035613,0.998356229
3879,999,11/02/2023 14:00,0.9512485,0.937899384,0.973595966,1.003035613,0.998356229
3880,1000,11/02/2023 15:00,0.955939979,0.937899384,0.973595966,1.003035613,0.998356229
3881,1001,11/02/2023 16:00,0.956715895,0.937899384,0.973595966,1.003035613,0.998356229
3882,1002,11/02/2023 17:00,0.954764939,0.937899384,0.973595966,1.003035613,0.998356229
3883,1003,11/02/2023 18:00,0.959109953,0.937899384,0.973595966,1.003035613,0.998356229
3884,1004,11/02/2023 19:00,0.963913816,0.937899384,0.973595966,1.003035613,0.998356229
3885,1005,11/02/2023 20:00,0.955538481,0.937899384,0.973595966,1.003035613,0.998356229
3886,1006,11/02/2023 21:00,0.943372977,0.937899384,0.973595966,1.003035613,0.998356229
3887,1007,11/02/2023 22:00,0.944647991,0.937899384,0.973595966,1.003035613,0.998356229
3888,1008,11/02/2023 23:00,0.938661534,0.937899384,0.973595966,1.003035613,0.998356229
3889,1009,12/02/2023 0:00,0.939489171,0.937223154,0.972875177,1.001490763,0.998579291
3890,1010,12/02/2023 1:00,0.941905385,0.937223154,0.972875177,1.001490763,0.998579291
3891,1011,12/02/2023 2:00,0.933220076,0.937223154,0.972875177,1.001490763,0.998579291
3892,1012,12/02/2023 3:00,0.928059075,0.937223154,0.972875177,1.001490763,0.998579291
3893,1013,12/02/2023 4:00,0.930365674,0.937223154,0.972875177,1.001490763,0.998579291
3894,1014,12/02/2023 5:00,0.934492282,0.937223154,0.972875177,1.001490763,0.998579291
3895,1015,12/02/2023 6:00,0.935042087,0.937223154,0.972875177,1.001490763,0.998579291
3896,1016,12/02/2023 7:00,0.93649604,0.937223154,0.972875177,1.001490763,0.998579291
3897,1017,12/02/2023 8:00,0.925916841,0.937223154,0.972875177,1.001490763,0.998579291
3898,1018,12/02/2023 9:00,0.927385232,0.937223154,0.972875177,1.001490763,0.998579291
3899,1019,12/02/2023 10:00,0.930665483,0.937223154,0.972875177,1.001490763,0.998579291
3900,1020,12/02/2023 11:00,0.933534093,0.937223154,0.972875177,1.001490763,0.998579291
3901,1021,12/02/2023 12:00,0.935928766,0.937899384,0.97209504,1.000559037,0.998356229
3902,1022,12/02/2023 13:00,0.939448008,0.937899384,0.97209504,1.000559037,0.998356229
3903,1023,12/02/2023 14:00,0.930180997,0.937899384,0.97209504,1.000559037,0.998356229
3904,1024,12/02/2023 15:00,0.92485569,0.937899384,0.97209504,1.000559037,0.998356229
3905,1025,12/02/2023 16:00,0.926040085,0.937899384,0.97209504,1.000559037,0.998356229
3906,1026,12/02/2023 17:00,0.927069967,0.937899384,0.97209504,1.000559037,0.998356229
3907,1027,12/02/2023 18:00,0.92934182,0.937899384,0.97209504,1.000559037,0.998356229
3908,1028,12/02/2023 19:00,0.922715918,0.937899384,0.97209504,1.000559037,0.998356229
3909,1029,12/02/2023 20:00,0.927195227,0.937899384,0.97209504,1.000559037,0.998356229
3910,1030,12/02/2023 21:00,0.928010766,0.937899384,0.97209504,1.000559037,0.998356229
3911,1031,12/02/2023 22:00,0.925810307,0.937899384,0.97209504,1.000559037,0.998356229
3912,1032,12/02/2023 23:00,0.930663658,0.937899384,0.97209504,1.000559037,0.998356229
3913,1033,13/02/2023 0:00,0.932837664,0.937223154,0.971222436,0.999916995,0.99820316
3914,1034,13/02/2023 1:00,0.922421949,0.937223154,0.971222436,0.999916995,0.99820316
3915,1035,13/02/2023 2:00,0.926713473,0.937223154,0.971222436,0.999916995,0.99820316
3916,1036,13/02/2023 3:00,0.930888567,0.937223154,0.971222436,0.999916995,0.99820316
3917,1037,13/02/2023 4:00,0.919193664,0.937223154,0.971222436,0.999916995,0.99820316
3918,1038,13/02/2023 5:00,0.922552645,0.937223154,0.971222436,0.999916995,0.99820316
3919,1039,13/02/2023 6:00,0.926238148,0.937223154,0.971222436,0.999916995,0.99820316
3920,1040,13/02/2023 7:00,0.923333933,0.937223154,0.971222436,0.999916995,0.99820316
3921,1041,13/02/2023 8:00,0.924266119,0.937223154,0.971222436,0.999916995,0.99820316
3922,1042,13/02/2023 9:00,0.928523407,0.937223154,0.971222436,0.999916995,0.99820316
3923,1043,13/02/2023 10:00,0.926203975,0.937223154,0.971222436,0.999916995,0.99820316
3924,1044,13/02/2023 11:00,0.929922838,0.937223154,0.971222436,0.999916995,0.99820316
3925,1045,13/02/2023 12:00,0.93161197,0.937223154,0.970751624,0.998579291,0.997695981
3926,1046,13/02/2023 13:00,0.921614506,0.937223154,0.970751624,0.998579291,0.997695981
3927,1047,13/02/2023 14:00,0.92327239,0.937223154,0.970751624,0.998579291,0.997695981
3928,1048,13/02/2023 15:00,0.925830674,0.937223154,0.970751624,0.998579291,0.997695981
3929,1049,13/02/2023 16:00,0.929097417,0.937223154,0.970751624,0.998579291,0.997695981
3930,1050,13/02/2023 17:00,0.93145542,0.937223154,0.970751624,0.998579291,0.997695981
3931,1051,13/02/2023 18:00,0.935076832,0.937223154,0.970751624,0.998579291,0.997695981
3932,1052,13/02/2023 19:00,0.936619862,0.937223154,0.970751624,0.998579291,0.997695981
3933,1053,13/02/2023 20:00,0.934697846,0.937223154,0.970751624,0.998579291,0.997695981
3934,1054,13/02/2023 21:00,0.936470566,0.937223154,0.970751624,0.998579291,0.997695981
3935,1055,13/02/2023 22:00,0.939199228,0.937223154,0.970751624,0.998579291,0.997695981
3936,1056,13/02/2023 23:00,0.943056845,0.937223154,0.970751624,0.998579291,0.997695981
3937,1057,14/02/2023 0:00,0.947994976,0.938383867,0.969464836,0.998040124,0.998040124
3938,1058,14/02/2023 1:00,0.944521018,0.938383867,0.969464836,0.998040124,0.998040124
3939,1059,14/02/2023 2:00,0.949287067,0.938383867,0.969464836,0.998040124,0.998040124
3940,1060,14/02/2023 3:00,0.942854349,0.938383867,0.969464836,0.998040124,0.998040124
3941,1061,14/02/2023 4:00,0.931795304,0.938383867,0.969464836,0.998040124,0.998040124
3942,1062,14/02/2023 5:00,0.928264369,0.938383867,0.969464836,0.998040124,0.998040124
3943,1063,14/02/2023 6:00,0.922348111,0.938383867,0.969464836,0.998040124,0.998040124
3944,1064,14/02/2023 7:00,0.925765795,0.938383867,0.969464836,0.998040124,0.998040124
3945,1065,14/02/2023 8:00,0.929613165,0.938383867,0.969464836,0.998040124,0.998040124
3946,1066,14/02/2023 9:00,0.933592193,0.938383867,0.969464836,0.998040124,0.998040124
3947,1067,14/02/2023 10:00,0.937880626,0.938383867,0.969464836,0.998040124,0.998040124
3948,1068,14/02/2023 11:00,0.939478501,0.938383867,0.969464836,0.998040124,0.998040124
3949,1069,14/02/2023 12:00,0.940054928,0.938383867,0.968467043,0.996564653,0.997518883
3950,1070,14/02/2023 13:00,0.944540634,0.938383867,0.968467043,0.996564653,0.997518883
3951,1071,14/02/2023 14:00,0.946302035,0.938383867,0.968467043,0.996564653,0.997518883
3952,1072,14/02/2023 15:00,0.948949192,0.938383867,0.968467043,0.996564653,0.997518883
3953,1073,14/02/2023 16:00,0.953768607,0.938383867,0.968467043,0.996564653,0.997518883
3954,1074,14/02/2023 17:00,0.949179148,0.938383867,0.968467043,0.996564653,0.997518883
3955,1075,14/02/2023 18:00,0.949909076,0.938383867,0.968467043,0.996564653,0.997518883
3956,1076,14/02/2023 19:00,0.950890136,0.938383867,0.968467043,0.996564653,0.997518883
3957,1077,14/02/2023 20:00,0.948615697,0.938383867,0.968467043,0.996564653,0.997518883
3958,1078,14/02/2023 21:00,0.951248428,0.938383867,0.968467043,0.996564653,0.997518883
3959,1079,14/02/2023 22:00,0.955749992,0.938383867,0.968467043,0.996564653,0.997518883
3960,1080,14/02/2023 23:00,0.948903818,0.938383867,0.968467043,0.996564653,0.997518883
3961,1081,15/02/2023 0:00,0.944858918,0.938383867,0.967999269,0.995711585,0.99724732
3962,1082,15/02/2023 1:00,0.940164558,0.938383867,0.967999269,0.995711585,0.99724732
3963,1083,15/02/2023 2:00,0.945366081,0.938383867,0.967999269,0.995711585,0.99724732
3964,1084,15/02/2023 3:00,0.949417661,0.938383867,0.967999269,0.995711585,0.99724732
3965,1085,15/02/2023 4:00,0.951832525,0.938383867,0.967999269,0.995711585,0.99724732
3966,1086,15/02/2023 5:00,0.956441837,0.938383867,0.967999269,0.995711585,0.99724732
3967,1087,15/02/2023 6:00,0.9615184,0.938383867,0.967999269,0.995711585,0.99724732
3968,1088,15/02/2023 7:00,0.950873478,0.938383867,0.967999269,0.995711585,0.99724732
3969,1089,15/02/2023 8:00,0.954014499,0.938383867,0.967999269,0.995711585,0.99724732
3970,1090,15/02/2023 9:00,0.942292101,0.938383867,0.967999269,0.995711585,0.99724732
3971,1091,15/02/2023 10:00,0.944225614,0.938383867,0.967999269,0.995711585,0.99724732
3972,1092,15/02/2023 11:00,0.948747602,0.938383867,0.967999269,0.995711585,0.99724732
3973,1093,15/02/2023 12:00,0.951226516,0.939356463,0.967619382,0.993998892,0.997371946
3974,1094,15/02/2023 13:00,0.942677717,0.939356463,0.967619382,0.993998892,0.997371946
3975,1095,15/02/2023 14:00,0.945661594,0.939356463,0.967619382,0.993998892,0.997371946
3976,1096,15/02/2023 15:00,0.949897199,0.939356463,0.967619382,0.993998892,0.997371946
3977,1097,15/02/2023 16:00,0.944624201,0.939356463,0.967619382,0.993998892,0.997371946
3978,1098,15/02/2023 17:00,0.9493371,0.939356463,0.967619382,0.993998892,0.997371946
3979,1099,15/02/2023 18:00,0.954025553,0.939356463,0.967619382,0.993998892,0.997371946
3980,1100,15/02/2023 19:00,0.956922537,0.939356463,0.967619382,0.993998892,0.997371946
3981,1101,15/02/2023 20:00,0.958089886,0.939356463,0.967619382,0.993998892,0.997371946
3982,1102,15/02/2023 21:00,0.9495678,0.939356463,0.967619382,0.993998892,0.997371946
3983,1103,15/02/2023 22:00,0.950390318,0.939356463,0.967619382,0.993998892,0.997371946
3984,1104,15/02/2023 23:00,0.938348676,0.939356463,0.967619382,0.993998892,0.997371946
3985,1105,16/02/2023 0:00,0.941147968,0.939700482,0.965812227,0.993488759,0.997518883
3986,1106,16/02/2023 1:00,0.945384897,0.939700482,0.965812227,0.993488759,0.997518883
3987,1107,16/02/2023 2:00,0.934158046,0.939700482,0.965812227,0.993488759,0.997518883
3988,1108,16/02/2023 3:00,0.93715643,0.939700482,0.965812227,0.993488759,0.997518883
3989,1109,16/02/2023 4:00,0.938687035,0.939700482,0.965812227,0.993488759,0.997518883
3990,1110,16/02/2023 5:00,0.939353392,0.939700482,0.965812227,0.993488759,0.997518883
3991,1111,16/02/2023 6:00,0.93131195,0.939700482,0.965812227,0.993488759,0.997518883
3992,1112,16/02/2023 7:00,0.932333378,0.939700482,0.965812227,0.993488759,0.997518883
3993,1113,16/02/2023 8:00,0.934150138,0.939700482,0.965812227,0.993488759,0.997518883
3994,1114,16/02/2023 9:00,0.935895843,0.939700482,0.965812227,0.993488759,0.997518883
3995,1115,16/02/2023 10:00,0.938567,0.939700482,0.965812227,0.993488759,0.997518883
3996,1116,16/02/2023 11:00,0.930738448,0.939700482,0.965812227,0.993488759,0.997518883
3997,1117,16/02/2023 12:00,0.933366609,0.938383867,0.963794935,0.992444889,0.997477951
3998,1118,16/02/2023 13:00,0.926421771,0.938383867,0.963794935,0.992444889,0.997477951
3999,1119,16/02/2023 14:00,0.930413062,0.938383867,0.963794935,0.992444889,0.997477951
4000,1120,16/02/2023 15:00,0.933382432,0.938383867,0.963794935,0.992444889,0.997477951
4001,1121,16/02/2023 16:00,0.929966234,0.938383867,0.963794935,0.992444889,0.997477951
4002,1122,16/02/2023 17:00,0.931098058,0.938383867,0.963794935,0.992444889,0.997477951
4003,1123,16/02/2023 18:00,0.924469903,0.938383867,0.963794935,0.992444889,0.997477951
4004,1124,16/02/2023 19:00,0.926697113,0.938383867,0.963794935,0.992444889,0.997477951
4005,1125,16/02/2023 20:00,0.922102087,0.938383867,0.963794935,0.992444889,0.997477951
4006,1126,16/02/2023 21:00,0.923548528,0.938383867,0.963794935,0.992444889,0.997477951
4007,1127,16/02/2023 22:00,0.925075834,0.938383867,0.963794935,0.992444889,0.997477951
4008,1128,16/02/2023 23:00,0.925846605,0.938383867,0.963794935,0.992444889,0.997477951
4009,1129,17/02/2023 0:00,0.929128519,0.937899384,0.962242462,0.991907322,0.997477951
4010,1130,17/02/2023 1:00,0.932368189,0.937899384,0.962242462,0.991907322,0.997477951
4011,1131,17/02/2023 2:00,0.922648763,0.937899384,0.962242462,0.991907322,0.997477951
4012,1132,17/02/2023 3:00,0.923815823,0.937899384,0.962242462,0.991907322,0.997477951
4013,1133,17/02/2023 4:00,0.924355183,0.937899384,0.962242462,0.991907322,0.997477951
4014,1134,17/02/2023 5:00,0.928514071,0.937899384,0.962242462,0.991907322,0.997477951
4015,1135,17/02/2023 6:00,0.931998495,0.937899384,0.962242462,0.991907322,0.997477951
4016,1136,17/02/2023 7:00,0.936432878,0.937899384,0.962242462,0.991907322,0.997477951
4017,1137,17/02/2023 8:00,0.938893999,0.937899384,0.962242462,0.991907322,0.997477951
4018,1138,17/02/2023 9:00,0.943599393,0.937899384,0.962242462,0.991907322,0.997477951
4019,1139,17/02/2023 10:00,0.941608547,0.937899384,0.962242462,0.991907322,0.997477951
4020,1140,17/02/2023 11:00,0.939808194,0.937899384,0.962242462,0.991907322,0.997477951
4021,1141,17/02/2023 12:00,0.944463132,0.938282832,0.961821952,0.991701396,0.997477951
4022,1142,17/02/2023 13:00,0.941366767,0.938282832,0.961821952,0.991701396,0.997477951
4023,1143,17/02/2023 14:00,0.939290589,0.938282832,0.961821952,0.991701396,0.997477951
4024,1144,17/02/2023 15:00,0.942964594,0.938282832,0.961821952,0.991701396,0.997477951
4025,1145,17/02/2023 16:00,0.946679125,0.938282832,0.961821952,0.991701396,0.997477951
4026,1146,17/02/2023 17:00,0.941611908,0.938282832,0.961821952,0.991701396,0.997477951
4027,1147,17/02/2023 18:00,0.946685464,0.938282832,0.961821952,0.991701396,0.997477951
4028,1148,17/02/2023 19:00,0.951731125,0.938282832,0.961821952,0.991701396,0.997477951
4029,1149,17/02/2023 20:00,0.95605724,0.938282832,0.961821952,0.991701396,0.997477951
4030,1150,17/02/2023 21:00,0.957369978,0.938282832,0.961821952,0.991701396,0.997477951
4031,1151,17/02/2023 22:00,0.951290803,0.938282832,0.961821952,0.991701396,0.997477951
4032,1152,17/02/2023 23:00,0.943721909,0.938282832,0.961821952,0.991701396,0.997477951
4033,1153,18/02/2023 0:00,0.948273544,0.938383867,0.960310733,0.990711463,0.996770161
4034,1154,18/02/2023 1:00,0.950479237,0.938383867,0.960310733,0.990711463,0.996770161
4035,1155,18/02/2023 2:00,0.938887167,0.938383867,0.960310733,0.990711463,0.996770161
4036,1156,18/02/2023 3:00,0.941439124,0.938383867,0.960310733,0.990711463,0.996770161
4037,1157,18/02/2023 4:00,0.929857298,0.938383867,0.960310733,0.990711463,0.996770161
4038,1158,18/02/2023 5:00,0.932745317,0.938383867,0.960310733,0.990711463,0.996770161
4039,1159,18/02/2023 6:00,0.933981446,0.938383867,0.960310733,0.990711463,0.996770161
4040,1160,18/02/2023 7:00,0.936900683,0.938383867,0.960310733,0.990711463,0.996770161
4041,1161,18/02/2023 8:00,0.939305753,0.938383867,0.960310733,0.990711463,0.996770161
4042,1162,18/02/2023 9:00,0.937017515,0.938383867,0.960310733,0.990711463,0.996770161
4043,1163,18/02/2023 10:00,0.940525627,0.938383867,0.960310733,0.990711463,0.996770161
4044,1164,18/02/2023 11:00,0.93607743,0.938383867,0.960310733,0.990711463,0.996770161
4045,1165,18/02/2023 12:00,0.930482975,0.937899384,0.958150223,0.989410601,0.996564653
4046,1166,18/02/2023 13:00,0.918309313,0.937899384,0.958150223,0.989410601,0.996564653
4047,1167,18/02/2023 14:00,0.919081918,0.937899384,0.958150223,0.989410601,0.996564653
4048,1168,18/02/2023 15:00,0.920546772,0.937899384,0.958150223,0.989410601,0.996564653
4049,1169,18/02/2023 16:00,0.923852838,0.937899384,0.958150223,0.989410601,0.996564653
4050,1170,18/02/2023 17:00,0.925870936,0.937899384,0.958150223,0.989410601,0.996564653
4051,1171,18/02/2023 18:00,0.922218929,0.937899384,0.958150223,0.989410601,0.996564653
4052,1172,18/02/2023 19:00,0.922855544,0.937899384,0.958150223,0.989410601,0.996564653
4053,1173,18/02/2023 20:00,0.924425406,0.937899384,0.958150223,0.989410601,0.996564653
4054,1174,18/02/2023 21:00,0.925521856,0.937899384,0.958150223,0.989410601,0.996564653
4055,1175,18/02/2023 22:00,0.917613007,0.937899384,0.958150223,0.989410601,0.996564653
4056,1176,18/02/2023 23:00,0.919167737,0.937899384,0.958150223,0.989410601,0.996564653
4057,1177,19/02/2023 0:00,0.921257451,0.937223154,0.957947501,0.989295812,0.996770161
4058,1178,19/02/2023 1:00,0.92569151,0.937223154,0.957947501,0.989295812,0.996770161
4059,1179,19/02/2023 2:00,0.927878855,0.937223154,0.957947501,0.989295812,0.996770161
4060,1180,19/02/2023 3:00,0.931959183,0.937223154,0.957947501,0.989295812,0.996770161
4061,1181,19/02/2023 4:00,0.92925557,0.937223154,0.957947501,0.989295812,0.996770161
4062,1182,19/02/2023 5:00,0.933375769,0.937223154,0.957947501,0.989295812,0.996770161
4063,1183,19/02/2023 6:00,0.936790549,0.937223154,0.957947501,0.989295812,0.996770161
4064,1184,19/02/2023 7:00,0.9417178,0.937223154,0.957947501,0.989295812,0.996770161
4065,1185,19/02/2023 8:00,0.944997099,0.937223154,0.957947501,0.989295812,0.996770161
4066,1186,19/02/2023 9:00,0.940532987,0.937223154,0.957947501,0.989295812,0.996770161
4067,1187,19/02/2023 10:00,0.9451132,0.937223154,0.957947501,0.989295812,0.996770161
4068,1188,19/02/2023 11:00,0.948971969,0.937223154,0.957947501,0.989295812,0.996770161
4069,1189,19/02/2023 12:00,0.953771559,0.938383867,0.9572919,0.988831556,0.997036724
4070,1190,19/02/2023 13:00,0.954813151,0.938383867,0.9572919,0.988831556,0.997036724
4071,1191,19/02/2023 14:00,0.952273988,0.938383867,0.9572919,0.988831556,0.997036724
4072,1192,19/02/2023 15:00,0.956122061,0.938383867,0.9572919,0.988831556,0.997036724
4073,1193,19/02/2023 16:00,0.958086165,0.938383867,0.9572919,0.988831556,0.997036724
4074,1194,19/02/2023 17:00,0.958941768,0.938383867,0.9572919,0.988831556,0.997036724
4075,1195,19/02/2023 18:00,0.963962616,0.938383867,0.9572919,0.988831556,0.997036724
4076,1196,19/02/2023 19:00,0.969979719,0.938383867,0.9572919,0.988831556,0.997036724
4077,1197,19/02/2023 20:00,0.972818929,0.938383867,0.9572919,0.988831556,0.997036724
4078,1198,19/02/2023 21:00,0.961330894,0.938383867,0.9572919,0.988831556,0.997036724
4079,1199,19/02/2023 22:00,0.962707376,0.938383867,0.9572919,0.988831556,0.997036724
4080,1200,19/02/2023 23:00,0.954199383,0.938383867,0.9572919,0.988831556,0.997036724
4081,1201,20/02/2023 0:00,0.954967724,0.938282832,0.955923781,0.988805528,0.99724732
4082,1202,20/02/2023 1:00,0.955798523,0.938282832,0.955923781,0.988805528,0.99724732
4083,1203,20/02/2023 2:00,0.942537297,0.938282832,0.955923781,0.988805528,0.99724732
4084,1204,20/02/2023 3:00,0.932489547,0.938282832,0.955923781,0.988805528,0.99724732
4085,1205,20/02/2023 4:00,0.925903746,0.938282832,0.955923781,0.988805528,0.99724732
4086,1206,20/02/2023 5:00,0.91957363,0.938282832,0.955923781,0.988805528,0.99724732
4087,1207,20/02/2023 6:00,0.914938198,0.938282832,0.955923781,0.988805528,0.99724732
4088,1208,20/02/2023 7:00,0.917229214,0.938282832,0.955923781,0.988805528,0.99724732
4089,1209,20/02/2023 8:00,0.920101083,0.938282832,0.955923781,0.988805528,0.99724732
4090,1210,20/02/2023 9:00,0.915847706,0.938282832,0.955923781,0.988805528,0.99724732
4091,1211,20/02/2023 10:00,0.904652207,0.938282832,0.955923781,0.988805528,0.99724732
4092,1212,20/02/2023 11:00,0.906692243,0.938282832,0.955923781,0.988805528,0.99724732
4093,1213,20/02/2023 12:00,0.909166397,0.937155095,0.954124265,0.987439565,0.997371946
4094,1214,20/02/2023 13:00,0.910679181,0.937155095,0.954124265,0.987439565,0.997371946
4095,1215,20/02/2023 14:00,0.91199766,0.937155095,0.954124265,0.987439565,0.997371946
4096,1216,20/02/2023 15:00,0.912857522,0.937155095,0.954124265,0.987439565,0.997371946
4097,1217,20/02/2023 16:00,0.914652356,0.937155095,0.954124265,0.987439565,0.997371946
4098,1218,20/02/2023 17:00,0.918878548,0.937155095,0.954124265,0.987439565,0.997371946
4099,1219,20/02/2023 18:00,0.923233339,0.937155095,0.954124265,0.987439565,0.997371946
4100,1220,20/02/2023 19:00,0.915874276,0.937155095,0.954124265,0.987439565,0.997371946
4101,1221,20/02/2023 20:00,0.906205972,0.937155095,0.954124265,0.987439565,0.997371946
4102,1222,20/02/2023 21:00,0.907383429,0.937155095,0.954124265,0.987439565,0.997371946
4103,1223,20/02/2023 22:00,0.908129468,0.937155095,0.954124265,0.987439565,0.997371946
4104,1224,20/02/2023 23:00,0.910692303,0.937155095,0.954124265,0.987439565,0.997371946
4105,1225,21/02/2023 0:00,0.904843849,0.937155095,0.953011262,0.986907585,0.99724732
4106,1226,21/02/2023 1:00,0.90742313,0.937155095,0.953011262,0.986907585,0.99724732
4107,1227,21/02/2023 2:00,0.90573387,0.937155095,0.953011262,0.986907585,0.99724732
4108,1228,21/02/2023 3:00,0.908126713,0.937155095,0.953011262,0.986907585,0.99724732
4109,1229,21/02/2023 4:00,0.909996019,0.937155095,0.953011262,0.986907585,0.99724732
4110,1230,21/02/2023 5:00,0.911225607,0.937155095,0.953011262,0.986907585,0.99724732
4111,1231,21/02/2023 6:00,0.914528263,0.937155095,0.953011262,0.986907585,0.99724732
4112,1232,21/02/2023 7:00,0.911704421,0.937155095,0.953011262,0.986907585,0.99724732
4113,1233,21/02/2023 8:00,0.915900222,0.937155095,0.953011262,0.986907585,0.99724732
4114,1234,21/02/2023 9:00,0.917307793,0.937155095,0.953011262,0.986907585,0.99724732
4115,1235,21/02/2023 10:00,0.921852624,0.937155095,0.953011262,0.986907585,0.99724732
4116,1236,21/02/2023 11:00,0.925181541,0.937155095,0.953011262,0.986907585,0.99724732
4117,1237,21/02/2023 12:00,0.928988058,0.93573767,0.952501275,0.986212964,0.99724732
4118,1238,21/02/2023 13:00,0.931619059,0.93573767,0.952501275,0.986212964,0.99724732
4119,1239,21/02/2023 14:00,0.933066888,0.93573767,0.952501275,0.986212964,0.99724732
4120,1240,21/02/2023 15:00,0.934201241,0.93573767,0.952501275,0.986212964,0.99724732
4121,1241,21/02/2023 16:00,0.922270002,0.93573767,0.952501275,0.986212964,0.99724732
4122,1242,21/02/2023 17:00,0.924325105,0.93573767,0.952501275,0.986212964,0.99724732
4123,1243,21/02/2023 18:00,0.928791219,0.93573767,0.952501275,0.986212964,0.99724732
4124,1244,21/02/2023 19:00,0.932482722,0.93573767,0.952501275,0.986212964,0.99724732
4125,1245,21/02/2023 20:00,0.935929709,0.93573767,0.952501275,0.986212964,0.99724732
4126,1246,21/02/2023 21:00,0.9242252,0.93573767,0.952501275,0.986212964,0.99724732
4127,1247,21/02/2023 22:00,0.928490452,0.93573767,0.952501275,0.986212964,0.99724732
4128,1248,21/02/2023 23:00,0.931375698,0.93573767,0.952501275,0.986212964,0.99724732
4129,1249,22/02/2023 0:00,0.93522686,0.937155095,0.950673064,0.985467233,0.996770161
4130,1250,22/02/2023 1:00,0.9375475,0.937155095,0.950673064,0.985467233,0.996770161
4131,1251,22/02/2023 2:00,0.930090236,0.937155095,0.950673064,0.985467233,0.996770161
4132,1252,22/02/2023 3:00,0.924904111,0.937155095,0.950673064,0.985467233,0.996770161
4133,1253,22/02/2023 4:00,0.929127036,0.937155095,0.950673064,0.985467233,0.996770161
4134,1254,22/02/2023 5:00,0.933033979,0.937155095,0.950673064,0.985467233,0.996770161
4135,1255,22/02/2023 6:00,0.936694327,0.937155095,0.950673064,0.985467233,0.996770161
4136,1256,22/02/2023 7:00,0.941076806,0.937155095,0.950673064,0.985467233,0.996770161
4137,1257,22/02/2023 8:00,0.939013313,0.937155095,0.950673064,0.985467233,0.996770161
4138,1258,22/02/2023 9:00,0.937409214,0.937155095,0.950673064,0.985467233,0.996770161
4139,1259,22/02/2023 10:00,0.939761116,0.937155095,0.950673064,0.985467233,0.996770161
4140,1260,22/02/2023 11:00,0.94178267,0.937155095,0.950673064,0.985467233,0.996770161
4141,1261,22/02/2023 12:00,0.938477547,0.937155095,0.95038318,0.984666186,0.996564653
4142,1262,22/02/2023 13:00,0.942192165,0.937155095,0.95038318,0.984666186,0.996564653
4143,1263,22/02/2023 14:00,0.94564197,0.937155095,0.95038318,0.984666186,0.996564653
4144,1264,22/02/2023 15:00,0.948811597,0.937155095,0.95038318,0.984666186,0.996564653
4145,1265,22/02/2023 16:00,0.942079217,0.937155095,0.95038318,0.984666186,0.996564653
4146,1266,22/02/2023 17:00,0.944204826,0.937155095,0.95038318,0.984666186,0.996564653
4147,1267,22/02/2023 18:00,0.948578244,0.937155095,0.95038318,0.984666186,0.996564653
4148,1268,22/02/2023 19:00,0.953013522,0.937155095,0.95038318,0.984666186,0.996564653
4149,1269,22/02/2023 20:00,0.955661859,0.937155095,0.95038318,0.984666186,0.996564653
4150,1270,22/02/2023 21:00,0.958171611,0.937155095,0.95038318,0.984666186,0.996564653
4151,1271,22/02/2023 22:00,0.949097354,0.937155095,0.95038318,0.984666186,0.996564653
4152,1272,22/02/2023 23:00,0.951846032,0.937155095,0.95038318,0.984666186,0.996564653
4153,1273,23/02/2023 0:00,0.955786937,0.937223154,0.949755021,0.984666186,0.99724732
4154,1274,23/02/2023 1:00,0.952824732,0.937223154,0.949755021,0.984666186,0.99724732
4155,1275,23/02/2023 2:00,0.954657322,0.937223154,0.949755021,0.984666186,0.99724732
4156,1276,23/02/2023 3:00,0.958713677,0.937223154,0.949755021,0.984666186,0.99724732
4157,1277,23/02/2023 4:00,0.951115042,0.937223154,0.949755021,0.984666186,0.99724732
4158,1278,23/02/2023 5:00,0.944452857,0.937223154,0.949755021,0.984666186,0.99724732
4159,1279,23/02/2023 6:00,0.947144727,0.937223154,0.949755021,0.984666186,0.99724732
4160,1280,23/02/2023 7:00,0.940028173,0.937223154,0.949755021,0.984666186,0.99724732
4161,1281,23/02/2023 8:00,0.943599361,0.937223154,0.949755021,0.984666186,0.99724732
4162,1282,23/02/2023 9:00,0.946608567,0.937223154,0.949755021,0.984666186,0.99724732
4163,1283,23/02/2023 10:00,0.950801909,0.937223154,0.949755021,0.984666186,0.99724732
4164,1284,23/02/2023 11:00,0.951587,0.937223154,0.949755021,0.984666186,0.99724732
4165,1285,23/02/2023 12:00,0.955377678,0.937155095,0.948459478,0.983790247,0.99724732
4166,1286,23/02/2023 13:00,0.958400075,0.937155095,0.948459478,0.983790247,0.99724732
4167,1287,23/02/2023 14:00,0.948977206,0.937155095,0.948459478,0.983790247,0.99724732
4168,1288,23/02/2023 15:00,0.952326114,0.937155095,0.948459478,0.983790247,0.99724732
4169,1289,23/02/2023 16:00,0.946620415,0.937155095,0.948459478,0.983790247,0.99724732
4170,1290,23/02/2023 17:00,0.95094938,0.937155095,0.948459478,0.983790247,0.99724732
4171,1291,23/02/2023 18:00,0.955907647,0.937155095,0.948459478,0.983790247,0.99724732
4172,1292,23/02/2023 19:00,0.956521546,0.937155095,0.948459478,0.983790247,0.99724732
4173,1293,23/02/2023 20:00,0.944111954,0.937155095,0.948459478,0.983790247,0.99724732
4174,1294,23/02/2023 21:00,0.941643253,0.937155095,0.948459478,0.983790247,0.99724732
4175,1295,23/02/2023 22:00,0.945728554,0.937155095,0.948459478,0.983790247,0.99724732
4176,1296,23/02/2023 23:00,0.948334125,0.937155095,0.948459478,0.983790247,0.99724732
4177,1297,24/02/2023 0:00,0.94245827,0.937041849,0.947373148,0.982842818,0.996770161
4178,1298,24/02/2023 1:00,0.943793388,0.937041849,0.947373148,0.982842818,0.996770161
4179,1299,24/02/2023 2:00,0.947257505,0.937041849,0.947373148,0.982842818,0.996770161
4180,1300,24/02/2023 3:00,0.950118754,0.937041849,0.947373148,0.982842818,0.996770161
4181,1301,24/02/2023 4:00,0.953978241,0.937041849,0.947373148,0.982842818,0.996770161
4182,1302,24/02/2023 5:00,0.94818502,0.937041849,0.947373148,0.982842818,0.996770161
4183,1303,24/02/2023 6:00,0.949533745,0.937041849,0.947373148,0.982842818,0.996770161
4184,1304,24/02/2023 7:00,0.951834793,0.937041849,0.947373148,0.982842818,0.996770161
4185,1305,24/02/2023 8:00,0.948567803,0.937041849,0.947373148,0.982842818,0.996770161
4186,1306,24/02/2023 9:00,0.941854212,0.937041849,0.947373148,0.982842818,0.996770161
4187,1307,24/02/2023 10:00,0.944049405,0.937041849,0.947373148,0.982842818,0.996770161
4188,1308,24/02/2023 11:00,0.94684549,0.937041849,0.947373148,0.982842818,0.996770161
4189,1309,24/02/2023 12:00,0.951553755,0.937223154,0.946267441,0.982702567,0.997371946
4190,1310,24/02/2023 13:00,0.940241769,0.937223154,0.946267441,0.982702567,0.997371946
4191,1311,24/02/2023 14:00,0.93467385,0.937223154,0.946267441,0.982702567,0.997371946
4192,1312,24/02/2023 15:00,0.935479217,0.937223154,0.946267441,0.982702567,0.997371946
4193,1313,24/02/2023 16:00,0.923909351,0.937223154,0.946267441,0.982702567,0.997371946
4194,1314,24/02/2023 17:00,0.926342009,0.937223154,0.946267441,0.982702567,0.997371946
4195,1315,24/02/2023 18:00,0.928168426,0.937223154,0.946267441,0.982702567,0.997371946
4196,1316,24/02/2023 19:00,0.923013942,0.937223154,0.946267441,0.982702567,0.997371946
4197,1317,24/02/2023 20:00,0.925522062,0.937223154,0.946267441,0.982702567,0.997371946
4198,1318,24/02/2023 21:00,0.927007827,0.937223154,0.946267441,0.982702567,0.997371946
4199,1319,24/02/2023 22:00,0.931419728,0.937223154,0.946267441,0.982702567,0.997371946
4200,1320,24/02/2023 23:00,0.925390318,0.937223154,0.946267441,0.982702567,0.997371946
4201,1321,25/02/2023 0:00,0.917958892,0.937155095,0.945197301,0.982316949,0.997371946
4202,1322,25/02/2023 1:00,0.912604385,0.937155095,0.945197301,0.982316949,0.997371946
4203,1323,25/02/2023 2:00,0.915792962,0.937155095,0.945197301,0.982316949,0.997371946
4204,1324,25/02/2023 3:00,0.919514796,0.937155095,0.945197301,0.982316949,0.997371946
4205,1325,25/02/2023 4:00,0.9217716,0.937155095,0.945197301,0.982316949,0.997371946
4206,1326,25/02/2023 5:00,0.924866466,0.937155095,0.945197301,0.982316949,0.997371946
4207,1327,25/02/2023 6:00,0.9295881,0.937155095,0.945197301,0.982316949,0.997371946
4208,1328,25/02/2023 7:00,0.9326919,0.937155095,0.945197301,0.982316949,0.997371946
4209,1329,25/02/2023 8:00,0.934141043,0.937155095,0.945197301,0.982316949,0.997371946
4210,1330,25/02/2023 9:00,0.936811293,0.937155095,0.945197301,0.982316949,0.997371946
4211,1331,25/02/2023 10:00,0.940617683,0.937155095,0.945197301,0.982316949,0.997371946
4212,1332,25/02/2023 11:00,0.938193299,0.937155095,0.945197301,0.982316949,0.997371946
4213,1333,25/02/2023 12:00,0.940967358,0.937223154,0.944884921,0.981828127,0.99724732
4214,1334,25/02/2023 13:00,0.93161646,0.937223154,0.944884921,0.981828127,0.99724732
4215,1335,25/02/2023 14:00,0.933624975,0.937223154,0.944884921,0.981828127,0.99724732
4216,1336,25/02/2023 15:00,0.937547977,0.937223154,0.944884921,0.981828127,0.99724732
4217,1337,25/02/2023 16:00,0.94251308,0.937223154,0.944884921,0.981828127,0.99724732
4218,1338,25/02/2023 17:00,0.946873208,0.937223154,0.944884921,0.981828127,0.99724732
4219,1339,25/02/2023 18:00,0.950695282,0.937223154,0.944884921,0.981828127,0.99724732
4220,1340,25/02/2023 19:00,0.955173103,0.937223154,0.944884921,0.981828127,0.99724732
4221,1341,25/02/2023 20:00,0.958650315,0.937223154,0.944884921,0.981828127,0.99724732
4222,1342,25/02/2023 21:00,0.962612019,0.937223154,0.944884921,0.981828127,0.99724732
4223,1343,25/02/2023 22:00,0.9633535,0.937223154,0.944884921,0.981828127,0.99724732
4224,1344,25/02/2023 23:00,0.966894489,0.937223154,0.944884921,0.981828127,0.99724732
4225,1345,26/02/2023 0:00,0.961570648,0.938383867,0.944041685,0.98050177,0.99724732
4226,1346,26/02/2023 1:00,0.95897327,0.938383867,0.944041685,0.98050177,0.99724732
4227,1347,26/02/2023 2:00,0.96457113,0.938383867,0.944041685,0.98050177,0.99724732
4228,1348,26/02/2023 3:00,0.967831267,0.938383867,0.944041685,0.98050177,0.99724732
4229,1349,26/02/2023 4:00,0.957134352,0.938383867,0.944041685,0.98050177,0.99724732
4230,1350,26/02/2023 5:00,0.961673774,0.938383867,0.944041685,0.98050177,0.99724732
4231,1351,26/02/2023 6:00,0.957174974,0.938383867,0.944041685,0.98050177,0.99724732
4232,1352,26/02/2023 7:00,0.960114662,0.938383867,0.944041685,0.98050177,0.99724732
4233,1353,26/02/2023 8:00,0.965353071,0.938383867,0.944041685,0.98050177,0.99724732
4234,1354,26/02/2023 9:00,0.969222698,0.938383867,0.944041685,0.98050177,0.99724732
4235,1355,26/02/2023 10:00,0.970666055,0.938383867,0.944041685,0.98050177,0.99724732
4236,1356,26/02/2023 11:00,0.973994743,0.938383867,0.944041685,0.98050177,0.99724732
4237,1357,26/02/2023 12:00,0.967687635,0.938383867,0.942781704,0.980065107,0.997371946
4238,1358,26/02/2023 13:00,0.965533525,0.938383867,0.942781704,0.980065107,0.997371946
4239,1359,26/02/2023 14:00,0.967583305,0.938383867,0.942781704,0.980065107,0.997371946
4240,1360,26/02/2023 15:00,0.968558394,0.938383867,0.942781704,0.980065107,0.997371946
4241,1361,26/02/2023 16:00,0.954641607,0.938383867,0.942781704,0.980065107,0.997371946
4242,1362,26/02/2023 17:00,0.950500582,0.938383867,0.942781704,0.980065107,0.997371946
4243,1363,26/02/2023 18:00,0.953959967,0.938383867,0.942781704,0.980065107,0.997371946
4244,1364,26/02/2023 19:00,0.955427019,0.938383867,0.942781704,0.980065107,0.997371946
4245,1365,26/02/2023 20:00,0.953581575,0.938383867,0.942781704,0.980065107,0.997371946
4246,1366,26/02/2023 21:00,0.956812679,0.938383867,0.942781704,0.980065107,0.997371946
4247,1367,26/02/2023 22:00,0.94607275,0.938383867,0.942781704,0.980065107,0.997371946
4248,1368,26/02/2023 23:00,0.940831119,0.938383867,0.942781704,0.980065107,0.997371946
4249,1369,27/02/2023 0:00,0.939102024,0.937223154,0.941769848,0.979523281,0.997518883
4250,1370,27/02/2023 1:00,0.940049838,0.937223154,0.941769848,0.979523281,0.997518883
4251,1371,27/02/2023 2:00,0.936727658,0.937223154,0.941769848,0.979523281,0.997518883
4252,1372,27/02/2023 3:00,0.940132688,0.937223154,0.941769848,0.979523281,0.997518883
4253,1373,27/02/2023 4:00,0.94432375,0.937223154,0.941769848,0.979523281,0.997518883
4254,1374,27/02/2023 5:00,0.937828314,0.937223154,0.941769848,0.979523281,0.997518883
4255,1375,27/02/2023 6:00,0.92562494,0.937223154,0.941769848,0.979523281,0.997518883
4256,1376,27/02/2023 7:00,0.928239016,0.937223154,0.941769848,0.979523281,0.997518883
4257,1377,27/02/2023 8:00,0.931024395,0.937223154,0.941769848,0.979523281,0.997518883
4258,1378,27/02/2023 9:00,0.935251674,0.937223154,0.941769848,0.979523281,0.997518883
4259,1379,27/02/2023 10:00,0.938611762,0.937223154,0.941769848,0.979523281,0.997518883
4260,1380,27/02/2023 11:00,0.940802658,0.937223154,0.941769848,0.979523281,0.997518883
4261,1381,27/02/2023 12:00,0.943472215,0.937223154,0.941285196,0.978268906,0.997371946
4262,1382,27/02/2023 13:00,0.947054275,0.937223154,0.941285196,0.978268906,0.997371946
4263,1383,27/02/2023 14:00,0.943854167,0.937223154,0.941285196,0.978268906,0.997371946
4264,1384,27/02/2023 15:00,0.947818448,0.937223154,0.941285196,0.978268906,0.997371946
4265,1385,27/02/2023 16:00,0.95056965,0.937223154,0.941285196,0.978268906,0.997371946
4266,1386,27/02/2023 17:00,0.946192933,0.937223154,0.941285196,0.978268906,0.997371946
4267,1387,27/02/2023 18:00,0.948946018,0.937223154,0.941285196,0.978268906,0.997371946
4268,1388,27/02/2023 19:00,0.950361602,0.937223154,0.941285196,0.978268906,0.997371946
4269,1389,27/02/2023 20:00,0.951265707,0.937223154,0.941285196,0.978268906,0.997371946
4270,1390,27/02/2023 21:00,0.955886229,0.937223154,0.941285196,0.978268906,0.997371946
4271,1391,27/02/2023 22:00,0.958411336,0.937223154,0.941285196,0.978268906,0.997371946
4272,1392,27/02/2023 23:00,0.951566854,0.937223154,0.941285196,0.978268906,0.997371946
4273,1393,28/02/2023 0:00,0.9566965,0.937223154,0.940912645,0.978149485,0.99724732
4274,1394,28/02/2023 1:00,0.960235567,0.937223154,0.940912645,0.978149485,0.99724732
4275,1395,28/02/2023 2:00,0.954683263,0.937223154,0.940912645,0.978149485,0.99724732
4276,1396,28/02/2023 3:00,0.958452995,0.937223154,0.940912645,0.978149485,0.99724732
4277,1397,28/02/2023 4:00,0.962641554,0.937223154,0.940912645,0.978149485,0.99724732
4278,1398,28/02/2023 5:00,0.9667175,0.937223154,0.940912645,0.978149485,0.99724732
4279,1399,28/02/2023 6:00,0.962591372,0.937223154,0.940912645,0.978149485,0.99724732
4280,1400,28/02/2023 7:00,0.968209094,0.937223154,0.940912645,0.978149485,0.99724732
4281,1401,28/02/2023 8:00,0.971068299,0.937223154,0.940912645,0.978149485,0.99724732
4282,1402,28/02/2023 9:00,0.958476065,0.937223154,0.940912645,0.978149485,0.99724732
4283,1403,28/02/2023 10:00,0.949085577,0.937223154,0.940912645,0.978149485,0.99724732
4284,1404,28/02/2023 11:00,0.952746965,0.937223154,0.940912645,0.978149485,0.99724732
4285,1405,28/02/2023 12:00,0.941975179,0.937155095,0.939700482,0.977749598,0.996994714
4286,1406,28/02/2023 13:00,0.943937609,0.937155095,0.939700482,0.977749598,0.996994714
4287,1407,28/02/2023 14:00,0.941602175,0.937155095,0.939700482,0.977749598,0.996994714
4288,1408,28/02/2023 15:00,0.945338954,0.937155095,0.939700482,0.977749598,0.996994714
4289,1409,28/02/2023 16:00,0.948496793,0.937155095,0.939700482,0.977749598,0.996994714
4290,1410,28/02/2023 17:00,0.950457228,0.937155095,0.939700482,0.977749598,0.996994714
4291,1411,28/02/2023 18:00,0.954358285,0.937155095,0.939700482,0.977749598,0.996994714
4292,1412,28/02/2023 19:00,0.946380611,0.937155095,0.939700482,0.977749598,0.996994714
4293,1413,28/02/2023 20:00,0.947155078,0.937155095,0.939700482,0.977749598,0.996994714
4294,1414,28/02/2023 21:00,0.942994004,0.937155095,0.939700482,0.977749598,0.996994714
4295,1415,28/02/2023 22:00,0.94505589,0.937155095,0.939700482,0.977749598,0.996994714
4296,1416,28/02/2023 23:00,0.948488621,0.937155095,0.939700482,0.977749598,0.996994714
4297,1417,01/03/2023 0:00,0.951862084,0.937041849,0.938833878,0.977991805,0.99724732
4298,1418,01/03/2023 1:00,0.954806266,0.937041849,0.938833878,0.977991805,0.99724732
4299,1419,01/03/2023 2:00,0.957017557,0.937041849,0.938833878,0.977991805,0.99724732
4300,1420,01/03/2023 3:00,0.961118314,0.937041849,0.938833878,0.977991805,0.99724732
4301,1421,01/03/2023 4:00,0.95328072,0.937041849,0.938833878,0.977991805,0.99724732
4302,1422,01/03/2023 5:00,0.956758285,0.937041849,0.938833878,0.977991805,0.99724732
4303,1423,01/03/2023 6:00,0.958116044,0.937041849,0.938833878,0.977991805,0.99724732
4304,1424,01/03/2023 7:00,0.961870092,0.937041849,0.938833878,0.977991805,0.99724732
4305,1425,01/03/2023 8:00,0.966133906,0.937041849,0.938833878,0.977991805,0.99724732
4306,1426,01/03/2023 9:00,0.968202577,0.937041849,0.938833878,0.977991805,0.99724732
4307,1427,01/03/2023 10:00,0.969827002,0.937041849,0.938833878,0.977991805,0.99724732
4308,1428,01/03/2023 11:00,0.963985517,0.937041849,0.938833878,0.977991805,0.99724732
4309,1429,01/03/2023 12:00,0.967149981,0.937155095,0.937223154,0.977534202,0.997850542
4310,1430,01/03/2023 13:00,0.968834539,0.937155095,0.937223154,0.977534202,0.997850542
4311,1431,01/03/2023 14:00,0.95682326,0.937155095,0.937223154,0.977534202,0.997850542
4312,1432,01/03/2023 15:00,0.94988336,0.937155095,0.937223154,0.977534202,0.997850542
4313,1433,01/03/2023 16:00,0.951098018,0.937155095,0.937223154,0.977534202,0.997850542
4314,1434,01/03/2023 17:00,0.945982892,0.937155095,0.937223154,0.977534202,0.997850542
4315,1435,01/03/2023 18:00,0.94867196,0.937155095,0.937223154,0.977534202,0.997850542
4316,1436,01/03/2023 19:00,0.951332792,0.937155095,0.937223154,0.977534202,0.997850542
4317,1437,01/03/2023 20:00,0.955096232,0.937155095,0.937223154,0.977534202,0.997850542
4318,1438,01/03/2023 21:00,0.957835444,0.937155095,0.937223154,0.977534202,0.997850542
4319,1439,01/03/2023 22:00,0.949593844,0.937155095,0.937223154,0.977534202,0.997850542
4320,1440,01/03/2023 23:00,0.951814326,0.937155095,0.937223154,0.977534202,0.997850542
4321,1441,02/03/2023 0:00,0.948438154,0.93573767,0.937041849,0.976683133,0.998059202
4322,1442,02/03/2023 1:00,0.959935627,0.93573767,0.937041849,0.976683133,0.998059202
4323,1443,02/03/2023 2:00,0.96559895,0.93573767,0.937041849,0.976683133,0.998059202
4324,1444,02/03/2023 3:00,0.97030502,0.93573767,0.937041849,0.976683133,0.998059202
4325,1445,02/03/2023 4:00,0.979621253,0.93573767,0.937041849,0.976683133,0.998059202
4326,1446,02/03/2023 5:00,0.986923436,0.93573767,0.937041849,0.976683133,0.998059202
4327,1447,02/03/2023 6:00,0.989863623,0.93573767,0.937041849,0.976683133,0.998059202
4328,1448,02/03/2023 7:00,0.986572175,0.93573767,0.937041849,0.976683133,0.998059202
4329,1449,02/03/2023 8:00,0.98547351,0.93573767,0.937041849,0.976683133,0.998059202
4330,1450,02/03/2023 9:00,0.993630903,0.93573767,0.937041849,0.976683133,0.998059202
4331,1451,02/03/2023 10:00,0.990850256,0.93573767,0.937041849,0.976683133,0.998059202
4332,1452,02/03/2023 11:00,0.988475658,0.93573767,0.937041849,0.976683133,0.998059202
4333,1453,02/03/2023 12:00,0.987054046,0.937155095,0.937223154,0.976683133,0.997850542
4334,1454,02/03/2023 13:00,0.984781825,0.937155095,0.937223154,0.976683133,0.997850542
4335,1455,02/03/2023 14:00,0.984020107,0.937155095,0.937223154,0.976683133,0.997850542
4336,1456,02/03/2023 15:00,0.995221593,0.937155095,0.937223154,0.976683133,0.997850542
4337,1457,02/03/2023 16:00,0.991869309,0.937155095,0.937223154,0.976683133,0.997850542
4338,1458,02/03/2023 17:00,0.996336593,0.937155095,0.937223154,0.976683133,0.997850542
4339,1459,02/03/2023 18:00,0.99455501,0.937155095,0.937223154,0.976683133,0.997850542
4340,1460,02/03/2023 19:00,1.001310731,0.937155095,0.937223154,0.976683133,0.997850542
4341,1461,02/03/2023 20:00,0.999178646,0.937155095,0.937223154,0.976683133,0.997850542
4342,1462,02/03/2023 21:00,0.998526005,0.937155095,0.937223154,0.976683133,0.997850542
4343,1463,02/03/2023 22:00,1.00857336,0.937155095,0.937223154,0.976683133,0.997850542
4344,1464,02/03/2023 23:00,1.006608992,0.937155095,0.937223154,0.976683133,0.997850542
4345,1465,03/03/2023 0:00,1.011493038,0.937909216,0.938383867,0.976683133,0.998059202
4346,1466,03/03/2023 1:00,1.019101763,0.937909216,0.938383867,0.976683133,0.998059202
4347,1467,03/03/2023 2:00,1.017280936,0.937909216,0.938383867,0.976683133,0.998059202
4348,1468,03/03/2023 3:00,1.026531235,0.937909216,0.938383867,0.976683133,0.998059202
4349,1469,03/03/2023 4:00,1.024835886,0.937909216,0.938383867,0.976683133,0.998059202
4350,1470,03/03/2023 5:00,1.021492521,0.937909216,0.938383867,0.976683133,0.998059202
4351,1471,03/03/2023 6:00,1.02028433,0.937909216,0.938383867,0.976683133,0.998059202
4352,1472,03/03/2023 7:00,1.025537406,0.937909216,0.938383867,0.976683133,0.998059202
4353,1473,03/03/2023 8:00,1.027008416,0.937909216,0.938383867,0.976683133,0.998059202
4354,1474,03/03/2023 9:00,1.028385223,0.937909216,0.938383867,0.976683133,0.998059202
4355,1475,03/03/2023 10:00,1.027382886,0.937909216,0.938383867,0.976683133,0.998059202
4356,1476,03/03/2023 11:00,1.024254052,0.937909216,0.938383867,0.976683133,0.998059202
4357,1477,03/03/2023 12:00,1.031213205,0.93988759,0.93953457,0.976683133,0.998356229
4358,1478,03/03/2023 13:00,1.040394234,0.93988759,0.93953457,0.976683133,0.998356229
4359,1479,03/03/2023 14:00,1.039614758,0.93988759,0.93953457,0.976683133,0.998356229
4360,1480,03/03/2023 15:00,1.038024014,0.93988759,0.93953457,0.976683133,0.998356229
4361,1481,03/03/2023 16:00,1.042049266,0.93988759,0.93953457,0.976683133,0.998356229
4362,1482,03/03/2023 17:00,1.040551378,0.93988759,0.93953457,0.976683133,0.998356229
4363,1483,03/03/2023 18:00,1.049569163,0.93988759,0.93953457,0.976683133,0.998356229
4364,1484,03/03/2023 19:00,1.046929435,0.93988759,0.93953457,0.976683133,0.998356229
4365,1485,03/03/2023 20:00,1.04502835,0.93988759,0.93953457,0.976683133,0.998356229
4366,1486,03/03/2023 21:00,1.049251141,0.93988759,0.93953457,0.976683133,0.998356229
4367,1487,03/03/2023 22:00,1.047598778,0.93988759,0.93953457,0.976683133,0.998356229
4368,1488,03/03/2023 23:00,1.043425422,0.93988759,0.93953457,0.976683133,0.998356229
4369,1489,04/03/2023 0:00,1.054097518,0.945882223,0.940597742,0.97671717,0.998356229
4370,1490,04/03/2023 1:00,1.051397443,0.945882223,0.940597742,0.97671717,0.998356229
4371,1491,04/03/2023 2:00,1.057066161,0.945882223,0.940597742,0.97671717,0.998356229
4372,1492,04/03/2023 3:00,1.061868539,0.945882223,0.940597742,0.97671717,0.998356229
4373,1493,04/03/2023 4:00,1.061060604,0.945882223,0.940597742,0.97671717,0.998356229
4374,1494,04/03/2023 5:00,1.057164634,0.945882223,0.940597742,0.97671717,0.998356229
4375,1495,04/03/2023 6:00,1.054717117,0.945882223,0.940597742,0.97671717,0.998356229
4376,1496,04/03/2023 7:00,1.058186126,0.945882223,0.940597742,0.97671717,0.998356229
4377,1497,04/03/2023 8:00,1.060286773,0.945882223,0.940597742,0.97671717,0.998356229
4378,1498,04/03/2023 9:00,1.056185724,0.945882223,0.940597742,0.97671717,0.998356229
4379,1499,04/03/2023 10:00,1.052897215,0.945882223,0.940597742,0.97671717,0.998356229
4380,1500,04/03/2023 11:00,1.04955555,0.945882223,0.940597742,0.97671717,0.998356229
4381,1501,04/03/2023 12:00,1.051823662,0.94750472,0.941698958,0.976683133,0.997850542
4382,1502,04/03/2023 13:00,1.06026201,0.94750472,0.941698958,0.976683133,0.997850542
4383,1503,04/03/2023 14:00,1.059450923,0.94750472,0.941698958,0.976683133,0.997850542
4384,1504,04/03/2023 15:00,1.055150935,0.94750472,0.941698958,0.976683133,0.997850542
4385,1505,04/03/2023 16:00,1.065521301,0.94750472,0.941698958,0.976683133,0.997850542
4386,1506,04/03/2023 17:00,1.063694341,0.94750472,0.941698958,0.976683133,0.997850542
4387,1507,04/03/2023 18:00,1.059678183,0.94750472,0.941698958,0.976683133,0.997850542
4388,1508,04/03/2023 19:00,1.056584128,0.94750472,0.941698958,0.976683133,0.997850542
4389,1509,04/03/2023 20:00,1.05353228,0.94750472,0.941698958,0.976683133,0.997850542
4390,1510,04/03/2023 21:00,1.062482284,0.94750472,0.941698958,0.976683133,0.997850542
4391,1511,04/03/2023 22:00,1.058965552,0.94750472,0.941698958,0.976683133,0.997850542
4392,1512,04/03/2023 23:00,1.055786866,0.94750472,0.941698958,0.976683133,0.997850542
4393,1513,05/03/2023 0:00,1.062685295,0.951479061,0.944041685,0.977559373,0.998453687
4394,1514,05/03/2023 1:00,1.060972075,0.951479061,0.944041685,0.977559373,0.998453687
4395,1515,05/03/2023 2:00,1.066505686,0.951479061,0.944041685,0.977559373,0.998453687
4396,1516,05/03/2023 3:00,1.064377201,0.951479061,0.944041685,0.977559373,0.998453687
4397,1517,05/03/2023 4:00,1.06911925,0.951479061,0.944041685,0.977559373,0.998453687
4398,1518,05/03/2023 5:00,1.067888503,0.951479061,0.944041685,0.977559373,0.998453687
4399,1519,05/03/2023 6:00,1.074524982,0.951479061,0.944041685,0.977559373,0.998453687
4400,1520,05/03/2023 7:00,1.072168383,0.951479061,0.944041685,0.977559373,0.998453687
4401,1521,05/03/2023 8:00,1.078142503,0.951479061,0.944041685,0.977559373,0.998453687
4402,1522,05/03/2023 9:00,1.076608333,0.951479061,0.944041685,0.977559373,0.998453687
4403,1523,05/03/2023 10:00,1.087332986,0.951479061,0.944041685,0.977559373,0.998453687
4404,1524,05/03/2023 11:00,1.084120402,0.951479061,0.944041685,0.977559373,0.998453687
4405,1525,05/03/2023 12:00,1.082669057,0.95322648,0.945707622,0.977749598,0.998784633
4406,1526,05/03/2023 13:00,1.081744018,0.95322648,0.945707622,0.977749598,0.998784633
4407,1527,05/03/2023 14:00,1.077711772,0.95322648,0.945707622,0.977749598,0.998784633
4408,1528,05/03/2023 15:00,1.073944346,0.95322648,0.945707622,0.977749598,0.998784633
4409,1529,05/03/2023 16:00,1.069773635,0.95322648,0.945707622,0.977749598,0.998784633
4410,1530,05/03/2023 17:00,1.067910486,0.95322648,0.945707622,0.977749598,0.998784633
4411,1531,05/03/2023 18:00,1.076630764,0.95322648,0.945707622,0.977749598,0.998784633
4412,1532,05/03/2023 19:00,1.073539909,0.95322648,0.945707622,0.977749598,0.998784633
4413,1533,05/03/2023 20:00,1.070505327,0.95322648,0.945707622,0.977749598,0.998784633
4414,1534,05/03/2023 21:00,1.066764427,0.95322648,0.945707622,0.977749598,0.998784633
4415,1535,05/03/2023 22:00,1.074679828,0.95322648,0.945707622,0.977749598,0.998784633
4416,1536,05/03/2023 23:00,1.083985046,0.95322648,0.945707622,0.977749598,0.998784633
4417,1537,06/03/2023 0:00,1.082296677,0.956687731,0.947835502,0.978585427,0.9991339
4418,1538,06/03/2023 1:00,1.078632357,0.956687731,0.947835502,0.978585427,0.9991339
4419,1539,06/03/2023 2:00,1.0754716,0.956687731,0.947835502,0.978585427,0.9991339
4420,1540,06/03/2023 3:00,1.071487634,0.956687731,0.947835502,0.978585427,0.9991339
4421,1541,06/03/2023 4:00,1.069904137,0.956687731,0.947835502,0.978585427,0.9991339
4422,1542,06/03/2023 5:00,1.066095681,0.956687731,0.947835502,0.978585427,0.9991339
4423,1543,06/03/2023 6:00,1.068098234,0.956687731,0.947835502,0.978585427,0.9991339
4424,1544,06/03/2023 7:00,1.063878058,0.956687731,0.947835502,0.978585427,0.9991339
4425,1545,06/03/2023 8:00,1.073486623,0.956687731,0.947835502,0.978585427,0.9991339
4426,1546,06/03/2023 9:00,1.084012363,0.956687731,0.947835502,0.978585427,0.9991339
4427,1547,06/03/2023 10:00,1.088697508,0.956687731,0.947835502,0.978585427,0.9991339
4428,1548,06/03/2023 11:00,1.087166289,0.956687731,0.947835502,0.978585427,0.9991339
4429,1549,06/03/2023 12:00,1.09333187,0.960599817,0.948938222,0.978903115,0.999879901
4430,1550,06/03/2023 13:00,1.097097539,0.960599817,0.948938222,0.978903115,0.999879901
4431,1551,06/03/2023 14:00,1.094217118,0.960599817,0.948938222,0.978903115,0.999879901
4432,1552,06/03/2023 15:00,1.09374559,0.960599817,0.948938222,0.978903115,0.999879901
4433,1553,06/03/2023 16:00,1.092234955,0.960599817,0.948938222,0.978903115,0.999879901
4434,1554,06/03/2023 17:00,1.091308281,0.960599817,0.948938222,0.978903115,0.999879901
4435,1555,06/03/2023 18:00,1.089878745,0.960599817,0.948938222,0.978903115,0.999879901
4436,1556,06/03/2023 19:00,1.089190185,0.960599817,0.948938222,0.978903115,0.999879901
4437,1557,06/03/2023 20:00,1.088706044,0.960599817,0.948938222,0.978903115,0.999879901
4438,1558,06/03/2023 21:00,1.085220772,0.960599817,0.948938222,0.978903115,0.999879901
4439,1559,06/03/2023 22:00,1.082533894,0.960599817,0.948938222,0.978903115,0.999879901
4440,1560,06/03/2023 23:00,1.078307577,0.960599817,0.948938222,0.978903115,0.999879901
4441,1561,07/03/2023 0:00,1.083181337,0.960840587,0.95038318,0.979625598,0.999997605
4442,1562,07/03/2023 1:00,1.08930487,0.960840587,0.95038318,0.979625598,0.999997605
4443,1563,07/03/2023 2:00,1.08589946,0.960840587,0.95038318,0.979625598,0.999997605
4444,1564,07/03/2023 3:00,1.088342142,0.960840587,0.95038318,0.979625598,0.999997605
4445,1565,07/03/2023 4:00,1.087507004,0.960840587,0.95038318,0.979625598,0.999997605
4446,1566,07/03/2023 5:00,1.083112911,0.960840587,0.95038318,0.979625598,0.999997605
4447,1567,07/03/2023 6:00,1.079345388,0.960840587,0.95038318,0.979625598,0.999997605
4448,1568,07/03/2023 7:00,1.076112537,0.960840587,0.95038318,0.979625598,0.999997605
4449,1569,07/03/2023 8:00,1.085923103,0.960840587,0.95038318,0.979625598,0.999997605
4450,1570,07/03/2023 9:00,1.083557675,0.960840587,0.95038318,0.979625598,0.999997605
4451,1571,07/03/2023 10:00,1.086343357,0.960840587,0.95038318,0.979625598,0.999997605
4452,1572,07/03/2023 11:00,1.088921593,0.960840587,0.95038318,0.979625598,0.999997605
4453,1573,07/03/2023 12:00,1.085002332,0.965812227,0.951551113,0.97968189,1.000084116
4454,1574,07/03/2023 13:00,1.082250838,0.965812227,0.951551113,0.97968189,1.000084116
4455,1575,07/03/2023 14:00,1.079353062,0.965812227,0.951551113,0.97968189,1.000084116
4456,1576,07/03/2023 15:00,1.083042003,0.965812227,0.951551113,0.97968189,1.000084116
4457,1577,07/03/2023 16:00,1.081029171,0.965812227,0.951551113,0.97968189,1.000084116
4458,1578,07/03/2023 17:00,1.078243628,0.965812227,0.951551113,0.97968189,1.000084116
4459,1579,07/03/2023 18:00,1.086641646,0.965812227,0.951551113,0.97968189,1.000084116
4460,1580,07/03/2023 19:00,1.085310771,0.965812227,0.951551113,0.97968189,1.000084116
4461,1581,07/03/2023 20:00,1.098121537,0.965812227,0.951551113,0.97968189,1.000084116
4462,1582,07/03/2023 21:00,1.096120754,0.965812227,0.951551113,0.97968189,1.000084116
4463,1583,07/03/2023 22:00,1.092519314,0.965812227,0.951551113,0.97968189,1.000084116
4464,1584,07/03/2023 23:00,1.089804072,0.965812227,0.951551113,0.97968189,1.000084116
4465,1585,08/03/2023 0:00,1.086876682,0.966663407,0.952501275,0.980065446,1.000313865
4466,1586,08/03/2023 1:00,1.091378076,0.966663407,0.952501275,0.980065446,1.000313865
4467,1587,08/03/2023 2:00,1.093014926,0.966663407,0.952501275,0.980065446,1.000313865
4468,1588,08/03/2023 3:00,1.089523765,0.966663407,0.952501275,0.980065446,1.000313865
4469,1589,08/03/2023 4:00,1.08844342,0.966663407,0.952501275,0.980065446,1.000313865
4470,1590,08/03/2023 5:00,1.083541709,0.966663407,0.952501275,0.980065446,1.000313865
4471,1591,08/03/2023 6:00,1.081894056,0.966663407,0.952501275,0.980065446,1.000313865
4472,1592,08/03/2023 7:00,1.078244345,0.966663407,0.952501275,0.980065446,1.000313865
4473,1593,08/03/2023 8:00,1.0741462,0.966663407,0.952501275,0.980065446,1.000313865
4474,1594,08/03/2023 9:00,1.070006443,0.966663407,0.952501275,0.980065446,1.000313865
4475,1595,08/03/2023 10:00,1.068404644,0.966663407,0.952501275,0.980065446,1.000313865
4476,1596,08/03/2023 11:00,1.075816971,0.966663407,0.952501275,0.980065446,1.000313865
4477,1597,08/03/2023 12:00,1.088598523,0.968803354,0.953550134,0.98050177,1.000701314
4478,1598,08/03/2023 13:00,1.085115128,0.968803354,0.953550134,0.98050177,1.000701314
4479,1599,08/03/2023 14:00,1.094757086,0.968803354,0.953550134,0.98050177,1.000701314
4480,1600,08/03/2023 15:00,1.094050579,0.968803354,0.953550134,0.98050177,1.000701314
4481,1601,08/03/2023 16:00,1.091228599,0.968803354,0.953550134,0.98050177,1.000701314
4482,1602,08/03/2023 17:00,1.088059446,0.968803354,0.953550134,0.98050177,1.000701314
4483,1603,08/03/2023 18:00,1.096483162,0.968803354,0.953550134,0.98050177,1.000701314
4484,1604,08/03/2023 19:00,1.094894329,0.968803354,0.953550134,0.98050177,1.000701314
4485,1605,08/03/2023 20:00,1.090665321,0.968803354,0.953550134,0.98050177,1.000701314
4486,1606,08/03/2023 21:00,1.087604886,0.968803354,0.953550134,0.98050177,1.000701314
4487,1607,08/03/2023 22:00,1.08417815,0.968803354,0.953550134,0.98050177,1.000701314
4488,1608,08/03/2023 23:00,1.090140516,0.968803354,0.953550134,0.98050177,1.000701314
4489,1609,09/03/2023 0:00,1.086195626,0.970705143,0.954139964,0.980065446,1.000559037
4490,1610,09/03/2023 1:00,1.084504762,0.970705143,0.954139964,0.980065446,1.000559037
4491,1611,09/03/2023 2:00,1.092263223,0.970705143,0.954139964,0.980065446,1.000559037
4492,1612,09/03/2023 3:00,1.091684895,0.970705143,0.954139964,0.980065446,1.000559037
4493,1613,09/03/2023 4:00,1.089181437,0.970705143,0.954139964,0.980065446,1.000559037
4494,1614,09/03/2023 5:00,1.086163093,0.970705143,0.954139964,0.980065446,1.000559037
4495,1615,09/03/2023 6:00,1.085124839,0.970705143,0.954139964,0.980065446,1.000559037
4496,1616,09/03/2023 7:00,1.081788752,0.970705143,0.954139964,0.980065446,1.000559037
4497,1617,09/03/2023 8:00,1.078481253,0.970705143,0.954139964,0.980065446,1.000559037
4498,1618,09/03/2023 9:00,1.08704509,0.970705143,0.954139964,0.980065446,1.000559037
4499,1619,09/03/2023 10:00,1.082507551,0.970705143,0.954139964,0.980065446,1.000559037
4500,1620,09/03/2023 11:00,1.080110337,0.970705143,0.954139964,0.980065446,1.000559037
4501,1621,09/03/2023 12:00,1.087946778,0.972797241,0.954765915,0.97968189,1.000717899
4502,1622,09/03/2023 13:00,1.097511634,0.972797241,0.954765915,0.97968189,1.000717899
4503,1623,09/03/2023 14:00,1.099463308,0.972797241,0.954765915,0.97968189,1.000717899
4504,1624,09/03/2023 15:00,1.096761916,0.972797241,0.954765915,0.97968189,1.000717899
4505,1625,09/03/2023 16:00,1.098840069,0.972797241,0.954765915,0.97968189,1.000717899
4506,1626,09/03/2023 17:00,1.096964936,0.972797241,0.954765915,0.97968189,1.000717899
4507,1627,09/03/2023 18:00,1.092898393,0.972797241,0.954765915,0.97968189,1.000717899
4508,1628,09/03/2023 19:00,1.089759659,0.972797241,0.954765915,0.97968189,1.000717899
4509,1629,09/03/2023 20:00,1.088341124,0.972797241,0.954765915,0.97968189,1.000717899
4510,1630,09/03/2023 21:00,1.090881669,0.972797241,0.954765915,0.97968189,1.000717899
4511,1631,09/03/2023 22:00,1.086077787,0.972797241,0.954765915,0.97968189,1.000717899
4512,1632,09/03/2023 23:00,1.08947613,0.972797241,0.954765915,0.97968189,1.000717899
4513,1633,10/03/2023 0:00,1.092758174,0.974675312,0.955860732,0.980449322,1.000717899
4514,1634,10/03/2023 1:00,1.090817362,0.974675312,0.955860732,0.980449322,1.000717899
4515,1635,10/03/2023 2:00,1.093634451,0.974675312,0.955860732,0.980449322,1.000717899
4516,1636,10/03/2023 3:00,1.101020173,0.974675312,0.955860732,0.980449322,1.000717899
4517,1637,10/03/2023 4:00,1.098726559,0.974675312,0.955860732,0.980449322,1.000717899
4518,1638,10/03/2023 5:00,1.110349588,0.974675312,0.955860732,0.980449322,1.000717899
4519,1639,10/03/2023 6:00,1.109098568,0.974675312,0.955860732,0.980449322,1.000717899
4520,1640,10/03/2023 7:00,1.119695294,0.974675312,0.955860732,0.980449322,1.000717899
4521,1641,10/03/2023 8:00,1.118426057,0.974675312,0.955860732,0.980449322,1.000717899
4522,1642,10/03/2023 9:00,1.11790975,0.974675312,0.955860732,0.980449322,1.000717899
4523,1643,10/03/2023 10:00,1.122300571,0.974675312,0.955860732,0.980449322,1.000717899
4524,1644,10/03/2023 11:00,1.11875495,0.974675312,0.955860732,0.980449322,1.000717899
4525,1645,10/03/2023 12:00,1.113103815,0.977547265,0.956687731,0.981292218,1.000717899
4526,1646,10/03/2023 13:00,1.111157238,0.977547265,0.956687731,0.981292218,1.000717899
4527,1647,10/03/2023 14:00,1.109032112,0.977547265,0.956687731,0.981292218,1.000717899
4528,1648,10/03/2023 15:00,1.106352574,0.977547265,0.956687731,0.981292218,1.000717899
4529,1649,10/03/2023 16:00,1.102627315,0.977547265,0.956687731,0.981292218,1.000717899
4530,1650,10/03/2023 17:00,1.102022238,0.977547265,0.956687731,0.981292218,1.000717899
4531,1651,10/03/2023 18:00,1.10713109,0.977547265,0.956687731,0.981292218,1.000717899
4532,1652,10/03/2023 19:00,1.105224962,0.977547265,0.956687731,0.981292218,1.000717899
4533,1653,10/03/2023 20:00,1.103576825,0.977547265,0.956687731,0.981292218,1.000717899
4534,1654,10/03/2023 21:00,1.099726405,0.977547265,0.956687731,0.981292218,1.000717899
4535,1655,10/03/2023 22:00,1.11165841,0.977547265,0.956687731,0.981292218,1.000717899
4536,1656,10/03/2023 23:00,1.110085713,0.977547265,0.956687731,0.981292218,1.000717899
4537,1657,11/03/2023 0:00,1.105994412,0.980449322,0.9572919,0.98050177,1.000516303
4538,1658,11/03/2023 1:00,1.101516225,0.980449322,0.9572919,0.98050177,1.000516303
4539,1659,11/03/2023 2:00,1.100019484,0.980449322,0.9572919,0.98050177,1.000516303
4540,1660,11/03/2023 3:00,1.09800917,0.980449322,0.9572919,0.98050177,1.000516303
4541,1661,11/03/2023 4:00,1.094812939,0.980449322,0.9572919,0.98050177,1.000516303
4542,1662,11/03/2023 5:00,1.091519562,0.980449322,0.9572919,0.98050177,1.000516303
4543,1663,11/03/2023 6:00,1.089441726,0.980449322,0.9572919,0.98050177,1.000516303
4544,1664,11/03/2023 7:00,1.085982882,0.980449322,0.9572919,0.98050177,1.000516303
4545,1665,11/03/2023 8:00,1.084412934,0.980449322,0.9572919,0.98050177,1.000516303
4546,1666,11/03/2023 9:00,1.080159424,0.980449322,0.9572919,0.98050177,1.000516303
4547,1667,11/03/2023 10:00,1.077626578,0.980449322,0.9572919,0.98050177,1.000516303
4548,1668,11/03/2023 11:00,1.09087665,0.980449322,0.9572919,0.98050177,1.000516303
4549,1669,11/03/2023 12:00,1.086539057,0.98409814,0.95778117,0.980449322,0.999997605
4550,1670,11/03/2023 13:00,1.082146628,0.98409814,0.95778117,0.980449322,0.999997605
4551,1671,11/03/2023 14:00,1.08735659,0.98409814,0.95778117,0.980449322,0.999997605
4552,1672,11/03/2023 15:00,1.08650263,0.98409814,0.95778117,0.980449322,0.999997605
4553,1673,11/03/2023 16:00,1.089507601,0.98409814,0.95778117,0.980449322,0.999997605
4554,1674,11/03/2023 17:00,1.088621081,0.98409814,0.95778117,0.980449322,0.999997605
4555,1675,11/03/2023 18:00,1.094766739,0.98409814,0.95778117,0.980449322,0.999997605
4556,1676,11/03/2023 19:00,1.096592604,0.98409814,0.95778117,0.980449322,0.999997605
4557,1677,11/03/2023 20:00,1.091943266,0.98409814,0.95778117,0.980449322,0.999997605
4558,1678,11/03/2023 21:00,1.103969402,0.98409814,0.95778117,0.980449322,0.999997605
4559,1679,11/03/2023 22:00,1.101457512,0.98409814,0.95778117,0.980449322,0.999997605
4560,1680,11/03/2023 23:00,1.110747386,0.98409814,0.95778117,0.980449322,0.999997605
4561,1681,12/03/2023 0:00,1.106882744,0.986591346,0.957947501,0.980449322,0.99989249
4562,1682,12/03/2023 1:00,1.103706787,0.986591346,0.957947501,0.980449322,0.99989249
4563,1683,12/03/2023 2:00,1.1103414,0.986591346,0.957947501,0.980449322,0.99989249
4564,1684,12/03/2023 3:00,1.107845755,0.986591346,0.957947501,0.980449322,0.99989249
4565,1685,12/03/2023 4:00,1.111402716,0.986591346,0.957947501,0.980449322,0.99989249
4566,1686,12/03/2023 5:00,1.119434152,0.986591346,0.957947501,0.980449322,0.99989249
4567,1687,12/03/2023 6:00,1.116061043,0.986591346,0.957947501,0.980449322,0.99989249
4568,1688,12/03/2023 7:00,1.120644602,0.986591346,0.957947501,0.980449322,0.99989249
4569,1689,12/03/2023 8:00,1.119710816,0.986591346,0.957947501,0.980449322,0.99989249
4570,1690,12/03/2023 9:00,1.117201704,0.986591346,0.957947501,0.980449322,0.99989249
4571,1691,12/03/2023 10:00,1.113900583,0.986591346,0.957947501,0.980449322,0.99989249
4572,1692,12/03/2023 11:00,1.112572678,0.986591346,0.957947501,0.980449322,0.99989249
4573,1693,12/03/2023 12:00,1.108633053,0.988775751,0.960310733,0.97968189,0.999916995
4574,1694,12/03/2023 13:00,1.105289048,0.988775751,0.960310733,0.97968189,0.999916995
4575,1695,12/03/2023 14:00,1.101997544,0.988775751,0.960310733,0.97968189,0.999916995
4576,1696,12/03/2023 15:00,1.113346046,0.988775751,0.960310733,0.97968189,0.999916995
4577,1697,12/03/2023 16:00,1.109234747,0.988775751,0.960310733,0.97968189,0.999916995
4578,1698,12/03/2023 17:00,1.10612857,0.988775751,0.960310733,0.97968189,0.999916995
4579,1699,12/03/2023 18:00,1.101898962,0.988775751,0.960310733,0.97968189,0.999916995
4580,1700,12/03/2023 19:00,1.103581398,0.988775751,0.960310733,0.97968189,0.999916995
4581,1701,12/03/2023 20:00,1.105830792,0.988775751,0.960310733,0.97968189,0.999916995
4582,1702,12/03/2023 21:00,1.103804378,0.988775751,0.960310733,0.97968189,0.999916995
4583,1703,12/03/2023 22:00,1.09929905,0.988775751,0.960310733,0.97968189,0.999916995
4584,1704,12/03/2023 23:00,1.107559801,0.988775751,0.960310733,0.97968189,0.999916995
4585,1705,13/03/2023 0:00,1.105858138,0.989474112,0.960902461,0.97968064,0.99989249
4586,1706,13/03/2023 1:00,1.102173874,0.989474112,0.960902461,0.97968064,0.99989249
4587,1707,13/03/2023 2:00,1.09905156,0.989474112,0.960902461,0.97968064,0.99989249
4588,1708,13/03/2023 3:00,1.097646371,0.989474112,0.960902461,0.97968064,0.99989249
4589,1709,13/03/2023 4:00,1.093094517,0.989474112,0.960902461,0.97968064,0.99989249
4590,1710,13/03/2023 5:00,1.091385403,0.989474112,0.960902461,0.97968064,0.99989249
4591,1711,13/03/2023 6:00,1.09028758,0.989474112,0.960902461,0.97968064,0.99989249
4592,1712,13/03/2023 7:00,1.085618849,0.989474112,0.960902461,0.97968064,0.99989249
4593,1713,13/03/2023 8:00,1.081403081,0.989474112,0.960902461,0.97968064,0.99989249
4594,1714,13/03/2023 9:00,1.078099254,0.989474112,0.960902461,0.97968064,0.99989249
4595,1715,13/03/2023 10:00,1.075240073,0.989474112,0.960902461,0.97968064,0.99989249
4596,1716,13/03/2023 11:00,1.081669777,0.989474112,0.960902461,0.97968064,0.99989249
4597,1717,13/03/2023 12:00,1.090645089,0.991385947,0.962242462,0.979358428,0.999879901
4598,1718,13/03/2023 13:00,1.086304441,0.991385947,0.962242462,0.979358428,0.999879901
4599,1719,13/03/2023 14:00,1.085099589,0.991385947,0.962242462,0.979358428,0.999879901
4600,1720,13/03/2023 15:00,1.083368238,0.991385947,0.962242462,0.979358428,0.999879901
4601,1721,13/03/2023 16:00,1.080836878,0.991385947,0.962242462,0.979358428,0.999879901
4602,1722,13/03/2023 17:00,1.077337705,0.991385947,0.962242462,0.979358428,0.999879901
4603,1723,13/03/2023 18:00,1.079605466,0.991385947,0.962242462,0.979358428,0.999879901
4604,1724,13/03/2023 19:00,1.074959604,0.991385947,0.962242462,0.979358428,0.999879901
4605,1725,13/03/2023 20:00,1.079117908,0.991385947,0.962242462,0.979358428,0.999879901
4606,1726,13/03/2023 21:00,1.075731509,0.991385947,0.962242462,0.979358428,0.999879901
4607,1727,13/03/2023 22:00,1.072233538,0.991385947,0.962242462,0.979358428,0.999879901
4608,1728,13/03/2023 23:00,1.069774768,0.991385947,0.962242462,0.979358428,0.999879901
4609,1729,14/03/2023 0:00,1.065145009,0.992331457,0.962966235,0.978699123,0.99985709
4610,1730,14/03/2023 1:00,1.062451704,0.992331457,0.962966235,0.978699123,0.99985709
4611,1731,14/03/2023 2:00,1.066659245,0.992331457,0.962966235,0.978699123,0.99985709
4612,1732,14/03/2023 3:00,1.062264923,0.992331457,0.962966235,0.978699123,0.99985709
4613,1733,14/03/2023 4:00,1.058629395,0.992331457,0.962966235,0.978699123,0.99985709
4614,1734,14/03/2023 5:00,1.053129566,0.992331457,0.962966235,0.978699123,0.99985709
4615,1735,14/03/2023 6:00,1.047897507,0.992331457,0.962966235,0.978699123,0.99985709
4616,1736,14/03/2023 7:00,1.045455442,0.992331457,0.962966235,0.978699123,0.99985709
4617,1737,14/03/2023 8:00,1.04056175,0.992331457,0.962966235,0.978699123,0.99985709
4618,1738,14/03/2023 9:00,1.051610586,0.992331457,0.962966235,0.978699123,0.99985709
4619,1739,14/03/2023 10:00,1.047861716,0.992331457,0.962966235,0.978699123,0.99985709
4620,1740,14/03/2023 11:00,1.056759819,0.992331457,0.962966235,0.978699123,0.99985709
4621,1741,14/03/2023 12:00,1.058875433,0.994109883,0.963794935,0.978268906,0.9991339
4622,1742,14/03/2023 13:00,1.062776457,0.994109883,0.963794935,0.978268906,0.9991339
4623,1743,14/03/2023 14:00,1.059822367,0.994109883,0.963794935,0.978268906,0.9991339
4624,1744,14/03/2023 15:00,1.059170714,0.994109883,0.963794935,0.978268906,0.9991339
4625,1745,14/03/2023 16:00,1.055398926,0.994109883,0.963794935,0.978268906,0.9991339
4626,1746,14/03/2023 17:00,1.053869802,0.994109883,0.963794935,0.978268906,0.9991339
4627,1747,14/03/2023 18:00,1.049496834,0.994109883,0.963794935,0.978268906,0.9991339
4628,1748,14/03/2023 19:00,1.047244269,0.994109883,0.963794935,0.978268906,0.9991339
4629,1749,14/03/2023 20:00,1.060801752,0.994109883,0.963794935,0.978268906,0.9991339
4630,1750,14/03/2023 21:00,1.07046887,0.994109883,0.963794935,0.978268906,0.9991339
4631,1751,14/03/2023 22:00,1.069394554,0.994109883,0.963794935,0.978268906,0.9991339
4632,1752,14/03/2023 23:00,1.065195218,0.994109883,0.963794935,0.978268906,0.9991339
4633,1753,15/03/2023 0:00,1.063303721,0.996544625,0.964629254,0.978268906,0.9991339
4634,1754,15/03/2023 1:00,1.066078287,0.996544625,0.964629254,0.978268906,0.9991339
4635,1755,15/03/2023 2:00,1.061455613,0.996544625,0.964629254,0.978268906,0.9991339
4636,1756,15/03/2023 3:00,1.058901785,0.996544625,0.964629254,0.978268906,0.9991339
4637,1757,15/03/2023 4:00,1.056911072,0.996544625,0.964629254,0.978268906,0.9991339
4638,1758,15/03/2023 5:00,1.055565986,0.996544625,0.964629254,0.978268906,0.9991339
4639,1759,15/03/2023 6:00,1.052274516,0.996544625,0.964629254,0.978268906,0.9991339
4640,1760,15/03/2023 7:00,1.062062717,0.996544625,0.964629254,0.978268906,0.9991339
4641,1761,15/03/2023 8:00,1.071115175,0.996544625,0.964629254,0.978268906,0.9991339
4642,1762,15/03/2023 9:00,1.068765803,0.996544625,0.964629254,0.978268906,0.9991339
4643,1763,15/03/2023 10:00,1.077804223,0.996544625,0.964629254,0.978268906,0.9991339
4644,1764,15/03/2023 11:00,1.07635977,0.996544625,0.964629254,0.978268906,0.9991339
4645,1765,15/03/2023 12:00,1.083475179,1.001090885,0.966597685,0.978155197,0.9991339
4646,1766,15/03/2023 13:00,1.081573399,1.001090885,0.966597685,0.978155197,0.9991339
4647,1767,15/03/2023 14:00,1.0808491,1.001090885,0.966597685,0.978155197,0.9991339
4648,1768,15/03/2023 15:00,1.076449772,1.001090885,0.966597685,0.978155197,0.9991339
4649,1769,15/03/2023 16:00,1.075441726,1.001090885,0.966597685,0.978155197,0.9991339
4650,1770,15/03/2023 17:00,1.080389328,1.001090885,0.966597685,0.978155197,0.9991339
4651,1771,15/03/2023 18:00,1.078078173,1.001090885,0.966597685,0.978155197,0.9991339
4652,1772,15/03/2023 19:00,1.074917317,1.001090885,0.966597685,0.978155197,0.9991339
4653,1773,15/03/2023 20:00,1.071054976,1.001090885,0.966597685,0.978155197,0.9991339
4654,1774,15/03/2023 21:00,1.067466608,1.001090885,0.966597685,0.978155197,0.9991339
4655,1775,15/03/2023 22:00,1.065748556,1.001090885,0.966597685,0.978155197,0.9991339
4656,1776,15/03/2023 23:00,1.07671295,1.001090885,0.966597685,0.978155197,0.9991339
4657,1777,16/03/2023 0:00,1.073117986,1.001682017,0.967777993,0.977991805,0.9991339
4658,1778,16/03/2023 1:00,1.071742348,1.001682017,0.967777993,0.977991805,0.9991339
4659,1779,16/03/2023 2:00,1.067653603,1.001682017,0.967777993,0.977991805,0.9991339
4660,1780,16/03/2023 3:00,1.063471433,1.001682017,0.967777993,0.977991805,0.9991339
4661,1781,16/03/2023 4:00,1.061833631,1.001682017,0.967777993,0.977991805,0.9991339
4662,1782,16/03/2023 5:00,1.057617296,1.001682017,0.967777993,0.977991805,0.9991339
4663,1783,16/03/2023 6:00,1.054775455,1.001682017,0.967777993,0.977991805,0.9991339
4664,1784,16/03/2023 7:00,1.052820412,1.001682017,0.967777993,0.977991805,0.9991339
4665,1785,16/03/2023 8:00,1.048668212,1.001682017,0.967777993,0.977991805,0.9991339
4666,1786,16/03/2023 9:00,1.044896589,1.001682017,0.967777993,0.977991805,0.9991339
4667,1787,16/03/2023 10:00,1.054905509,1.001682017,0.967777993,0.977991805,0.9991339
4668,1788,16/03/2023 11:00,1.054153226,1.001682017,0.967777993,0.977991805,0.9991339
4669,1789,16/03/2023 12:00,1.056453016,1.002379545,0.968803354,0.977991805,0.998579291
4670,1790,16/03/2023 13:00,1.051584436,1.002379545,0.968803354,0.977991805,0.998579291
4671,1791,16/03/2023 14:00,1.048420643,1.002379545,0.968803354,0.977991805,0.998579291
4672,1792,16/03/2023 15:00,1.045210983,1.002379545,0.968803354,0.977991805,0.998579291
4673,1793,16/03/2023 16:00,1.040991544,1.002379545,0.968803354,0.977991805,0.998579291
4674,1794,16/03/2023 17:00,1.040287986,1.002379545,0.968803354,0.977991805,0.998579291
4675,1795,16/03/2023 18:00,1.052058607,1.002379545,0.968803354,0.977991805,0.998579291
4676,1796,16/03/2023 19:00,1.048847456,1.002379545,0.968803354,0.977991805,0.998579291
4677,1797,16/03/2023 20:00,1.05930684,1.002379545,0.968803354,0.977991805,0.998579291
4678,1798,16/03/2023 21:00,1.055965101,1.002379545,0.968803354,0.977991805,0.998579291
4679,1799,16/03/2023 22:00,1.054792391,1.002379545,0.968803354,0.977991805,0.998579291
4680,1800,16/03/2023 23:00,1.061094088,1.002379545,0.968803354,0.977991805,0.998579291
4681,1801,17/03/2023 0:00,1.066444201,1.004223946,0.969464836,0.978268906,0.9991339
4682,1802,17/03/2023 1:00,1.069828859,1.004223946,0.969464836,0.978268906,0.9991339
4683,1803,17/03/2023 2:00,1.065823863,1.004223946,0.969464836,0.978268906,0.9991339
4684,1804,17/03/2023 3:00,1.075163843,1.004223946,0.969464836,0.978268906,0.9991339
4685,1805,17/03/2023 4:00,1.074365575,1.004223946,0.969464836,0.978268906,0.9991339
4686,1806,17/03/2023 5:00,1.073663817,1.004223946,0.969464836,0.978268906,0.9991339
4687,1807,17/03/2023 6:00,1.069475843,1.004223946,0.969464836,0.978268906,0.9991339
4688,1808,17/03/2023 7:00,1.065143551,1.004223946,0.969464836,0.978268906,0.9991339
4689,1809,17/03/2023 8:00,1.06356707,1.004223946,0.969464836,0.978268906,0.9991339
4690,1810,17/03/2023 9:00,1.0717615,1.004223946,0.969464836,0.978268906,0.9991339
4691,1811,17/03/2023 10:00,1.068300555,1.004223946,0.969464836,0.978268906,0.9991339
4692,1812,17/03/2023 11:00,1.067182779,1.004223946,0.969464836,0.978268906,0.9991339
4693,1813,17/03/2023 12:00,1.075010434,1.007369169,0.971113047,0.979358428,0.998579291
4694,1814,17/03/2023 13:00,1.073025286,1.007369169,0.971113047,0.979358428,0.998579291
4695,1815,17/03/2023 14:00,1.072517499,1.007369169,0.971113047,0.979358428,0.998579291
4696,1816,17/03/2023 15:00,1.080083839,1.007369169,0.971113047,0.979358428,0.998579291
4697,1817,17/03/2023 16:00,1.077947671,1.007369169,0.971113047,0.979358428,0.998579291
4698,1818,17/03/2023 17:00,1.073808163,1.007369169,0.971113047,0.979358428,0.998579291
4699,1819,17/03/2023 18:00,1.070410012,1.007369169,0.971113047,0.979358428,0.998579291
4700,1820,17/03/2023 19:00,1.069040484,1.007369169,0.971113047,0.979358428,0.998579291
4701,1821,17/03/2023 20:00,1.071695427,1.007369169,0.971113047,0.979358428,0.998579291
4702,1822,17/03/2023 21:00,1.06899799,1.007369169,0.971113047,0.979358428,0.998579291
4703,1823,17/03/2023 22:00,1.06533198,1.007369169,0.971113047,0.979358428,0.998579291
4704,1824,17/03/2023 23:00,1.070247536,1.007369169,0.971113047,0.979358428,0.998579291
4705,1825,18/03/2023 0:00,1.07478719,1.010237496,0.972072782,0.979364866,0.997717103
4706,1826,18/03/2023 1:00,1.071232834,1.010237496,0.972072782,0.979364866,0.997717103
4707,1827,18/03/2023 2:00,1.067507213,1.010237496,0.972072782,0.979364866,0.997717103
4708,1828,18/03/2023 3:00,1.073168627,1.010237496,0.972072782,0.979364866,0.997717103
4709,1829,18/03/2023 4:00,1.069217383,1.010237496,0.972072782,0.979364866,0.997717103
4710,1830,18/03/2023 5:00,1.068480935,1.010237496,0.972072782,0.979364866,0.997717103
4711,1831,18/03/2023 6:00,1.063637136,1.010237496,0.972072782,0.979364866,0.997717103
4712,1832,18/03/2023 7:00,1.068307444,1.010237496,0.972072782,0.979364866,0.997717103
4713,1833,18/03/2023 8:00,1.074769504,1.010237496,0.972072782,0.979364866,0.997717103
4714,1834,18/03/2023 9:00,1.070844742,1.010237496,0.972072782,0.979364866,0.997717103
4715,1835,18/03/2023 10:00,1.066981104,1.010237496,0.972072782,0.979364866,0.997717103
4716,1836,18/03/2023 11:00,1.07275299,1.010237496,0.972072782,0.979364866,0.997717103
4717,1837,18/03/2023 12:00,1.068220803,1.013355365,0.974318496,0.979364866,0.997518883
4718,1838,18/03/2023 13:00,1.063845518,1.013355365,0.974318496,0.979364866,0.997518883
4719,1839,18/03/2023 14:00,1.059049051,1.013355365,0.974318496,0.979364866,0.997518883
4720,1840,18/03/2023 15:00,1.063570784,1.013355365,0.974318496,0.979364866,0.997518883
4721,1841,18/03/2023 16:00,1.060949438,1.013355365,0.974318496,0.979364866,0.997518883
4722,1842,18/03/2023 17:00,1.06338876,1.013355365,0.974318496,0.979364866,0.997518883
4723,1843,18/03/2023 18:00,1.06221409,1.013355365,0.974318496,0.979364866,0.997518883
4724,1844,18/03/2023 19:00,1.059250228,1.013355365,0.974318496,0.979364866,0.997518883
4725,1845,18/03/2023 20:00,1.05715561,1.013355365,0.974318496,0.979364866,0.997518883
4726,1846,18/03/2023 21:00,1.055294432,1.013355365,0.974318496,0.979364866,0.997518883
4727,1847,18/03/2023 22:00,1.052003913,1.013355365,0.974318496,0.979364866,0.997518883
4728,1848,18/03/2023 23:00,1.048737857,1.013355365,0.974318496,0.979364866,0.997518883
4729,1849,19/03/2023 0:00,1.046293861,1.015214508,0.974558928,0.978903115,0.997018739
4730,1850,19/03/2023 1:00,1.041084324,1.015214508,0.974558928,0.978903115,0.997018739
4731,1851,19/03/2023 2:00,1.038120447,1.015214508,0.974558928,0.978903115,0.997018739
4732,1852,19/03/2023 3:00,1.052441571,1.015214508,0.974558928,0.978903115,0.997018739
4733,1853,19/03/2023 4:00,1.05019894,1.015214508,0.974558928,0.978903115,0.997018739
4734,1854,19/03/2023 5:00,1.045809446,1.015214508,0.974558928,0.978903115,0.997018739
4735,1855,19/03/2023 6:00,1.042767813,1.015214508,0.974558928,0.978903115,0.997018739
4736,1856,19/03/2023 7:00,1.054692183,1.015214508,0.974558928,0.978903115,0.997018739
4737,1857,19/03/2023 8:00,1.054156706,1.015214508,0.974558928,0.978903115,0.997018739
4738,1858,19/03/2023 9:00,1.051039248,1.015214508,0.974558928,0.978903115,0.997018739
4739,1859,19/03/2023 10:00,1.048442109,1.015214508,0.974558928,0.978903115,0.997018739
4740,1860,19/03/2023 11:00,1.051092808,1.015214508,0.974558928,0.978903115,0.997018739
4741,1861,19/03/2023 12:00,1.048820582,1.015925889,0.976548512,0.979358428,0.996994714
4742,1862,19/03/2023 13:00,1.045202053,1.015925889,0.976548512,0.979358428,0.996994714
4743,1863,19/03/2023 14:00,1.041149808,1.015925889,0.976548512,0.979358428,0.996994714
4744,1864,19/03/2023 15:00,1.037022584,1.015925889,0.976548512,0.979358428,0.996994714
4745,1865,19/03/2023 16:00,1.03538321,1.015925889,0.976548512,0.979358428,0.996994714
4746,1866,19/03/2023 17:00,1.032692633,1.015925889,0.976548512,0.979358428,0.996994714
4747,1867,19/03/2023 18:00,1.042849374,1.015925889,0.976548512,0.979358428,0.996994714
4748,1868,19/03/2023 19:00,1.040179367,1.015925889,0.976548512,0.979358428,0.996994714
4749,1869,19/03/2023 20:00,1.035850728,1.015925889,0.976548512,0.979358428,0.996994714
4750,1870,19/03/2023 21:00,1.035000968,1.015925889,0.976548512,0.979358428,0.996994714
4751,1871,19/03/2023 22:00,1.032009669,1.015925889,0.976548512,0.979358428,0.996994714
4752,1872,19/03/2023 23:00,1.027292183,1.015925889,0.976548512,0.979358428,0.996994714
4753,1873,20/03/2023 0:00,1.039810019,1.017686371,0.976609131,0.978699123,0.996593475
4754,1874,20/03/2023 1:00,1.036365497,1.017686371,0.976609131,0.978699123,0.996593475
4755,1875,20/03/2023 2:00,1.032011138,1.017686371,0.976609131,0.978699123,0.996593475
4756,1876,20/03/2023 3:00,1.028653055,1.017686371,0.976609131,0.978699123,0.996593475
4757,1877,20/03/2023 4:00,1.033548985,1.017686371,0.976609131,0.978699123,0.996593475
4758,1878,20/03/2023 5:00,1.029801945,1.017686371,0.976609131,0.978699123,0.996593475
4759,1879,20/03/2023 6:00,1.027928146,1.017686371,0.976609131,0.978699123,0.996593475
4760,1880,20/03/2023 7:00,1.023260591,1.017686371,0.976609131,0.978699123,0.996593475
4761,1881,20/03/2023 8:00,1.029267702,1.017686371,0.976609131,0.978699123,0.996593475
4762,1882,20/03/2023 9:00,1.025679715,1.017686371,0.976609131,0.978699123,0.996593475
4763,1883,20/03/2023 10:00,1.025067636,1.017686371,0.976609131,0.978699123,0.996593475
4764,1884,20/03/2023 11:00,1.023053057,1.017686371,0.976609131,0.978699123,0.996593475
4765,1885,20/03/2023 12:00,1.032757901,1.021609955,0.977991805,0.978699123,0.996770161
4766,1886,20/03/2023 13:00,1.028709229,1.021609955,0.977991805,0.978699123,0.996770161
4767,1887,20/03/2023 14:00,1.036180193,1.021609955,0.977991805,0.978699123,0.996770161
4768,1888,20/03/2023 15:00,1.035175454,1.021609955,0.977991805,0.978699123,0.996770161
4769,1889,20/03/2023 16:00,1.031405281,1.021609955,0.977991805,0.978699123,0.996770161
4770,1890,20/03/2023 17:00,1.03395642,1.021609955,0.977991805,0.978699123,0.996770161
4771,1891,20/03/2023 18:00,1.030075862,1.021609955,0.977991805,0.978699123,0.996770161
4772,1892,20/03/2023 19:00,1.028919867,1.021609955,0.977991805,0.978699123,0.996770161
4773,1893,20/03/2023 20:00,1.025407029,1.021609955,0.977991805,0.978699123,0.996770161
4774,1894,20/03/2023 21:00,1.022307378,1.021609955,0.977991805,0.978699123,0.996770161
4775,1895,20/03/2023 22:00,1.034867463,1.021609955,0.977991805,0.978699123,0.996770161
4776,1896,20/03/2023 23:00,1.030919483,1.021609955,0.977991805,0.978699123,0.996770161
4777,1897,21/03/2023 0:00,1.027482288,1.022055227,0.978133073,0.978699123,0.996593475
4778,1898,21/03/2023 1:00,1.025927484,1.022055227,0.978133073,0.978699123,0.996593475
4779,1899,21/03/2023 2:00,1.024551661,1.022055227,0.978133073,0.978699123,0.996593475
4780,1900,21/03/2023 3:00,1.021010896,1.022055227,0.978133073,0.978699123,0.996593475
4781,1901,21/03/2023 4:00,1.020272071,1.022055227,0.978133073,0.978699123,0.996593475
4782,1902,21/03/2023 5:00,1.027864696,1.022055227,0.978133073,0.978699123,0.996593475
4783,1903,21/03/2023 6:00,1.026294182,1.022055227,0.978133073,0.978699123,0.996593475
4784,1904,21/03/2023 7:00,1.022774953,1.022055227,0.978133073,0.978699123,0.996593475
4785,1905,21/03/2023 8:00,1.031402815,1.022055227,0.978133073,0.978699123,0.996593475
4786,1906,21/03/2023 9:00,1.040108251,1.022055227,0.978133073,0.978699123,0.996593475
4787,1907,21/03/2023 10:00,1.036158345,1.022055227,0.978133073,0.978699123,0.996593475
4788,1908,21/03/2023 11:00,1.038330343,1.022055227,0.978133073,0.978699123,0.996593475
4789,1909,21/03/2023 12:00,1.045835013,1.022554638,0.979364866,0.978133073,0.996593475
4790,1910,21/03/2023 13:00,1.043201827,1.022554638,0.979364866,0.978133073,0.996593475
4791,1911,21/03/2023 14:00,1.050473964,1.022554638,0.979364866,0.978133073,0.996593475
4792,1912,21/03/2023 15:00,1.056323684,1.022554638,0.979364866,0.978133073,0.996593475
4793,1913,21/03/2023 16:00,1.054595603,1.022554638,0.979364866,0.978133073,0.996593475
4794,1914,21/03/2023 17:00,1.050486547,1.022554638,0.979364866,0.978133073,0.996593475
4795,1915,21/03/2023 18:00,1.04720201,1.022554638,0.979364866,0.978133073,0.996593475
4796,1916,21/03/2023 19:00,1.054060065,1.022554638,0.979364866,0.978133073,0.996593475
4797,1917,21/03/2023 20:00,1.063228931,1.022554638,0.979364866,0.978133073,0.996593475
4798,1918,21/03/2023 21:00,1.065127682,1.022554638,0.979364866,0.978133073,0.996593475
4799,1919,21/03/2023 22:00,1.06972817,1.022554638,0.979364866,0.978133073,0.996593475
4800,1920,21/03/2023 23:00,1.067890093,1.022554638,0.979364866,0.978133073,0.996593475
4801,1921,22/03/2023 0:00,1.070308084,1.023369876,0.980437316,0.978268906,0.996770161
4802,1922,22/03/2023 1:00,1.068526204,1.023369876,0.980437316,0.978268906,0.996770161
4803,1923,22/03/2023 2:00,1.064972665,1.023369876,0.980437316,0.978268906,0.996770161
4804,1924,22/03/2023 3:00,1.070698199,1.023369876,0.980437316,0.978268906,0.996770161
4805,1925,22/03/2023 4:00,1.067506749,1.023369876,0.980437316,0.978268906,0.996770161
4806,1926,22/03/2023 5:00,1.078254897,1.023369876,0.980437316,0.978268906,0.996770161
4807,1927,22/03/2023 6:00,1.074855492,1.023369876,0.980437316,0.978268906,0.996770161
4808,1928,22/03/2023 7:00,1.071329909,1.023369876,0.980437316,0.978268906,0.996770161
4809,1929,22/03/2023 8:00,1.070487669,1.023369876,0.980437316,0.978268906,0.996770161
4810,1930,22/03/2023 9:00,1.080903784,1.023369876,0.980437316,0.978268906,0.996770161
4811,1931,22/03/2023 10:00,1.078108183,1.023369876,0.980437316,0.978268906,0.996770161
4812,1932,22/03/2023 11:00,1.074934134,1.023369876,0.980437316,0.978268906,0.996770161
4813,1933,22/03/2023 12:00,1.073862947,1.027876645,0.980437316,0.977991805,0.996544625
4814,1934,22/03/2023 13:00,1.070179959,1.027876645,0.980437316,0.977991805,0.996544625
4815,1935,22/03/2023 14:00,1.079088752,1.027876645,0.980437316,0.977991805,0.996544625
4816,1936,22/03/2023 15:00,1.075393028,1.027876645,0.980437316,0.977991805,0.996544625
4817,1937,22/03/2023 16:00,1.082319176,1.027876645,0.980437316,0.977991805,0.996544625
4818,1938,22/03/2023 17:00,1.079921411,1.027876645,0.980437316,0.977991805,0.996544625
4819,1939,22/03/2023 18:00,1.079295655,1.027876645,0.980437316,0.977991805,0.996544625
4820,1940,22/03/2023 19:00,1.075944719,1.027876645,0.980437316,0.977991805,0.996544625
4821,1941,22/03/2023 20:00,1.086824061,1.027876645,0.980437316,0.977991805,0.996544625
4822,1942,22/03/2023 21:00,1.083500634,1.027876645,0.980437316,0.977991805,0.996544625
4823,1943,22/03/2023 22:00,1.080917892,1.027876645,0.980437316,0.977991805,0.996544625
4824,1944,22/03/2023 23:00,1.07787847,1.027876645,0.980437316,0.977991805,0.996544625
4825,1945,23/03/2023 0:00,1.081841087,1.032375463,0.983657605,0.978133073,0.996770161
4826,1946,23/03/2023 1:00,1.079516106,1.032375463,0.983657605,0.978133073,0.996770161
4827,1947,23/03/2023 2:00,1.087123847,1.032375463,0.983657605,0.978133073,0.996770161
4828,1948,23/03/2023 3:00,1.08420243,1.032375463,0.983657605,0.978133073,0.996770161
4829,1949,23/03/2023 4:00,1.083274559,1.032375463,0.983657605,0.978133073,0.996770161
4830,1950,23/03/2023 5:00,1.080862051,1.032375463,0.983657605,0.978133073,0.996770161
4831,1951,23/03/2023 6:00,1.077559311,1.032375463,0.983657605,0.978133073,0.996770161
4832,1952,23/03/2023 7:00,1.074367328,1.032375463,0.983657605,0.978133073,0.996770161
4833,1953,23/03/2023 8:00,1.072761903,1.032375463,0.983657605,0.978133073,0.996770161
4834,1954,23/03/2023 9:00,1.071939761,1.032375463,0.983657605,0.978133073,0.996770161
4835,1955,23/03/2023 10:00,1.06866566,1.032375463,0.983657605,0.978133073,0.996770161
4836,1956,23/03/2023 11:00,1.064639934,1.032375463,0.983657605,0.978133073,0.996770161
4837,1957,23/03/2023 12:00,1.06061826,1.033214067,0.984072037,0.977991805,0.996564653
4838,1958,23/03/2023 13:00,1.05672172,1.033214067,0.984072037,0.977991805,0.996564653
4839,1959,23/03/2023 14:00,1.054163576,1.033214067,0.984072037,0.977991805,0.996564653
4840,1960,23/03/2023 15:00,1.049637323,1.033214067,0.984072037,0.977991805,0.996564653
4841,1961,23/03/2023 16:00,1.052122189,1.033214067,0.984072037,0.977991805,0.996564653
4842,1962,23/03/2023 17:00,1.048068362,1.033214067,0.984072037,0.977991805,0.996564653
4843,1963,23/03/2023 18:00,1.044809176,1.033214067,0.984072037,0.977991805,0.996564653
4844,1964,23/03/2023 19:00,1.041248449,1.033214067,0.984072037,0.977991805,0.996564653
4845,1965,23/03/2023 20:00,1.045349132,1.033214067,0.984072037,0.977991805,0.996564653
4846,1966,23/03/2023 21:00,1.041041061,1.033214067,0.984072037,0.977991805,0.996564653
4847,1967,23/03/2023 22:00,1.036160342,1.033214067,0.984072037,0.977991805,0.996564653
4848,1968,23/03/2023 23:00,1.047506743,1.033214067,0.984072037,0.977991805,0.996564653
4849,1969,24/03/2023 0:00,1.051632094,1.035961292,0.985252187,0.978133073,0.996137726
4850,1970,24/03/2023 1:00,1.049706357,1.035961292,0.985252187,0.978133073,0.996137726
4851,1971,24/03/2023 2:00,1.045268572,1.035961292,0.985252187,0.978133073,0.996137726
4852,1972,24/03/2023 3:00,1.044236028,1.035961292,0.985252187,0.978133073,0.996137726
4853,1973,24/03/2023 4:00,1.051014278,1.035961292,0.985252187,0.978133073,0.996137726
4854,1974,24/03/2023 5:00,1.046555268,1.035961292,0.985252187,0.978133073,0.996137726
4855,1975,24/03/2023 6:00,1.045273164,1.035961292,0.985252187,0.978133073,0.996137726
4856,1976,24/03/2023 7:00,1.04432657,1.035961292,0.985252187,0.978133073,0.996137726
4857,1977,24/03/2023 8:00,1.040226535,1.035961292,0.985252187,0.978133073,0.996137726
4858,1978,24/03/2023 9:00,1.036214118,1.035961292,0.985252187,0.978133073,0.996137726
4859,1979,24/03/2023 10:00,1.034446498,1.035961292,0.985252187,0.978133073,0.996137726
4860,1980,24/03/2023 11:00,1.032373855,1.035961292,0.985252187,0.978133073,0.996137726
4861,1981,24/03/2023 12:00,1.030872371,1.039118198,0.985718965,0.978133073,0.995711585
4862,1982,24/03/2023 13:00,1.043882892,1.039118198,0.985718965,0.978133073,0.995711585
4863,1983,24/03/2023 14:00,1.041484351,1.039118198,0.985718965,0.978133073,0.995711585
4864,1984,24/03/2023 15:00,1.049656631,1.039118198,0.985718965,0.978133073,0.995711585
4865,1985,24/03/2023 16:00,1.047857922,1.039118198,0.985718965,0.978133073,0.995711585
4866,1986,24/03/2023 17:00,1.059073691,1.039118198,0.985718965,0.978133073,0.995711585
4867,1987,24/03/2023 18:00,1.067118503,1.039118198,0.985718965,0.978133073,0.995711585
4868,1988,24/03/2023 19:00,1.064063952,1.039118198,0.985718965,0.978133073,0.995711585
4869,1989,24/03/2023 20:00,1.065453611,1.039118198,0.985718965,0.978133073,0.995711585
4870,1990,24/03/2023 21:00,1.062276168,1.039118198,0.985718965,0.978133073,0.995711585
4871,1991,24/03/2023 22:00,1.058328658,1.039118198,0.985718965,0.978133073,0.995711585
4872,1992,24/03/2023 23:00,1.056808906,1.039118198,0.985718965,0.978133073,0.995711585
4873,1993,25/03/2023 0:00,1.053043194,1.040925792,0.987268363,0.978133073,0.996564653
4874,1994,25/03/2023 1:00,1.049430485,1.040925792,0.987268363,0.978133073,0.996564653
4875,1995,25/03/2023 2:00,1.054516985,1.040925792,0.987268363,0.978133073,0.996564653
4876,1996,25/03/2023 3:00,1.051543142,1.040925792,0.987268363,0.978133073,0.996564653
4877,1997,25/03/2023 4:00,1.048061414,1.040925792,0.987268363,0.978133073,0.996564653
4878,1998,25/03/2023 5:00,1.05244376,1.040925792,0.987268363,0.978133073,0.996564653
4879,1999,25/03/2023 6:00,1.048212483,1.040925792,0.987268363,0.978133073,0.996564653
4880,2000,25/03/2023 7:00,1.044047857,1.040925792,0.987268363,0.978133073,0.996564653
4881,2001,25/03/2023 8:00,1.041067364,1.040925792,0.987268363,0.978133073,0.996564653
4882,2002,25/03/2023 9:00,1.037809645,1.040925792,0.987268363,0.978133073,0.996564653
4883,2003,25/03/2023 10:00,1.035040521,1.040925792,0.987268363,0.978133073,0.996564653
4884,2004,25/03/2023 11:00,1.043311073,1.040925792,0.987268363,0.978133073,0.996564653
4885,2005,25/03/2023 12:00,1.040485613,1.04197838,0.988775751,0.978133073,0.996564653
4886,2006,25/03/2023 13:00,1.037333679,1.04197838,0.988775751,0.978133073,0.996564653
4887,2007,25/03/2023 14:00,1.045444998,1.04197838,0.988775751,0.978133073,0.996564653
4888,2008,25/03/2023 15:00,1.04442512,1.04197838,0.988775751,0.978133073,0.996564653
4889,2009,25/03/2023 16:00,1.040443021,1.04197838,0.988775751,0.978133073,0.996564653
4890,2010,25/03/2023 17:00,1.052098728,1.04197838,0.988775751,0.978133073,0.996564653
4891,2011,25/03/2023 18:00,1.05960839,1.04197838,0.988775751,0.978133073,0.996564653
4892,2012,25/03/2023 19:00,1.058353583,1.04197838,0.988775751,0.978133073,0.996564653
4893,2013,25/03/2023 20:00,1.057386395,1.04197838,0.988775751,0.978133073,0.996564653
4894,2014,25/03/2023 21:00,1.061849565,1.04197838,0.988775751,0.978133073,0.996564653
4895,2015,25/03/2023 22:00,1.058755919,1.04197838,0.988775751,0.978133073,0.996564653
4896,2016,25/03/2023 23:00,1.057235298,1.04197838,0.988775751,0.978133073,0.996564653
4897,2017,26/03/2023 0:00,1.054057539,1.047483319,0.989877936,0.979216054,0.996564653
4898,2018,26/03/2023 1:00,1.063318761,1.047483319,0.989877936,0.979216054,0.996564653
4899,2019,26/03/2023 2:00,1.070550521,1.047483319,0.989877936,0.979216054,0.996564653
4900,2020,26/03/2023 3:00,1.066716131,1.047483319,0.989877936,0.979216054,0.996564653
4901,2021,26/03/2023 4:00,1.074999184,1.047483319,0.989877936,0.979216054,0.996564653
4902,2022,26/03/2023 5:00,1.071379353,1.047483319,0.989877936,0.979216054,0.996564653
4903,2023,26/03/2023 6:00,1.067700744,1.047483319,0.989877936,0.979216054,0.996564653
4904,2024,26/03/2023 7:00,1.064452501,1.047483319,0.989877936,0.979216054,0.996564653
4905,2025,26/03/2023 8:00,1.063055409,1.047483319,0.989877936,0.979216054,0.996564653
4906,2026,26/03/2023 9:00,1.060748826,1.047483319,0.989877936,0.979216054,0.996564653
4907,2027,26/03/2023 10:00,1.063990298,1.047483319,0.989877936,0.979216054,0.996564653
4908,2028,26/03/2023 11:00,1.060294968,1.047483319,0.989877936,0.979216054,0.996564653
4909,2029,26/03/2023 12:00,1.068550225,1.049023981,0.992248527,0.979523281,0.996826103
4910,2030,26/03/2023 13:00,1.077294267,1.049023981,0.992248527,0.979523281,0.996826103
4911,2031,26/03/2023 14:00,1.074737427,1.049023981,0.992248527,0.979523281,0.996826103
4912,2032,26/03/2023 15:00,1.071848305,1.049023981,0.992248527,0.979523281,0.996826103
4913,2033,26/03/2023 16:00,1.070739993,1.049023981,0.992248527,0.979523281,0.996826103
4914,2034,26/03/2023 17:00,1.068015787,1.049023981,0.992248527,0.979523281,0.996826103
4915,2035,26/03/2023 18:00,1.074292821,1.049023981,0.992248527,0.979523281,0.996826103
4916,2036,26/03/2023 19:00,1.070424084,1.049023981,0.992248527,0.979523281,0.996826103
4917,2037,26/03/2023 20:00,1.066345344,1.049023981,0.992248527,0.979523281,0.996826103
4918,2038,26/03/2023 21:00,1.06340538,1.049023981,0.992248527,0.979523281,0.996826103
4919,2039,26/03/2023 22:00,1.060269875,1.049023981,0.992248527,0.979523281,0.996826103
4920,2040,26/03/2023 23:00,1.057625005,1.049023981,0.992248527,0.979523281,0.996826103
4921,2041,27/03/2023 0:00,1.066663509,1.050497521,0.993151556,0.97968064,0.996826103
4922,2042,27/03/2023 1:00,1.065997212,1.050497521,0.993151556,0.97968064,0.996826103
4923,2043,27/03/2023 2:00,1.062565494,1.050497521,0.993151556,0.97968064,0.996826103
4924,2044,27/03/2023 3:00,1.05902269,1.050497521,0.993151556,0.97968064,0.996826103
4925,2045,27/03/2023 4:00,1.060741422,1.050497521,0.993151556,0.97968064,0.996826103
4926,2046,27/03/2023 5:00,1.057021962,1.050497521,0.993151556,0.97968064,0.996826103
4927,2047,27/03/2023 6:00,1.054099862,1.050497521,0.993151556,0.97968064,0.996826103
4928,2048,27/03/2023 7:00,1.052465151,1.050497521,0.993151556,0.97968064,0.996826103
4929,2049,27/03/2023 8:00,1.055757614,1.050497521,0.993151556,0.97968064,0.996826103
4930,2050,27/03/2023 9:00,1.052051407,1.050497521,0.993151556,0.97968064,0.996826103
4931,2051,27/03/2023 10:00,1.051467504,1.050497521,0.993151556,0.97968064,0.996826103
4932,2052,27/03/2023 11:00,1.060267727,1.050497521,0.993151556,0.97968064,0.996826103
4933,2053,27/03/2023 12:00,1.056654999,1.052389949,0.993988499,0.980065446,0.997036724
4934,2054,27/03/2023 13:00,1.060459466,1.052389949,0.993988499,0.980065446,0.997036724
4935,2055,27/03/2023 14:00,1.059213731,1.052389949,0.993988499,0.980065446,0.997036724
4936,2056,27/03/2023 15:00,1.061541204,1.052389949,0.993988499,0.980065446,0.997036724
4937,2057,27/03/2023 16:00,1.057271313,1.052389949,0.993988499,0.980065446,0.997036724
4938,2058,27/03/2023 17:00,1.055070455,1.052389949,0.993988499,0.980065446,0.997036724
4939,2059,27/03/2023 18:00,1.052777697,1.052389949,0.993988499,0.980065446,0.997036724
4940,2060,27/03/2023 19:00,1.047796467,1.052389949,0.993988499,0.980065446,0.997036724
4941,2061,27/03/2023 20:00,1.05298964,1.052389949,0.993988499,0.980065446,0.997036724
4942,2062,27/03/2023 21:00,1.060806738,1.052389949,0.993988499,0.980065446,0.997036724
4943,2063,27/03/2023 22:00,1.056081963,1.052389949,0.993988499,0.980065446,0.997036724
4944,2064,27/03/2023 23:00,1.062967188,1.052389949,0.993988499,0.980065446,0.997036724
4945,2065,28/03/2023 0:00,1.061233586,1.053325631,0.995536094,0.97968189,0.997036724
4946,2066,28/03/2023 1:00,1.057889404,1.053325631,0.995536094,0.97968189,0.997036724
4947,2067,28/03/2023 2:00,1.056958688,1.053325631,0.995536094,0.97968189,0.997036724
4948,2068,28/03/2023 3:00,1.06900557,1.053325631,0.995536094,0.97968189,0.997036724
4949,2069,28/03/2023 4:00,1.067507964,1.053325631,0.995536094,0.97968189,0.997036724
4950,2070,28/03/2023 5:00,1.064971501,1.053325631,0.995536094,0.97968189,0.997036724
4951,2071,28/03/2023 6:00,1.060575628,1.053325631,0.995536094,0.97968189,0.997036724
4952,2072,28/03/2023 7:00,1.063833817,1.053325631,0.995536094,0.97968189,0.997036724
4953,2073,28/03/2023 8:00,1.063273683,1.053325631,0.995536094,0.97968189,0.997036724
4954,2074,28/03/2023 9:00,1.069725615,1.053325631,0.995536094,0.97968189,0.997036724
4955,2075,28/03/2023 10:00,1.065575649,1.053325631,0.995536094,0.97968189,0.997036724
4956,2076,28/03/2023 11:00,1.064419862,1.053325631,0.995536094,0.97968189,0.997036724
4957,2077,28/03/2023 12:00,1.060991795,1.056172815,0.997018739,0.980437316,0.997717103
4958,2078,28/03/2023 13:00,1.072828356,1.056172815,0.997018739,0.980437316,0.997717103
4959,2079,28/03/2023 14:00,1.07498538,1.056172815,0.997018739,0.980437316,0.997717103
4960,2080,28/03/2023 15:00,1.078679727,1.056172815,0.997018739,0.980437316,0.997717103
4961,2081,28/03/2023 16:00,1.077348367,1.056172815,0.997018739,0.980437316,0.997717103
4962,2082,28/03/2023 17:00,1.073906481,1.056172815,0.997018739,0.980437316,0.997717103
4963,2083,28/03/2023 18:00,1.069662781,1.056172815,0.997018739,0.980437316,0.997717103
4964,2084,28/03/2023 19:00,1.069017063,1.056172815,0.997018739,0.980437316,0.997717103
4965,2085,28/03/2023 20:00,1.065974843,1.056172815,0.997018739,0.980437316,0.997717103
4966,2086,28/03/2023 21:00,1.062110209,1.056172815,0.997018739,0.980437316,0.997717103
4967,2087,28/03/2023 22:00,1.058753542,1.056172815,0.997018739,0.980437316,0.997717103
4968,2088,28/03/2023 23:00,1.056772637,1.056172815,0.997018739,0.980437316,0.997717103
4969,2089,29/03/2023 0:00,1.068960203,1.05766261,0.997018739,0.980065446,0.997036724
4970,2090,29/03/2023 1:00,1.065801631,1.05766261,0.997018739,0.980065446,0.997036724
4971,2091,29/03/2023 2:00,1.064642446,1.05766261,0.997018739,0.980065446,0.997036724
4972,2092,29/03/2023 3:00,1.060170963,1.05766261,0.997018739,0.980065446,0.997036724
4973,2093,29/03/2023 4:00,1.056449646,1.05766261,0.997018739,0.980065446,0.997036724
4974,2094,29/03/2023 5:00,1.055480023,1.05766261,0.997018739,0.980065446,0.997036724
4975,2095,29/03/2023 6:00,1.053254452,1.05766261,0.997018739,0.980065446,0.997036724
4976,2096,29/03/2023 7:00,1.048644433,1.05766261,0.997018739,0.980065446,0.997036724
4977,2097,29/03/2023 8:00,1.046316841,1.05766261,0.997018739,0.980065446,0.997036724
4978,2098,29/03/2023 9:00,1.043845948,1.05766261,0.997018739,0.980065446,0.997036724
4979,2099,29/03/2023 10:00,1.0490268,1.05766261,0.997018739,0.980065446,0.997036724
4980,2100,29/03/2023 11:00,1.054810599,1.05766261,0.997018739,0.980065446,0.997036724
4981,2101,29/03/2023 12:00,1.050501987,1.059949537,0.999027541,0.980304746,0.997036724
4982,2102,29/03/2023 13:00,1.046311344,1.059949537,0.999027541,0.980304746,0.997036724
4983,2103,29/03/2023 14:00,1.050990312,1.059949537,0.999027541,0.980304746,0.997036724
4984,2104,29/03/2023 15:00,1.055012919,1.059949537,0.999027541,0.980304746,0.997036724
4985,2105,29/03/2023 16:00,1.053163618,1.059949537,0.999027541,0.980304746,0.997036724
4986,2106,29/03/2023 17:00,1.051889744,1.059949537,0.999027541,0.980304746,0.997036724
4987,2107,29/03/2023 18:00,1.04757469,1.059949537,0.999027541,0.980304746,0.997036724
4988,2108,29/03/2023 19:00,1.043918492,1.059949537,0.999027541,0.980304746,0.997036724
4989,2109,29/03/2023 20:00,1.056085444,1.059949537,0.999027541,0.980304746,0.997036724
4990,2110,29/03/2023 21:00,1.05457168,1.059949537,0.999027541,0.980304746,0.997036724
4991,2111,29/03/2023 22:00,1.050302159,1.059949537,0.999027541,0.980304746,0.997036724
4992,2112,29/03/2023 23:00,1.046111729,1.059949537,0.999027541,0.980304746,0.997036724
4993,2113,30/03/2023 0:00,1.041708715,1.062250204,1.000728198,0.980449322,0.99724732
4994,2114,30/03/2023 1:00,1.03803077,1.062250204,1.000728198,0.980449322,0.99724732
4995,2115,30/03/2023 2:00,1.036113306,1.062250204,1.000728198,0.980449322,0.99724732
4996,2116,30/03/2023 3:00,1.031263089,1.062250204,1.000728198,0.980449322,0.99724732
4997,2117,30/03/2023 4:00,1.03327181,1.062250204,1.000728198,0.980449322,0.99724732
4998,2118,30/03/2023 5:00,1.029074698,1.062250204,1.000728198,0.980449322,0.99724732
4999,2119,30/03/2023 6:00,1.02794713,1.062250204,1.000728198,0.980449322,0.99724732
5000,2120,30/03/2023 7:00,1.032356003,1.062250204,1.000728198,0.980449322,0.99724732
5001,2121,30/03/2023 8:00,1.030616237,1.062250204,1.000728198,0.980449322,0.99724732
5002,2122,30/03/2023 9:00,1.026511848,1.062250204,1.000728198,0.980449322,0.99724732
5003,2123,30/03/2023 10:00,1.033568819,1.062250204,1.000728198,0.980449322,0.99724732
5004,2124,30/03/2023 11:00,1.036468229,1.062250204,1.000728198,0.980449322,0.99724732
5005,2125,30/03/2023 12:00,1.038797682,1.064702884,1.001163263,0.980065107,0.99724732
5006,2126,30/03/2023 13:00,1.033578018,1.064702884,1.001163263,0.980065107,0.99724732
5007,2127,30/03/2023 14:00,1.039666735,1.064702884,1.001163263,0.980065107,0.99724732
5008,2128,30/03/2023 15:00,1.03421285,1.064702884,1.001163263,0.980065107,0.99724732
5009,2129,30/03/2023 16:00,1.033183817,1.064702884,1.001163263,0.980065107,0.99724732
5010,2130,30/03/2023 17:00,1.042617099,1.064702884,1.001163263,0.980065107,0.99724732
5011,2131,30/03/2023 18:00,1.038460072,1.064702884,1.001163263,0.980065107,0.99724732
5012,2132,30/03/2023 19:00,1.047049596,1.064702884,1.001163263,0.980065107,0.99724732
5013,2133,30/03/2023 20:00,1.042468386,1.064702884,1.001163263,0.980065107,0.99724732
5014,2134,30/03/2023 21:00,1.038077822,1.064702884,1.001163263,0.980065107,0.99724732
5015,2135,30/03/2023 22:00,1.035577744,1.064702884,1.001163263,0.980065107,0.99724732
5016,2136,30/03/2023 23:00,1.033700023,1.064702884,1.001163263,0.980065107,0.99724732
5017,2137,31/03/2023 0:00,1.043976621,1.065415717,1.002135629,0.979830829,0.997371946
5018,2138,31/03/2023 1:00,1.041132046,1.065415717,1.002135629,0.979830829,0.997371946
5019,2139,31/03/2023 2:00,1.045971041,1.065415717,1.002135629,0.979830829,0.997371946
5020,2140,31/03/2023 3:00,1.042059464,1.065415717,1.002135629,0.979830829,0.997371946
5021,2141,31/03/2023 4:00,1.05223661,1.065415717,1.002135629,0.979830829,0.997371946
5022,2142,31/03/2023 5:00,1.057824625,1.065415717,1.002135629,0.979830829,0.997371946
5023,2143,31/03/2023 6:00,1.05661194,1.065415717,1.002135629,0.979830829,0.997371946
5024,2144,31/03/2023 7:00,1.06443242,1.065415717,1.002135629,0.979830829,0.997371946
5025,2145,31/03/2023 8:00,1.063565234,1.065415717,1.002135629,0.979830829,0.997371946
5026,2146,31/03/2023 9:00,1.060729714,1.065415717,1.002135629,0.979830829,0.997371946
5027,2147,31/03/2023 10:00,1.056831391,1.065415717,1.002135629,0.979830829,0.997371946
5028,2148,31/03/2023 11:00,1.053896376,1.065415717,1.002135629,0.979830829,0.997371946
5029,2149,31/03/2023 12:00,1.05302073,1.068623491,1.002605553,0.979830829,0.997036724
5030,2150,31/03/2023 13:00,1.051975327,1.068623491,1.002605553,0.979830829,0.997036724
5031,2151,31/03/2023 14:00,1.050383792,1.068623491,1.002605553,0.979830829,0.997036724
5032,2152,31/03/2023 15:00,1.048289064,1.068623491,1.002605553,0.979830829,0.997036724
5033,2153,31/03/2023 16:00,1.057904383,1.068623491,1.002605553,0.979830829,0.997036724
5034,2154,31/03/2023 17:00,1.055637253,1.068623491,1.002605553,0.979830829,0.997036724
5035,2155,31/03/2023 18:00,1.054883227,1.068623491,1.002605553,0.979830829,0.997036724
5036,2156,31/03/2023 19:00,1.053848211,1.068623491,1.002605553,0.979830829,0.997036724
5037,2157,31/03/2023 20:00,1.049964449,1.068623491,1.002605553,0.979830829,0.997036724
5038,2158,31/03/2023 21:00,1.059322683,1.068623491,1.002605553,0.979830829,0.997036724
5039,2159,31/03/2023 22:00,1.063083795,1.068623491,1.002605553,0.979830829,0.997036724
5040,2160,31/03/2023 23:00,1.067856535,1.068623491,1.002605553,0.979830829,0.997036724
5041,2161,01/04/2023 0:00,1.064503817,1.068661822,1.003035613,0.980065446,0.99724732
5042,2162,01/04/2023 1:00,1.063137263,1.068661822,1.003035613,0.980065446,0.99724732
5043,2163,01/04/2023 2:00,1.060236238,1.068661822,1.003035613,0.980065446,0.99724732
5044,2164,01/04/2023 3:00,1.067116216,1.068661822,1.003035613,0.980065446,0.99724732
5045,2165,01/04/2023 4:00,1.064119244,1.068661822,1.003035613,0.980065446,0.99724732
5046,2166,01/04/2023 5:00,1.060229387,1.068661822,1.003035613,0.980065446,0.99724732
5047,2167,01/04/2023 6:00,1.067008791,1.068661822,1.003035613,0.980065446,0.99724732
5048,2168,01/04/2023 7:00,1.062686754,1.068661822,1.003035613,0.980065446,0.99724732
5049,2169,01/04/2023 8:00,1.066001912,1.068661822,1.003035613,0.980065446,0.99724732
5050,2170,01/04/2023 9:00,1.062631985,1.068661822,1.003035613,0.980065446,0.99724732
5051,2171,01/04/2023 10:00,1.069472378,1.068661822,1.003035613,0.980065446,0.99724732
5052,2172,01/04/2023 11:00,1.064990736,1.068661822,1.003035613,0.980065446,0.99724732
5053,2173,01/04/2023 12:00,1.060448354,1.070615945,1.004144035,0.98144061,0.997371946
5054,2174,01/04/2023 13:00,1.063490487,1.070615945,1.004144035,0.98144061,0.997371946
5055,2175,01/04/2023 14:00,1.074739455,1.070615945,1.004144035,0.98144061,0.997371946
5056,2176,01/04/2023 15:00,1.07147002,1.070615945,1.004144035,0.98144061,0.997371946
5057,2177,01/04/2023 16:00,1.067888531,1.070615945,1.004144035,0.98144061,0.997371946
5058,2178,01/04/2023 17:00,1.065315683,1.070615945,1.004144035,0.98144061,0.997371946
5059,2179,01/04/2023 18:00,1.06089799,1.070615945,1.004144035,0.98144061,0.997371946
5060,2180,01/04/2023 19:00,1.06352472,1.070615945,1.004144035,0.98144061,0.997371946
5061,2181,01/04/2023 20:00,1.059500213,1.070615945,1.004144035,0.98144061,0.997371946
5062,2182,01/04/2023 21:00,1.072112721,1.070615945,1.004144035,0.98144061,0.997371946
5063,2183,01/04/2023 22:00,1.069856112,1.070615945,1.004144035,0.98144061,0.997371946
5064,2184,01/04/2023 23:00,1.066842524,1.070615945,1.004144035,0.98144061,0.997371946
5065,2185,02/04/2023 0:00,1.065724045,1.068623491,1.004911374,0.983080141,0.997518883
5066,2186,02/04/2023 1:00,1.06268586,1.068623491,1.004911374,0.983080141,0.997518883
5067,2187,02/04/2023 2:00,1.058623277,1.068623491,1.004911374,0.983080141,0.997518883
5068,2188,02/04/2023 3:00,1.06935729,1.068623491,1.004911374,0.983080141,0.997518883
5069,2189,02/04/2023 4:00,1.065058882,1.068623491,1.004911374,0.983080141,0.997518883
5070,2190,02/04/2023 5:00,1.064450075,1.068623491,1.004911374,0.983080141,0.997518883
5071,2191,02/04/2023 6:00,1.063077077,1.068623491,1.004911374,0.983080141,0.997518883
5072,2192,02/04/2023 7:00,1.069492576,1.068623491,1.004911374,0.983080141,0.997518883
5073,2193,02/04/2023 8:00,1.066549864,1.068623491,1.004911374,0.983080141,0.997518883
5074,2194,02/04/2023 9:00,1.071534887,1.068623491,1.004911374,0.983080141,0.997518883
5075,2195,02/04/2023 10:00,1.070120431,1.068623491,1.004911374,0.983080141,0.997518883
5076,2196,02/04/2023 11:00,1.066175536,1.068623491,1.004911374,0.983080141,0.997518883
5077,2197,02/04/2023 12:00,1.076263388,1.068623491,1.006023179,0.98409814,0.997518883
5078,2198,02/04/2023 13:00,1.072534326,1.068623491,1.006023179,0.98409814,0.997518883
5079,2199,02/04/2023 14:00,1.069606582,1.068623491,1.006023179,0.98409814,0.997518883
5080,2200,02/04/2023 15:00,1.065995,1.068623491,1.006023179,0.98409814,0.997518883
5081,2201,02/04/2023 16:00,1.061574579,1.068623491,1.006023179,0.98409814,0.997518883
5082,2202,02/04/2023 17:00,1.06541925,1.068623491,1.006023179,0.98409814,0.997518883
5083,2203,02/04/2023 18:00,1.061851112,1.068623491,1.006023179,0.98409814,0.997518883
5084,2204,02/04/2023 19:00,1.058716827,1.068623491,1.006023179,0.98409814,0.997518883
5085,2205,02/04/2023 20:00,1.058092121,1.068623491,1.006023179,0.98409814,0.997518883
5086,2206,02/04/2023 21:00,1.0553654,1.068623491,1.006023179,0.98409814,0.997518883
5087,2207,02/04/2023 22:00,1.060217286,1.068623491,1.006023179,0.98409814,0.997518883
5088,2208,02/04/2023 23:00,1.072697274,1.068623491,1.006023179,0.98409814,0.997518883
5089,2209,03/04/2023 0:00,1.074826482,1.068623491,1.006095264,0.984551832,0.997371946
5090,2210,03/04/2023 1:00,1.07390097,1.068623491,1.006095264,0.984551832,0.997371946
5091,2211,03/04/2023 2:00,1.070017898,1.068623491,1.006095264,0.984551832,0.997371946
5092,2212,03/04/2023 3:00,1.069502922,1.068623491,1.006095264,0.984551832,0.997371946
5093,2213,03/04/2023 4:00,1.065884372,1.068623491,1.006095264,0.984551832,0.997371946
5094,2214,03/04/2023 5:00,1.068153751,1.068623491,1.006095264,0.984551832,0.997371946
5095,2215,03/04/2023 6:00,1.064697398,1.068623491,1.006095264,0.984551832,0.997371946
5096,2216,03/04/2023 7:00,1.070088227,1.068623491,1.006095264,0.984551832,0.997371946
5097,2217,03/04/2023 8:00,1.074252865,1.068623491,1.006095264,0.984551832,0.997371946
5098,2218,03/04/2023 9:00,1.072850171,1.068623491,1.006095264,0.984551832,0.997371946
5099,2219,03/04/2023 10:00,1.080463612,1.068623491,1.006095264,0.984551832,0.997371946
5100,2220,03/04/2023 11:00,1.090473297,1.068623491,1.006095264,0.984551832,0.997371946
5101,2221,03/04/2023 12:00,1.086531779,1.068623491,1.006747136,0.985706259,0.997518883
5102,2222,03/04/2023 13:00,1.085489712,1.068623491,1.006747136,0.985706259,0.997518883
5103,2223,03/04/2023 14:00,1.081997238,1.068623491,1.006747136,0.985706259,0.997518883
5104,2224,03/04/2023 15:00,1.083727545,1.068623491,1.006747136,0.985706259,0.997518883
5105,2225,03/04/2023 16:00,1.088507333,1.068623491,1.006747136,0.985706259,0.997518883
5106,2226,03/04/2023 17:00,1.099249039,1.068623491,1.006747136,0.985706259,0.997518883
5107,2227,03/04/2023 18:00,1.0953741,1.068623491,1.006747136,0.985706259,0.997518883
5108,2228,03/04/2023 19:00,1.094514583,1.068623491,1.006747136,0.985706259,0.997518883
5109,2229,03/04/2023 20:00,1.093256001,1.068623491,1.006747136,0.985706259,0.997518883
5110,2230,03/04/2023 21:00,1.091551262,1.068623491,1.006747136,0.985706259,0.997518883
5111,2231,03/04/2023 22:00,1.089228185,1.068623491,1.006747136,0.985706259,0.997518883
5112,2232,03/04/2023 23:00,1.094370073,1.068623491,1.006747136,0.985706259,0.997518883
5113,2233,04/04/2023 0:00,1.100724075,1.068630481,1.008530268,0.986333394,0.997717103
5114,2234,04/04/2023 1:00,1.096350753,1.068630481,1.008530268,0.986333394,0.997717103
5115,2235,04/04/2023 2:00,1.095425212,1.068630481,1.008530268,0.986333394,0.997717103
5116,2236,04/04/2023 3:00,1.092673957,1.068630481,1.008530268,0.986333394,0.997717103
5117,2237,04/04/2023 4:00,1.088883761,1.068630481,1.008530268,0.986333394,0.997717103
5118,2238,04/04/2023 5:00,1.085454767,1.068630481,1.008530268,0.986333394,0.997717103
5119,2239,04/04/2023 6:00,1.081254501,1.068630481,1.008530268,0.986333394,0.997717103
5120,2240,04/04/2023 7:00,1.084187793,1.068630481,1.008530268,0.986333394,0.997717103
5121,2241,04/04/2023 8:00,1.080458142,1.068630481,1.008530268,0.986333394,0.997717103
5122,2242,04/04/2023 9:00,1.079285051,1.068630481,1.008530268,0.986333394,0.997717103
5123,2243,04/04/2023 10:00,1.074777813,1.068630481,1.008530268,0.986333394,0.997717103
5124,2244,04/04/2023 11:00,1.072108064,1.068630481,1.008530268,0.986333394,0.997717103
5125,2245,04/04/2023 12:00,1.069601106,1.068541263,1.009448246,0.987268363,0.998356229
5126,2246,04/04/2023 13:00,1.066860952,1.068541263,1.009448246,0.987268363,0.998356229
5127,2247,04/04/2023 14:00,1.065042632,1.068541263,1.009448246,0.987268363,0.998356229
5128,2248,04/04/2023 15:00,1.071837405,1.068541263,1.009448246,0.987268363,0.998356229
5129,2249,04/04/2023 16:00,1.068015633,1.068541263,1.009448246,0.987268363,0.998356229
5130,2250,04/04/2023 17:00,1.063381786,1.068541263,1.009448246,0.987268363,0.998356229
5131,2251,04/04/2023 18:00,1.060185524,1.068541263,1.009448246,0.987268363,0.998356229
5132,2252,04/04/2023 19:00,1.069662302,1.068541263,1.009448246,0.987268363,0.998356229
5133,2253,04/04/2023 20:00,1.068277898,1.068541263,1.009448246,0.987268363,0.998356229
5134,2254,04/04/2023 21:00,1.080129949,1.068541263,1.009448246,0.987268363,0.998356229
5135,2255,04/04/2023 22:00,1.078228613,1.068541263,1.009448246,0.987268363,0.998356229
5136,2256,04/04/2023 23:00,1.077255087,1.068541263,1.009448246,0.987268363,0.998356229
5137,2257,05/04/2023 0:00,1.074609737,1.068541263,1.009716073,0.988444718,0.998579291
5138,2258,05/04/2023 1:00,1.07118567,1.068541263,1.009716073,0.988444718,0.998579291
5139,2259,05/04/2023 2:00,1.069079983,1.068541263,1.009716073,0.988444718,0.998579291
5140,2260,05/04/2023 3:00,1.072732084,1.068541263,1.009716073,0.988444718,0.998579291
5141,2261,05/04/2023 4:00,1.068264523,1.068541263,1.009716073,0.988444718,0.998579291
5142,2262,05/04/2023 5:00,1.065325525,1.068541263,1.009716073,0.988444718,0.998579291
5143,2263,05/04/2023 6:00,1.063496576,1.068541263,1.009716073,0.988444718,0.998579291
5144,2264,05/04/2023 7:00,1.058823479,1.068541263,1.009716073,0.988444718,0.998579291
5145,2265,05/04/2023 8:00,1.065975403,1.068541263,1.009716073,0.988444718,0.998579291
5146,2266,05/04/2023 9:00,1.065223422,1.068541263,1.009716073,0.988444718,0.998579291
5147,2267,05/04/2023 10:00,1.073892631,1.068541263,1.009716073,0.988444718,0.998579291
5148,2268,05/04/2023 11:00,1.073156102,1.068541263,1.009716073,0.988444718,0.998579291
5149,2269,05/04/2023 12:00,1.071317073,1.066702042,1.010440004,0.988642304,0.998453687
5150,2270,05/04/2023 13:00,1.06794866,1.066702042,1.010440004,0.988642304,0.998453687
5151,2271,05/04/2023 14:00,1.065729639,1.066702042,1.010440004,0.988642304,0.998453687
5152,2272,05/04/2023 15:00,1.075955942,1.066702042,1.010440004,0.988642304,0.998453687
5153,2273,05/04/2023 16:00,1.072801963,1.066702042,1.010440004,0.988642304,0.998453687
5154,2274,05/04/2023 17:00,1.08236854,1.066702042,1.010440004,0.988642304,0.998453687
5155,2275,05/04/2023 18:00,1.081231405,1.066702042,1.010440004,0.988642304,0.998453687
5156,2276,05/04/2023 19:00,1.080025097,1.066702042,1.010440004,0.988642304,0.998453687
5157,2277,05/04/2023 20:00,1.083827421,1.066702042,1.010440004,0.988642304,0.998453687
5158,2278,05/04/2023 21:00,1.079639815,1.066702042,1.010440004,0.988642304,0.998453687
5159,2279,05/04/2023 22:00,1.089052731,1.066702042,1.010440004,0.988642304,0.998453687
5160,2280,05/04/2023 23:00,1.084820121,1.066702042,1.010440004,0.988642304,0.998453687
5161,2281,06/04/2023 0:00,1.083009479,1.066702042,1.011352935,0.988821443,0.998579664
5162,2282,06/04/2023 1:00,1.082212686,1.066702042,1.011352935,0.988821443,0.998579664
5163,2283,06/04/2023 2:00,1.078695119,1.066702042,1.011352935,0.988821443,0.998579664
5164,2284,06/04/2023 3:00,1.089277953,1.066702042,1.011352935,0.988821443,0.998579664
5165,2285,06/04/2023 4:00,1.092029133,1.066702042,1.011352935,0.988821443,0.998579664
5166,2286,06/04/2023 5:00,1.088328182,1.066702042,1.011352935,0.988821443,0.998579664
5167,2287,06/04/2023 6:00,1.083765883,1.066702042,1.011352935,0.988821443,0.998579664
5168,2288,06/04/2023 7:00,1.080885419,1.066702042,1.011352935,0.988821443,0.998579664
5169,2289,06/04/2023 8:00,1.07765684,1.066702042,1.011352935,0.988821443,0.998579664
5170,2290,06/04/2023 9:00,1.072976012,1.066702042,1.011352935,0.988821443,0.998579664
5171,2291,06/04/2023 10:00,1.078538849,1.066702042,1.011352935,0.988821443,0.998579664
5172,2292,06/04/2023 11:00,1.075516377,1.066702042,1.011352935,0.988821443,0.998579664
5173,2293,06/04/2023 12:00,1.072624616,1.066702042,1.013231935,0.989877936,0.9991339
5174,2294,06/04/2023 13:00,1.081262145,1.066702042,1.013231935,0.989877936,0.9991339
5175,2295,06/04/2023 14:00,1.086316966,1.066702042,1.013231935,0.989877936,0.9991339
5176,2296,06/04/2023 15:00,1.082459195,1.066702042,1.013231935,0.989877936,0.9991339
5177,2297,06/04/2023 16:00,1.080671318,1.066702042,1.013231935,0.989877936,0.9991339
5178,2298,06/04/2023 17:00,1.076253255,1.066702042,1.013231935,0.989877936,0.9991339
5179,2299,06/04/2023 18:00,1.088999523,1.066702042,1.013231935,0.989877936,0.9991339
5180,2300,06/04/2023 19:00,1.086216905,1.066702042,1.013231935,0.989877936,0.9991339
5181,2301,06/04/2023 20:00,1.088412876,1.066702042,1.013231935,0.989877936,0.9991339
5182,2302,06/04/2023 21:00,1.084219954,1.066702042,1.013231935,0.989877936,0.9991339
5183,2303,06/04/2023 22:00,1.094424506,1.066702042,1.013231935,0.989877936,0.9991339
5184,2304,06/04/2023 23:00,1.100257232,1.066702042,1.013231935,0.989877936,0.9991339
5185,2305,07/04/2023 0:00,1.096368456,1.066702042,1.014207957,0.990255391,0.999778056
5186,2306,07/04/2023 1:00,1.092337707,1.066702042,1.014207957,0.990255391,0.999778056
5187,2307,07/04/2023 2:00,1.089864351,1.066702042,1.014207957,0.990255391,0.999778056
5188,2308,07/04/2023 3:00,1.088745345,1.066702042,1.014207957,0.990255391,0.999778056
5189,2309,07/04/2023 4:00,1.088080115,1.066702042,1.014207957,0.990255391,0.999778056
5190,2310,07/04/2023 5:00,1.084422632,1.066702042,1.014207957,0.990255391,0.999778056
5191,2311,07/04/2023 6:00,1.081699484,1.066702042,1.014207957,0.990255391,0.999778056
5192,2312,07/04/2023 7:00,1.08113477,1.066702042,1.014207957,0.990255391,0.999778056
5193,2313,07/04/2023 8:00,1.077517598,1.066702042,1.014207957,0.990255391,0.999778056
5194,2314,07/04/2023 9:00,1.089673897,1.066702042,1.014207957,0.990255391,0.999778056
5195,2315,07/04/2023 10:00,1.086282209,1.066702042,1.014207957,0.990255391,0.999778056
5196,2316,07/04/2023 11:00,1.09265752,1.066702042,1.014207957,0.990255391,0.999778056
5197,2317,07/04/2023 12:00,1.092172684,1.068661822,1.016890253,0.990974727,1.000084116
5198,2318,07/04/2023 13:00,1.095389973,1.068661822,1.016890253,0.990974727,1.000084116
5199,2319,07/04/2023 14:00,1.091216672,1.068661822,1.016890253,0.990974727,1.000084116
5200,2320,07/04/2023 15:00,1.100362318,1.068661822,1.016890253,0.990974727,1.000084116
5201,2321,07/04/2023 16:00,1.098516404,1.068661822,1.016890253,0.990974727,1.000084116
5202,2322,07/04/2023 17:00,1.096251482,1.068661822,1.016890253,0.990974727,1.000084116
5203,2323,07/04/2023 18:00,1.098890388,1.068661822,1.016890253,0.990974727,1.000084116
5204,2324,07/04/2023 19:00,1.104902088,1.068661822,1.016890253,0.990974727,1.000084116
5205,2325,07/04/2023 20:00,1.112510089,1.068661822,1.016890253,0.990974727,1.000084116
5206,2326,07/04/2023 21:00,1.110628789,1.068661822,1.016890253,0.990974727,1.000084116
5207,2327,07/04/2023 22:00,1.108599417,1.068661822,1.016890253,0.990974727,1.000084116
5208,2328,07/04/2023 23:00,1.107129282,1.068661822,1.016890253,0.990974727,1.000084116
5209,2329,08/04/2023 0:00,1.104255056,1.070615945,1.018169181,0.991425824,0.99985709
5210,2330,08/04/2023 1:00,1.101561779,1.070615945,1.018169181,0.991425824,0.99985709
5211,2331,08/04/2023 2:00,1.104326781,1.070615945,1.018169181,0.991425824,0.99985709
5212,2332,08/04/2023 3:00,1.102053061,1.070615945,1.018169181,0.991425824,0.99985709
5213,2333,08/04/2023 4:00,1.108253132,1.070615945,1.018169181,0.991425824,0.99985709
5214,2334,08/04/2023 5:00,1.111531745,1.070615945,1.018169181,0.991425824,0.99985709
5215,2335,08/04/2023 6:00,1.110611287,1.070615945,1.018169181,0.991425824,0.99985709
5216,2336,08/04/2023 7:00,1.114185681,1.070615945,1.018169181,0.991425824,0.99985709
5217,2337,08/04/2023 8:00,1.109750491,1.070615945,1.018169181,0.991425824,0.99985709
5218,2338,08/04/2023 9:00,1.104974373,1.070615945,1.018169181,0.991425824,0.99985709
5219,2339,08/04/2023 10:00,1.110912443,1.070615945,1.018169181,0.991425824,0.99985709
5220,2340,08/04/2023 11:00,1.107394931,1.070615945,1.018169181,0.991425824,0.99985709
5221,2341,08/04/2023 12:00,1.104824162,1.068623491,1.018336876,0.991701396,0.999443962
5222,2342,08/04/2023 13:00,1.103140482,1.068623491,1.018336876,0.991701396,0.999443962
5223,2343,08/04/2023 14:00,1.110431439,1.068623491,1.018336876,0.991701396,0.999443962
5224,2344,08/04/2023 15:00,1.108365405,1.068623491,1.018336876,0.991701396,0.999443962
5225,2345,08/04/2023 16:00,1.104632591,1.068623491,1.018336876,0.991701396,0.999443962
5226,2346,08/04/2023 17:00,1.100644627,1.068623491,1.018336876,0.991701396,0.999443962
5227,2347,08/04/2023 18:00,1.095933668,1.068623491,1.018336876,0.991701396,0.999443962
5228,2348,08/04/2023 19:00,1.091292196,1.068623491,1.018336876,0.991701396,0.999443962
5229,2349,08/04/2023 20:00,1.088773926,1.068623491,1.018336876,0.991701396,0.999443962
5230,2350,08/04/2023 21:00,1.08606731,1.068623491,1.018336876,0.991701396,0.999443962
5231,2351,08/04/2023 22:00,1.080913013,1.068623491,1.018336876,0.991701396,0.999443962
5232,2352,08/04/2023 23:00,1.078343219,1.068623491,1.018336876,0.991701396,0.999443962
5233,2353,09/04/2023 0:00,1.075298011,1.065415717,1.01843133,0.991907322,0.999672387
5234,2354,09/04/2023 1:00,1.070323594,1.065415717,1.01843133,0.991907322,0.999672387
5235,2355,09/04/2023 2:00,1.06511915,1.065415717,1.01843133,0.991907322,0.999672387
5236,2356,09/04/2023 3:00,1.063138467,1.065415717,1.01843133,0.991907322,0.999672387
5237,2357,09/04/2023 4:00,1.057847877,1.065415717,1.01843133,0.991907322,0.999672387
5238,2358,09/04/2023 5:00,1.070464097,1.065415717,1.01843133,0.991907322,0.999672387
5239,2359,09/04/2023 6:00,1.065892695,1.065415717,1.01843133,0.991907322,0.999672387
5240,2360,09/04/2023 7:00,1.061666,1.065415717,1.01843133,0.991907322,0.999672387
5241,2361,09/04/2023 8:00,1.057550555,1.065415717,1.01843133,0.991907322,0.999672387
5242,2362,09/04/2023 9:00,1.055518153,1.065415717,1.01843133,0.991907322,0.999672387
5243,2363,09/04/2023 10:00,1.054138684,1.065415717,1.01843133,0.991907322,0.999672387
5244,2364,09/04/2023 11:00,1.057062926,1.065415717,1.01843133,0.991907322,0.999672387
5245,2365,09/04/2023 12:00,1.059130134,1.063702254,1.021009795,0.992033965,0.99985709
5246,2366,09/04/2023 13:00,1.064786909,1.063702254,1.021009795,0.992033965,0.99985709
5247,2367,09/04/2023 14:00,1.063291056,1.063702254,1.021009795,0.992033965,0.99985709
5248,2368,09/04/2023 15:00,1.0624704,1.063702254,1.021009795,0.992033965,0.99985709
5249,2369,09/04/2023 16:00,1.059133426,1.063702254,1.021009795,0.992033965,0.99985709
5250,2370,09/04/2023 17:00,1.055637772,1.063702254,1.021009795,0.992033965,0.99985709
5251,2371,09/04/2023 18:00,1.053234201,1.063702254,1.021009795,0.992033965,0.99985709
5252,2372,09/04/2023 19:00,1.061250914,1.063702254,1.021009795,0.992033965,0.99985709
5253,2373,09/04/2023 20:00,1.057766434,1.063702254,1.021009795,0.992033965,0.99985709
5254,2374,09/04/2023 21:00,1.068242757,1.063702254,1.021009795,0.992033965,0.99985709
5255,2375,09/04/2023 22:00,1.066171696,1.063702254,1.021009795,0.992033965,0.99985709
5256,2376,09/04/2023 23:00,1.069199339,1.063702254,1.021009795,0.992033965,0.99985709
5257,2377,10/04/2023 0:00,1.064244286,1.064847592,1.022336023,0.993151556,0.999879901
5258,2378,10/04/2023 1:00,1.075789025,1.064847592,1.022336023,0.993151556,0.999879901
5259,2379,10/04/2023 2:00,1.082457815,1.064847592,1.022336023,0.993151556,0.999879901
5260,2380,10/04/2023 3:00,1.078463426,1.064847592,1.022336023,0.993151556,0.999879901
5261,2381,10/04/2023 4:00,1.075421467,1.064847592,1.022336023,0.993151556,0.999879901
5262,2382,10/04/2023 5:00,1.072715449,1.064847592,1.022336023,0.993151556,0.999879901
5263,2383,10/04/2023 6:00,1.068478693,1.064847592,1.022336023,0.993151556,0.999879901
5264,2384,10/04/2023 7:00,1.075185668,1.064847592,1.022336023,0.993151556,0.999879901
5265,2385,10/04/2023 8:00,1.072249553,1.064847592,1.022336023,0.993151556,0.999879901
5266,2386,10/04/2023 9:00,1.081817187,1.064847592,1.022336023,0.993151556,0.999879901
5267,2387,10/04/2023 10:00,1.078116372,1.064847592,1.022336023,0.993151556,0.999879901
5268,2388,10/04/2023 11:00,1.074874346,1.064847592,1.022336023,0.993151556,0.999879901
5269,2389,10/04/2023 12:00,1.07080522,1.064847592,1.022680424,0.993662108,0.99985709
5270,2390,10/04/2023 13:00,1.067453221,1.064847592,1.022680424,0.993662108,0.99985709
5271,2391,10/04/2023 14:00,1.065626667,1.064847592,1.022680424,0.993662108,0.99985709
5272,2392,10/04/2023 15:00,1.0749672,1.064847592,1.022680424,0.993662108,0.99985709
5273,2393,10/04/2023 16:00,1.073037308,1.064847592,1.022680424,0.993662108,0.99985709
5274,2394,10/04/2023 17:00,1.068977993,1.064847592,1.022680424,0.993662108,0.99985709
5275,2395,10/04/2023 18:00,1.067628296,1.064847592,1.022680424,0.993662108,0.99985709
5276,2396,10/04/2023 19:00,1.073166395,1.064847592,1.022680424,0.993662108,0.99985709
5277,2397,10/04/2023 20:00,1.070587949,1.064847592,1.022680424,0.993662108,0.99985709
5278,2398,10/04/2023 21:00,1.075554045,1.064847592,1.022680424,0.993662108,0.99985709
5279,2399,10/04/2023 22:00,1.071574709,1.064847592,1.022680424,0.993662108,0.99985709
5280,2400,10/04/2023 23:00,1.068726463,1.064847592,1.022680424,0.993662108,0.99985709
5281,2401,11/04/2023 0:00,1.067689373,1.063702254,1.023086414,0.993846019,0.999778056
5282,2402,11/04/2023 1:00,1.062749413,1.063702254,1.023086414,0.993846019,0.999778056
5283,2403,11/04/2023 2:00,1.0668738,1.063702254,1.023086414,0.993846019,0.999778056
5284,2404,11/04/2023 3:00,1.064219051,1.063702254,1.023086414,0.993846019,0.999778056
5285,2405,11/04/2023 4:00,1.063461085,1.063702254,1.023086414,0.993846019,0.999778056
5286,2406,11/04/2023 5:00,1.068672124,1.063702254,1.023086414,0.993846019,0.999778056
5287,2407,11/04/2023 6:00,1.06726471,1.063702254,1.023086414,0.993846019,0.999778056
5288,2408,11/04/2023 7:00,1.073964835,1.063702254,1.023086414,0.993846019,0.999778056
5289,2409,11/04/2023 8:00,1.077518978,1.063702254,1.023086414,0.993846019,0.999778056
5290,2410,11/04/2023 9:00,1.076171187,1.063702254,1.023086414,0.993846019,0.999778056
5291,2411,11/04/2023 10:00,1.074024938,1.063702254,1.023086414,0.993846019,0.999778056
5292,2412,11/04/2023 11:00,1.069275978,1.063702254,1.023086414,0.993846019,0.999778056
5293,2413,11/04/2023 12:00,1.065037861,1.063456814,1.024370476,0.995354036,0.9991339
5294,2414,11/04/2023 13:00,1.0635587,1.063456814,1.024370476,0.995354036,0.9991339
5295,2415,11/04/2023 14:00,1.068345536,1.063456814,1.024370476,0.995354036,0.9991339
5296,2416,11/04/2023 15:00,1.066894225,1.063456814,1.024370476,0.995354036,0.9991339
5297,2417,11/04/2023 16:00,1.063776988,1.063456814,1.024370476,0.995354036,0.9991339
5298,2418,11/04/2023 17:00,1.071323316,1.063456814,1.024370476,0.995354036,0.9991339
5299,2419,11/04/2023 18:00,1.065962289,1.063456814,1.024370476,0.995354036,0.9991339
5300,2420,11/04/2023 19:00,1.061617146,1.063456814,1.024370476,0.995354036,0.9991339
5301,2421,11/04/2023 20:00,1.0570777,1.063456814,1.024370476,0.995354036,0.9991339
5302,2422,11/04/2023 21:00,1.064356669,1.063456814,1.024370476,0.995354036,0.9991339
5303,2423,11/04/2023 22:00,1.062966534,1.063456814,1.024370476,0.995354036,0.9991339
5304,2424,11/04/2023 23:00,1.057512305,1.063456814,1.024370476,0.995354036,0.9991339
5305,2425,12/04/2023 0:00,1.056504497,1.063170692,1.024370476,0.995542926,0.999672387
5306,2426,12/04/2023 1:00,1.05879984,1.063170692,1.024370476,0.995542926,0.999672387
5307,2427,12/04/2023 2:00,1.064664179,1.063170692,1.024370476,0.995542926,0.999672387
5308,2428,12/04/2023 3:00,1.067840297,1.063170692,1.024370476,0.995542926,0.999672387
5309,2429,12/04/2023 4:00,1.064149982,1.063170692,1.024370476,0.995542926,0.999672387
5310,2430,12/04/2023 5:00,1.05922707,1.063170692,1.024370476,0.995542926,0.999672387
5311,2431,12/04/2023 6:00,1.073671923,1.063170692,1.024370476,0.995542926,0.999672387
5312,2432,12/04/2023 7:00,1.071268942,1.063170692,1.024370476,0.995542926,0.999672387
5313,2433,12/04/2023 8:00,1.07954192,1.063170692,1.024370476,0.995542926,0.999672387
5314,2434,12/04/2023 9:00,1.076139516,1.063170692,1.024370476,0.995542926,0.999672387
5315,2435,12/04/2023 10:00,1.082866686,1.063170692,1.024370476,0.995542926,0.999672387
5316,2436,12/04/2023 11:00,1.079356052,1.063170692,1.024370476,0.995542926,0.999672387
5317,2437,12/04/2023 12:00,1.081634903,1.063702254,1.025193256,0.996544625,0.99985709
5318,2438,12/04/2023 13:00,1.078134147,1.063702254,1.025193256,0.996544625,0.99985709
5319,2439,12/04/2023 14:00,1.074858886,1.063702254,1.025193256,0.996544625,0.99985709
5320,2440,12/04/2023 15:00,1.071642748,1.063702254,1.025193256,0.996544625,0.99985709
5321,2441,12/04/2023 16:00,1.068930878,1.063702254,1.025193256,0.996544625,0.99985709
5322,2442,12/04/2023 17:00,1.065678721,1.063702254,1.025193256,0.996544625,0.99985709
5323,2443,12/04/2023 18:00,1.064189011,1.063702254,1.025193256,0.996544625,0.99985709
5324,2444,12/04/2023 19:00,1.062524211,1.063702254,1.025193256,0.996544625,0.99985709
5325,2445,12/04/2023 20:00,1.071121826,1.063702254,1.025193256,0.996544625,0.99985709
5326,2446,12/04/2023 21:00,1.069700062,1.063702254,1.025193256,0.996544625,0.99985709
5327,2447,12/04/2023 22:00,1.067218688,1.063702254,1.025193256,0.996544625,0.99985709
5328,2448,12/04/2023 23:00,1.063544832,1.063702254,1.025193256,0.996544625,0.99985709
5329,2449,13/04/2023 0:00,1.058938046,1.063702254,1.026921918,0.996826103,0.999879901
5330,2450,13/04/2023 1:00,1.057713509,1.063702254,1.026921918,0.996826103,0.999879901
5331,2451,13/04/2023 2:00,1.055507598,1.063702254,1.026921918,0.996826103,0.999879901
5332,2452,13/04/2023 3:00,1.052393854,1.063702254,1.026921918,0.996826103,0.999879901
5333,2453,13/04/2023 4:00,1.050822353,1.063702254,1.026921918,0.996826103,0.999879901
5334,2454,13/04/2023 5:00,1.047883966,1.063702254,1.026921918,0.996826103,0.999879901
5335,2455,13/04/2023 6:00,1.060972758,1.063702254,1.026921918,0.996826103,0.999879901
5336,2456,13/04/2023 7:00,1.071048698,1.063702254,1.026921918,0.996826103,0.999879901
5337,2457,13/04/2023 8:00,1.077970348,1.063702254,1.026921918,0.996826103,0.999879901
5338,2458,13/04/2023 9:00,1.074599751,1.063702254,1.026921918,0.996826103,0.999879901
5339,2459,13/04/2023 10:00,1.079450488,1.063702254,1.026921918,0.996826103,0.999879901
5340,2460,13/04/2023 11:00,1.075079744,1.063702254,1.026921918,0.996826103,0.999879901
5341,2461,13/04/2023 12:00,1.074153328,1.064702884,1.027876645,0.997717103,1.000180465
5342,2462,13/04/2023 13:00,1.079273001,1.064702884,1.027876645,0.997717103,1.000180465
5343,2463,13/04/2023 14:00,1.076088403,1.064702884,1.027876645,0.997717103,1.000180465
5344,2464,13/04/2023 15:00,1.072730138,1.064702884,1.027876645,0.997717103,1.000180465
5345,2465,13/04/2023 16:00,1.069740327,1.064702884,1.027876645,0.997717103,1.000180465
5346,2466,13/04/2023 17:00,1.067663388,1.064702884,1.027876645,0.997717103,1.000180465
5347,2467,13/04/2023 18:00,1.063382222,1.064702884,1.027876645,0.997717103,1.000180465
5348,2468,13/04/2023 19:00,1.059509898,1.064702884,1.027876645,0.997717103,1.000180465
5349,2469,13/04/2023 20:00,1.054737198,1.064702884,1.027876645,0.997717103,1.000180465
5350,2470,13/04/2023 21:00,1.052800872,1.064702884,1.027876645,0.997717103,1.000180465
5351,2471,13/04/2023 22:00,1.05012908,1.064702884,1.027876645,0.997717103,1.000180465
5352,2472,13/04/2023 23:00,1.058896826,1.064702884,1.027876645,0.997717103,1.000180465
5353,2473,14/04/2023 0:00,1.056182406,1.063456814,1.029450556,0.997893223,0.999778056
5354,2474,14/04/2023 1:00,1.055157647,1.063456814,1.029450556,0.997893223,0.999778056
5355,2475,14/04/2023 2:00,1.058803065,1.063456814,1.029450556,0.997893223,0.999778056
5356,2476,14/04/2023 3:00,1.057960579,1.063456814,1.029450556,0.997893223,0.999778056
5357,2477,14/04/2023 4:00,1.064308976,1.063456814,1.029450556,0.997893223,0.999778056
5358,2478,14/04/2023 5:00,1.061682724,1.063456814,1.029450556,0.997893223,0.999778056
5359,2479,14/04/2023 6:00,1.058592309,1.063456814,1.029450556,0.997893223,0.999778056
5360,2480,14/04/2023 7:00,1.05563061,1.063456814,1.029450556,0.997893223,0.999778056
5361,2481,14/04/2023 8:00,1.050924283,1.063456814,1.029450556,0.997893223,0.999778056
5362,2482,14/04/2023 9:00,1.047090139,1.063456814,1.029450556,0.997893223,0.999778056
5363,2483,14/04/2023 10:00,1.044911006,1.063456814,1.029450556,0.997893223,0.999778056
5364,2484,14/04/2023 11:00,1.057250952,1.063456814,1.029450556,0.997893223,0.999778056
5365,2485,14/04/2023 12:00,1.053953489,1.063170692,1.029828429,0.998579664,0.999027541
5366,2486,14/04/2023 13:00,1.049890217,1.063170692,1.029828429,0.998579664,0.999027541
5367,2487,14/04/2023 14:00,1.046750155,1.063170692,1.029828429,0.998579664,0.999027541
5368,2488,14/04/2023 15:00,1.053102206,1.063170692,1.029828429,0.998579664,0.999027541
5369,2489,14/04/2023 16:00,1.063368046,1.063170692,1.029828429,0.998579664,0.999027541
5370,2490,14/04/2023 17:00,1.06264542,1.063170692,1.029828429,0.998579664,0.999027541
5371,2491,14/04/2023 18:00,1.05822613,1.063170692,1.029828429,0.998579664,0.999027541
5372,2492,14/04/2023 19:00,1.054903481,1.063170692,1.029828429,0.998579664,0.999027541
5373,2493,14/04/2023 20:00,1.064064341,1.063170692,1.029828429,0.998579664,0.999027541
5374,2494,14/04/2023 21:00,1.068155318,1.063170692,1.029828429,0.998579664,0.999027541
5375,2495,14/04/2023 22:00,1.074666361,1.063170692,1.029828429,0.998579664,0.999027541
5376,2496,14/04/2023 23:00,1.08033502,1.063170692,1.029828429,0.998579664,0.999027541
5377,2497,15/04/2023 0:00,1.082019944,1.064386395,1.032634246,0.999778056,0.998885288
5378,2498,15/04/2023 1:00,1.091417955,1.064386395,1.032634246,0.999778056,0.998885288
5379,2499,15/04/2023 2:00,1.087909692,1.064386395,1.032634246,0.999778056,0.998885288
5380,2500,15/04/2023 3:00,1.095746241,1.064386395,1.032634246,0.999778056,0.998885288
5381,2501,15/04/2023 4:00,1.094182721,1.064386395,1.032634246,0.999778056,0.998885288
5382,2502,15/04/2023 5:00,1.091057736,1.064386395,1.032634246,0.999778056,0.998885288
5383,2503,15/04/2023 6:00,1.09717567,1.064386395,1.032634246,0.999778056,0.998885288
5384,2504,15/04/2023 7:00,1.094508642,1.064386395,1.032634246,0.999778056,0.998885288
5385,2505,15/04/2023 8:00,1.09248824,1.064386395,1.032634246,0.999778056,0.998885288
5386,2506,15/04/2023 9:00,1.090712746,1.064386395,1.032634246,0.999778056,0.998885288
5387,2507,15/04/2023 10:00,1.086347272,1.064386395,1.032634246,0.999778056,0.998885288
5388,2508,15/04/2023 11:00,1.093131915,1.064386395,1.032634246,0.999778056,0.998885288
5389,2509,15/04/2023 12:00,1.090230119,1.065415717,1.034755807,1.000747199,0.999027541
5390,2510,15/04/2023 13:00,1.089060081,1.065415717,1.034755807,1.000747199,0.999027541
5391,2511,15/04/2023 14:00,1.08846832,1.065415717,1.034755807,1.000747199,0.999027541
5392,2512,15/04/2023 15:00,1.084012495,1.065415717,1.034755807,1.000747199,0.999027541
5393,2513,15/04/2023 16:00,1.081030289,1.065415717,1.034755807,1.000747199,0.999027541
5394,2514,15/04/2023 17:00,1.077353509,1.065415717,1.034755807,1.000747199,0.999027541
5395,2515,15/04/2023 18:00,1.085107344,1.065415717,1.034755807,1.000747199,0.999027541
5396,2516,15/04/2023 19:00,1.081864048,1.065415717,1.034755807,1.000747199,0.999027541
5397,2517,15/04/2023 20:00,1.079055907,1.065415717,1.034755807,1.000747199,0.999027541
5398,2518,15/04/2023 21:00,1.075808442,1.065415717,1.034755807,1.000747199,0.999027541
5399,2519,15/04/2023 22:00,1.07216223,1.065415717,1.034755807,1.000747199,0.999027541
5400,2520,15/04/2023 23:00,1.070088001,1.065415717,1.034755807,1.000747199,0.999027541
5401,2521,16/04/2023 0:00,1.068023455,1.064702884,1.035004978,1.001090885,0.999443962
5402,2522,16/04/2023 1:00,1.066964024,1.064702884,1.035004978,1.001090885,0.999443962
5403,2523,16/04/2023 2:00,1.062348378,1.064702884,1.035004978,1.001090885,0.999443962
5404,2524,16/04/2023 3:00,1.064706475,1.064702884,1.035004978,1.001090885,0.999443962
5405,2525,16/04/2023 4:00,1.061040252,1.064702884,1.035004978,1.001090885,0.999443962
5406,2526,16/04/2023 5:00,1.05811617,1.064702884,1.035004978,1.001090885,0.999443962
5407,2527,16/04/2023 6:00,1.05582599,1.064702884,1.035004978,1.001090885,0.999443962
5408,2528,16/04/2023 7:00,1.051779245,1.064702884,1.035004978,1.001090885,0.999443962
5409,2529,16/04/2023 8:00,1.048012235,1.064702884,1.035004978,1.001090885,0.999443962
5410,2530,16/04/2023 9:00,1.060436313,1.064702884,1.035004978,1.001090885,0.999443962
5411,2531,16/04/2023 10:00,1.056218719,1.064702884,1.035004978,1.001090885,0.999443962
5412,2532,16/04/2023 11:00,1.053070918,1.064702884,1.035004978,1.001090885,0.999443962
5413,2533,16/04/2023 12:00,1.048847696,1.063702254,1.035990261,1.001682017,0.9991339
5414,2534,16/04/2023 13:00,1.04438863,1.063702254,1.035990261,1.001682017,0.9991339
5415,2535,16/04/2023 14:00,1.043200073,1.063702254,1.035990261,1.001682017,0.9991339
5416,2536,16/04/2023 15:00,1.041692784,1.063702254,1.035990261,1.001682017,0.9991339
5417,2537,16/04/2023 16:00,1.038804974,1.063702254,1.035990261,1.001682017,0.9991339
5418,2538,16/04/2023 17:00,1.034612163,1.063702254,1.035990261,1.001682017,0.9991339
5419,2539,16/04/2023 18:00,1.031484799,1.063702254,1.035990261,1.001682017,0.9991339
5420,2540,16/04/2023 19:00,1.026067919,1.063702254,1.035990261,1.001682017,0.9991339
5421,2541,16/04/2023 20:00,1.039165135,1.063702254,1.035990261,1.001682017,0.9991339
5422,2542,16/04/2023 21:00,1.038382704,1.063702254,1.035990261,1.001682017,0.9991339
5423,2543,16/04/2023 22:00,1.036990174,1.063702254,1.035990261,1.001682017,0.9991339
5424,2544,16/04/2023 23:00,1.03589065,1.063702254,1.035990261,1.001682017,0.9991339
5425,2545,17/04/2023 0:00,1.042581541,1.063456814,1.037679436,1.002379545,0.999672387
5426,2546,17/04/2023 1:00,1.046617828,1.063456814,1.037679436,1.002379545,0.999672387
5427,2547,17/04/2023 2:00,1.041738002,1.063456814,1.037679436,1.002379545,0.999672387
5428,2548,17/04/2023 3:00,1.037600428,1.063456814,1.037679436,1.002379545,0.999672387
5429,2549,17/04/2023 4:00,1.034837957,1.063456814,1.037679436,1.002379545,0.999672387
5430,2550,17/04/2023 5:00,1.031860284,1.063456814,1.037679436,1.002379545,0.999672387
5431,2551,17/04/2023 6:00,1.028098046,1.063456814,1.037679436,1.002379545,0.999672387
5432,2552,17/04/2023 7:00,1.030147259,1.063456814,1.037679436,1.002379545,0.999672387
5433,2553,17/04/2023 8:00,1.032847904,1.063456814,1.037679436,1.002379545,0.999672387
5434,2554,17/04/2023 9:00,1.044142753,1.063456814,1.037679436,1.002379545,0.999672387
5435,2555,17/04/2023 10:00,1.04115963,1.063456814,1.037679436,1.002379545,0.999672387
5436,2556,17/04/2023 11:00,1.052280671,1.063456814,1.037679436,1.002379545,0.999672387
5437,2557,17/04/2023 12:00,1.04800377,1.063456814,1.038421241,1.002812788,0.999672387
5438,2558,17/04/2023 13:00,1.047427748,1.063456814,1.038421241,1.002812788,0.999672387
5439,2559,17/04/2023 14:00,1.045391051,1.063456814,1.038421241,1.002812788,0.999672387
5440,2560,17/04/2023 15:00,1.042248957,1.063456814,1.038421241,1.002812788,0.999672387
5441,2561,17/04/2023 16:00,1.047509995,1.063456814,1.038421241,1.002812788,0.999672387
5442,2562,17/04/2023 17:00,1.04618482,1.063456814,1.038421241,1.002812788,0.999672387
5443,2563,17/04/2023 18:00,1.055619378,1.063456814,1.038421241,1.002812788,0.999672387
5444,2564,17/04/2023 19:00,1.061029499,1.063456814,1.038421241,1.002812788,0.999672387
5445,2565,17/04/2023 20:00,1.057658426,1.063456814,1.038421241,1.002812788,0.999672387
5446,2566,17/04/2023 21:00,1.062978123,1.063456814,1.038421241,1.002812788,0.999672387
5447,2567,17/04/2023 22:00,1.059063582,1.063456814,1.038421241,1.002812788,0.999672387
5448,2568,17/04/2023 23:00,1.062540526,1.063456814,1.038421241,1.002812788,0.999672387
5449,2569,18/04/2023 0:00,1.060112099,1.064386395,1.039872048,1.003613716,0.999672387
5450,2570,18/04/2023 1:00,1.070635248,1.064386395,1.039872048,1.003613716,0.999672387
5451,2571,18/04/2023 2:00,1.08082931,1.064386395,1.039872048,1.003613716,0.999672387
5452,2572,18/04/2023 3:00,1.077681515,1.064386395,1.039872048,1.003613716,0.999672387
5453,2573,18/04/2023 4:00,1.073756819,1.064386395,1.039872048,1.003613716,0.999672387
5454,2574,18/04/2023 5:00,1.08125694,1.064386395,1.039872048,1.003613716,0.999672387
5455,2575,18/04/2023 6:00,1.078653363,1.064386395,1.039872048,1.003613716,0.999672387
5456,2576,18/04/2023 7:00,1.084468748,1.064386395,1.039872048,1.003613716,0.999672387
5457,2577,18/04/2023 8:00,1.08366897,1.064386395,1.039872048,1.003613716,0.999672387
5458,2578,18/04/2023 9:00,1.086210746,1.064386395,1.039872048,1.003613716,0.999672387
5459,2579,18/04/2023 10:00,1.084417188,1.064386395,1.039872048,1.003613716,0.999672387
5460,2580,18/04/2023 11:00,1.091578007,1.064386395,1.039872048,1.003613716,0.999672387
5461,2581,18/04/2023 12:00,1.090588374,1.065415717,1.040458036,1.004223946,1.000180465
5462,2582,18/04/2023 13:00,1.099750795,1.065415717,1.040458036,1.004223946,1.000180465
5463,2583,18/04/2023 14:00,1.099226523,1.065415717,1.040458036,1.004223946,1.000180465
5464,2584,18/04/2023 15:00,1.097963168,1.065415717,1.040458036,1.004223946,1.000180465
5465,2585,18/04/2023 16:00,1.094070528,1.065415717,1.040458036,1.004223946,1.000180465
5466,2586,18/04/2023 17:00,1.091597134,1.065415717,1.040458036,1.004223946,1.000180465
5467,2587,18/04/2023 18:00,1.087556518,1.065415717,1.040458036,1.004223946,1.000180465
5468,2588,18/04/2023 19:00,1.086446326,1.065415717,1.040458036,1.004223946,1.000180465
5469,2589,18/04/2023 20:00,1.089503102,1.065415717,1.040458036,1.004223946,1.000180465
5470,2590,18/04/2023 21:00,1.091783587,1.065415717,1.040458036,1.004223946,1.000180465
5471,2591,18/04/2023 22:00,1.089616895,1.065415717,1.040458036,1.004223946,1.000180465
5472,2592,18/04/2023 23:00,1.086590356,1.065415717,1.040458036,1.004223946,1.000180465
5473,2593,19/04/2023 0:00,1.084968306,1.065415717,1.041255039,1.004253214,0.999879901
5474,2594,19/04/2023 1:00,1.080892794,1.065415717,1.041255039,1.004253214,0.999879901
5475,2595,19/04/2023 2:00,1.076590698,1.065415717,1.041255039,1.004253214,0.999879901
5476,2596,19/04/2023 3:00,1.074575469,1.065415717,1.041255039,1.004253214,0.999879901
5477,2597,19/04/2023 4:00,1.080683102,1.065415717,1.041255039,1.004253214,0.999879901
5478,2598,19/04/2023 5:00,1.076592485,1.065415717,1.041255039,1.004253214,0.999879901
5479,2599,19/04/2023 6:00,1.084299277,1.065415717,1.041255039,1.004253214,0.999879901
5480,2600,19/04/2023 7:00,1.094220834,1.065415717,1.041255039,1.004253214,0.999879901
5481,2601,19/04/2023 8:00,1.089999622,1.065415717,1.041255039,1.004253214,0.999879901
5482,2602,19/04/2023 9:00,1.098005652,1.065415717,1.041255039,1.004253214,0.999879901
5483,2603,19/04/2023 10:00,1.096155572,1.065415717,1.041255039,1.004253214,0.999879901
5484,2604,19/04/2023 11:00,1.095460827,1.065415717,1.041255039,1.004253214,0.999879901
5485,2605,19/04/2023 12:00,1.091135663,1.068623491,1.042791545,1.00523518,1.000180465
5486,2606,19/04/2023 13:00,1.089385522,1.068623491,1.042791545,1.00523518,1.000180465
5487,2607,19/04/2023 14:00,1.091958201,1.068623491,1.042791545,1.00523518,1.000180465
5488,2608,19/04/2023 15:00,1.089612413,1.068623491,1.042791545,1.00523518,1.000180465
5489,2609,19/04/2023 16:00,1.092441091,1.068623491,1.042791545,1.00523518,1.000180465
5490,2610,19/04/2023 17:00,1.087840023,1.068623491,1.042791545,1.00523518,1.000180465
5491,2611,19/04/2023 18:00,1.086207565,1.068623491,1.042791545,1.00523518,1.000180465
5492,2612,19/04/2023 19:00,1.082001224,1.068623491,1.042791545,1.00523518,1.000180465
5493,2613,19/04/2023 20:00,1.077884758,1.068623491,1.042791545,1.00523518,1.000180465
5494,2614,19/04/2023 21:00,1.075812862,1.068623491,1.042791545,1.00523518,1.000180465
5495,2615,19/04/2023 22:00,1.072082481,1.068623491,1.042791545,1.00523518,1.000180465
5496,2616,19/04/2023 23:00,1.067068655,1.068623491,1.042791545,1.00523518,1.000180465
5497,2617,20/04/2023 0:00,1.063828165,1.065434283,1.042791545,1.005495695,1.000717899
5498,2618,20/04/2023 1:00,1.067287856,1.065434283,1.042791545,1.005495695,1.000717899
5499,2619,20/04/2023 2:00,1.061920044,1.065434283,1.042791545,1.005495695,1.000717899
5500,2620,20/04/2023 3:00,1.060566525,1.065434283,1.042791545,1.005495695,1.000717899
5501,2621,20/04/2023 4:00,1.073300529,1.065434283,1.042791545,1.005495695,1.000717899
5502,2622,20/04/2023 5:00,1.069442785,1.065434283,1.042791545,1.005495695,1.000717899
5503,2623,20/04/2023 6:00,1.073416129,1.065434283,1.042791545,1.005495695,1.000717899
5504,2624,20/04/2023 7:00,1.070649326,1.065434283,1.042791545,1.005495695,1.000717899
5505,2625,20/04/2023 8:00,1.067876586,1.065434283,1.042791545,1.005495695,1.000717899
5506,2626,20/04/2023 9:00,1.065313004,1.065434283,1.042791545,1.005495695,1.000717899
5507,2627,20/04/2023 10:00,1.060885196,1.065434283,1.042791545,1.005495695,1.000717899
5508,2628,20/04/2023 11:00,1.056328186,1.065434283,1.042791545,1.005495695,1.000717899
5509,2629,20/04/2023 12:00,1.05863323,1.065434283,1.044698837,1.006600382,0.999879901
5510,2630,20/04/2023 13:00,1.057114673,1.065434283,1.044698837,1.006600382,0.999879901
5511,2631,20/04/2023 14:00,1.053136913,1.065434283,1.044698837,1.006600382,0.999879901
5512,2632,20/04/2023 15:00,1.050056404,1.065434283,1.044698837,1.006600382,0.999879901
5513,2633,20/04/2023 16:00,1.057581323,1.065434283,1.044698837,1.006600382,0.999879901
5514,2634,20/04/2023 17:00,1.052324146,1.065434283,1.044698837,1.006600382,0.999879901
5515,2635,20/04/2023 18:00,1.047180206,1.065434283,1.044698837,1.006600382,0.999879901
5516,2636,20/04/2023 19:00,1.060220623,1.065434283,1.044698837,1.006600382,0.999879901
5517,2637,20/04/2023 20:00,1.066089189,1.065434283,1.044698837,1.006600382,0.999879901
5518,2638,20/04/2023 21:00,1.064727563,1.065434283,1.044698837,1.006600382,0.999879901
5519,2639,20/04/2023 22:00,1.067628699,1.065434283,1.044698837,1.006600382,0.999879901
5520,2640,20/04/2023 23:00,1.063346758,1.065434283,1.044698837,1.006600382,0.999879901
5521,2641,21/04/2023 0:00,1.062751019,1.065415717,1.045985509,1.007322884,1.000180465
5522,2642,21/04/2023 1:00,1.059958249,1.065415717,1.045985509,1.007322884,1.000180465
5523,2643,21/04/2023 2:00,1.056533358,1.065415717,1.045985509,1.007322884,1.000180465
5524,2644,21/04/2023 3:00,1.059573698,1.065415717,1.045985509,1.007322884,1.000180465
5525,2645,21/04/2023 4:00,1.055148134,1.065415717,1.045985509,1.007322884,1.000180465
5526,2646,21/04/2023 5:00,1.065435899,1.065415717,1.045985509,1.007322884,1.000180465
5527,2647,21/04/2023 6:00,1.063129417,1.065415717,1.045985509,1.007322884,1.000180465
5528,2648,21/04/2023 7:00,1.060330229,1.065415717,1.045985509,1.007322884,1.000180465
5529,2649,21/04/2023 8:00,1.056638725,1.065415717,1.045985509,1.007322884,1.000180465
5530,2650,21/04/2023 9:00,1.052562256,1.065415717,1.045985509,1.007322884,1.000180465
5531,2651,21/04/2023 10:00,1.050767332,1.065415717,1.045985509,1.007322884,1.000180465
5532,2652,21/04/2023 11:00,1.057732475,1.065415717,1.045985509,1.007322884,1.000180465
5533,2653,21/04/2023 12:00,1.055015489,1.065415717,1.047638059,1.007970062,0.99985709
5534,2654,21/04/2023 13:00,1.066055308,1.065415717,1.047638059,1.007970062,0.99985709
5535,2655,21/04/2023 14:00,1.0629333,1.065415717,1.047638059,1.007970062,0.99985709
5536,2656,21/04/2023 15:00,1.059755396,1.065415717,1.047638059,1.007970062,0.99985709
5537,2657,21/04/2023 16:00,1.058881865,1.065415717,1.047638059,1.007970062,0.99985709
5538,2658,21/04/2023 17:00,1.058227919,1.065415717,1.047638059,1.007970062,0.99985709
5539,2659,21/04/2023 18:00,1.057633608,1.065415717,1.047638059,1.007970062,0.99985709
5540,2660,21/04/2023 19:00,1.054548443,1.065415717,1.047638059,1.007970062,0.99985709
5541,2661,21/04/2023 20:00,1.057767586,1.065415717,1.047638059,1.007970062,0.99985709
5542,2662,21/04/2023 21:00,1.06279626,1.065415717,1.047638059,1.007970062,0.99985709
5543,2663,21/04/2023 22:00,1.060678081,1.065415717,1.047638059,1.007970062,0.99985709
5544,2664,21/04/2023 23:00,1.057747491,1.065415717,1.047638059,1.007970062,0.99985709
5545,2665,22/04/2023 0:00,1.0531717,1.064386395,1.048444208,1.008666541,0.999832056
5546,2666,22/04/2023 1:00,1.057544704,1.064386395,1.048444208,1.008666541,0.999832056
5547,2667,22/04/2023 2:00,1.054262992,1.064386395,1.048444208,1.008666541,0.999832056
5548,2668,22/04/2023 3:00,1.057772103,1.064386395,1.048444208,1.008666541,0.999832056
5549,2669,22/04/2023 4:00,1.055386435,1.064386395,1.048444208,1.008666541,0.999832056
5550,2670,22/04/2023 5:00,1.054565105,1.064386395,1.048444208,1.008666541,0.999832056
5551,2671,22/04/2023 6:00,1.04950909,1.064386395,1.048444208,1.008666541,0.999832056
5552,2672,22/04/2023 7:00,1.044847181,1.064386395,1.048444208,1.008666541,0.999832056
5553,2673,22/04/2023 8:00,1.04027389,1.064386395,1.048444208,1.008666541,0.999832056
5554,2674,22/04/2023 9:00,1.045807385,1.064386395,1.048444208,1.008666541,0.999832056
5555,2675,22/04/2023 10:00,1.042318166,1.064386395,1.048444208,1.008666541,0.999832056
5556,2676,22/04/2023 11:00,1.04819316,1.064386395,1.048444208,1.008666541,0.999832056
5557,2677,22/04/2023 12:00,1.052259856,1.065415717,1.049384677,1.009711549,0.999879901
5558,2678,22/04/2023 13:00,1.059261237,1.065415717,1.049384677,1.009711549,0.999879901
5559,2679,22/04/2023 14:00,1.054290053,1.065415717,1.049384677,1.009711549,0.999879901
5560,2680,22/04/2023 15:00,1.050639374,1.065415717,1.049384677,1.009711549,0.999879901
5561,2681,22/04/2023 16:00,1.04871234,1.065415717,1.049384677,1.009711549,0.999879901
5562,2682,22/04/2023 17:00,1.051638627,1.065415717,1.049384677,1.009711549,0.999879901
5563,2683,22/04/2023 18:00,1.062161703,1.065415717,1.049384677,1.009711549,0.999879901
5564,2684,22/04/2023 19:00,1.068654564,1.065415717,1.049384677,1.009711549,0.999879901
5565,2685,22/04/2023 20:00,1.066992359,1.065415717,1.049384677,1.009711549,0.999879901
5566,2686,22/04/2023 21:00,1.074696304,1.065415717,1.049384677,1.009711549,0.999879901
5567,2687,22/04/2023 22:00,1.081650998,1.065415717,1.049384677,1.009711549,0.999879901
5568,2688,22/04/2023 23:00,1.078095449,1.065415717,1.049384677,1.009711549,0.999879901
5569,2689,23/04/2023 0:00,1.076502292,1.065434283,1.050047779,1.010395828,1.000180465
5570,2690,23/04/2023 1:00,1.072511035,1.065434283,1.050047779,1.010395828,1.000180465
5571,2691,23/04/2023 2:00,1.067361609,1.065434283,1.050047779,1.010395828,1.000180465
5572,2692,23/04/2023 3:00,1.062799969,1.065434283,1.050047779,1.010395828,1.000180465
5573,2693,23/04/2023 4:00,1.069661161,1.065434283,1.050047779,1.010395828,1.000180465
5574,2694,23/04/2023 5:00,1.065995299,1.065434283,1.050047779,1.010395828,1.000180465
5575,2695,23/04/2023 6:00,1.064318193,1.065434283,1.050047779,1.010395828,1.000180465
5576,2696,23/04/2023 7:00,1.060252818,1.065434283,1.050047779,1.010395828,1.000180465
5577,2697,23/04/2023 8:00,1.056366697,1.065434283,1.050047779,1.010395828,1.000180465
5578,2698,23/04/2023 9:00,1.052171261,1.065434283,1.050047779,1.010395828,1.000180465
5579,2699,23/04/2023 10:00,1.050774138,1.065434283,1.050047779,1.010395828,1.000180465
5580,2700,23/04/2023 11:00,1.049494438,1.065434283,1.050047779,1.010395828,1.000180465
5581,2701,23/04/2023 12:00,1.047637667,1.065415717,1.050513025,1.010454094,1.000180465
5582,2702,23/04/2023 13:00,1.04394439,1.065415717,1.050513025,1.010454094,1.000180465
5583,2703,23/04/2023 14:00,1.04155257,1.065415717,1.050513025,1.010454094,1.000180465
5584,2704,23/04/2023 15:00,1.035639217,1.065415717,1.050513025,1.010454094,1.000180465
5585,2705,23/04/2023 16:00,1.041465684,1.065415717,1.050513025,1.010454094,1.000180465
5586,2706,23/04/2023 17:00,1.036545471,1.065415717,1.050513025,1.010454094,1.000180465
5587,2707,23/04/2023 18:00,1.035402737,1.065415717,1.050513025,1.010454094,1.000180465
5588,2708,23/04/2023 19:00,1.039875602,1.065415717,1.050513025,1.010454094,1.000180465
5589,2709,23/04/2023 20:00,1.043947804,1.065415717,1.050513025,1.010454094,1.000180465
5590,2710,23/04/2023 21:00,1.046912932,1.065415717,1.050513025,1.010454094,1.000180465
5591,2711,23/04/2023 22:00,1.059916155,1.065415717,1.050513025,1.010454094,1.000180465
5592,2712,23/04/2023 23:00,1.058147749,1.065415717,1.050513025,1.010454094,1.000180465
5593,2713,24/04/2023 0:00,1.062468018,1.069349059,1.052389949,1.012484415,1.000724381
5594,2714,24/04/2023 1:00,1.067634035,1.069349059,1.052389949,1.012484415,1.000724381
5595,2715,24/04/2023 2:00,1.064712617,1.069349059,1.052389949,1.012484415,1.000724381
5596,2716,24/04/2023 3:00,1.061847004,1.069349059,1.052389949,1.012484415,1.000724381
5597,2717,24/04/2023 4:00,1.058079968,1.069349059,1.052389949,1.012484415,1.000724381
5598,2718,24/04/2023 5:00,1.055268849,1.069349059,1.052389949,1.012484415,1.000724381
5599,2719,24/04/2023 6:00,1.049815514,1.069349059,1.052389949,1.012484415,1.000724381
5600,2720,24/04/2023 7:00,1.060805979,1.069349059,1.052389949,1.012484415,1.000724381
5601,2721,24/04/2023 8:00,1.057131021,1.069349059,1.052389949,1.012484415,1.000724381
5602,2722,24/04/2023 9:00,1.052200082,1.069349059,1.052389949,1.012484415,1.000724381
5603,2723,24/04/2023 10:00,1.049708399,1.069349059,1.052389949,1.012484415,1.000724381
5604,2724,24/04/2023 11:00,1.056592754,1.069349059,1.052389949,1.012484415,1.000724381
5605,2725,24/04/2023 12:00,1.051739113,1.069349059,1.053114724,1.013231935,1.000724381
5606,2726,24/04/2023 13:00,1.047796664,1.069349059,1.053114724,1.013231935,1.000724381
5607,2727,24/04/2023 14:00,1.043692969,1.069349059,1.053114724,1.013231935,1.000724381
5608,2728,24/04/2023 15:00,1.042248658,1.069349059,1.053114724,1.013231935,1.000724381
5609,2729,24/04/2023 16:00,1.050958918,1.069349059,1.053114724,1.013231935,1.000724381
5610,2730,24/04/2023 17:00,1.048631766,1.069349059,1.053114724,1.013231935,1.000724381
5611,2731,24/04/2023 18:00,1.046169067,1.069349059,1.053114724,1.013231935,1.000724381
5612,2732,24/04/2023 19:00,1.041718481,1.069349059,1.053114724,1.013231935,1.000724381
5613,2733,24/04/2023 20:00,1.038796955,1.069349059,1.053114724,1.013231935,1.000724381
5614,2734,24/04/2023 21:00,1.050055757,1.069349059,1.053114724,1.013231935,1.000724381
5615,2735,24/04/2023 22:00,1.049274301,1.069349059,1.053114724,1.013231935,1.000724381
5616,2736,24/04/2023 23:00,1.053162144,1.069349059,1.053114724,1.013231935,1.000724381
5617,2737,25/04/2023 0:00,1.050228066,1.065415717,1.054991903,1.014005144,1.000728198
5618,2738,25/04/2023 1:00,1.045603103,1.065415717,1.054991903,1.014005144,1.000728198
5619,2739,25/04/2023 2:00,1.050108437,1.065415717,1.054991903,1.014005144,1.000728198
5620,2740,25/04/2023 3:00,1.059492957,1.065415717,1.054991903,1.014005144,1.000728198
5621,2741,25/04/2023 4:00,1.055607261,1.065415717,1.054991903,1.014005144,1.000728198
5622,2742,25/04/2023 5:00,1.052762556,1.065415717,1.054991903,1.014005144,1.000728198
5623,2743,25/04/2023 6:00,1.050252527,1.065415717,1.054991903,1.014005144,1.000728198
5624,2744,25/04/2023 7:00,1.049656895,1.065415717,1.054991903,1.014005144,1.000728198
5625,2745,25/04/2023 8:00,1.054189571,1.065415717,1.054991903,1.014005144,1.000728198
5626,2746,25/04/2023 9:00,1.056077292,1.065415717,1.054991903,1.014005144,1.000728198
5627,2747,25/04/2023 10:00,1.052424389,1.065415717,1.054991903,1.014005144,1.000728198
5628,2748,25/04/2023 11:00,1.059854994,1.065415717,1.054991903,1.014005144,1.000728198
5629,2749,25/04/2023 12:00,1.069498442,1.064702884,1.056125304,1.0149276,1.000724381
5630,2750,25/04/2023 13:00,1.072024437,1.064702884,1.056125304,1.0149276,1.000724381
5631,2751,25/04/2023 14:00,1.069817888,1.064702884,1.056125304,1.0149276,1.000724381
5632,2752,25/04/2023 15:00,1.079399565,1.064702884,1.056125304,1.0149276,1.000724381
5633,2753,25/04/2023 16:00,1.086242513,1.064702884,1.056125304,1.0149276,1.000724381
5634,2754,25/04/2023 17:00,1.084947763,1.064702884,1.056125304,1.0149276,1.000724381
5635,2755,25/04/2023 18:00,1.086923152,1.064702884,1.056125304,1.0149276,1.000724381
5636,2756,25/04/2023 19:00,1.083155222,1.064702884,1.056125304,1.0149276,1.000724381
5637,2757,25/04/2023 20:00,1.082113208,1.064702884,1.056125304,1.0149276,1.000724381
5638,2758,25/04/2023 21:00,1.093891996,1.064702884,1.056125304,1.0149276,1.000724381
5639,2759,25/04/2023 22:00,1.090208155,1.064702884,1.056125304,1.0149276,1.000724381
5640,2760,25/04/2023 23:00,1.088045333,1.064702884,1.056125304,1.0149276,1.000724381
5641,2761,26/04/2023 0:00,1.08647929,1.069349059,1.05766261,1.015214508,1.000724381
5642,2762,26/04/2023 1:00,1.096731565,1.069349059,1.05766261,1.015214508,1.000724381
5643,2763,26/04/2023 2:00,1.096264115,1.069349059,1.05766261,1.015214508,1.000724381
5644,2764,26/04/2023 3:00,1.093631233,1.069349059,1.05766261,1.015214508,1.000724381
5645,2765,26/04/2023 4:00,1.090113386,1.069349059,1.05766261,1.015214508,1.000724381
5646,2766,26/04/2023 5:00,1.086965752,1.069349059,1.05766261,1.015214508,1.000724381
5647,2767,26/04/2023 6:00,1.085283649,1.069349059,1.05766261,1.015214508,1.000724381
5648,2768,26/04/2023 7:00,1.087700516,1.069349059,1.05766261,1.015214508,1.000724381
5649,2769,26/04/2023 8:00,1.084393087,1.069349059,1.05766261,1.015214508,1.000724381
5650,2770,26/04/2023 9:00,1.081573835,1.069349059,1.05766261,1.015214508,1.000724381
5651,2771,26/04/2023 10:00,1.078271792,1.069349059,1.05766261,1.015214508,1.000724381
5652,2772,26/04/2023 11:00,1.080640592,1.069349059,1.05766261,1.015214508,1.000724381
5653,2773,26/04/2023 12:00,1.076802065,1.065434283,1.058921868,1.015211771,1.000724381
5654,2774,26/04/2023 13:00,1.075380327,1.065434283,1.058921868,1.015211771,1.000724381
5655,2775,26/04/2023 14:00,1.072601902,1.065434283,1.058921868,1.015211771,1.000724381
5656,2776,26/04/2023 15:00,1.077374421,1.065434283,1.058921868,1.015211771,1.000724381
5657,2777,26/04/2023 16:00,1.074907714,1.065434283,1.058921868,1.015211771,1.000724381
5658,2778,26/04/2023 17:00,1.071560911,1.065434283,1.058921868,1.015211771,1.000724381
5659,2779,26/04/2023 18:00,1.068054721,1.065434283,1.058921868,1.015211771,1.000724381
5660,2780,26/04/2023 19:00,1.065897627,1.065434283,1.058921868,1.015211771,1.000724381
5661,2781,26/04/2023 20:00,1.078981655,1.065434283,1.058921868,1.015211771,1.000724381
5662,2782,26/04/2023 21:00,1.07562911,1.065434283,1.058921868,1.015211771,1.000724381
5663,2783,26/04/2023 22:00,1.077619683,1.065434283,1.058921868,1.015211771,1.000724381
5664,2784,26/04/2023 23:00,1.075188711,1.065434283,1.058921868,1.015211771,1.000724381
5665,2785,27/04/2023 0:00,1.071883326,1.065434283,1.059949537,1.015755142,0.999879901
5666,2786,27/04/2023 1:00,1.06886023,1.065434283,1.059949537,1.015755142,0.999879901
5667,2787,27/04/2023 2:00,1.067169962,1.065434283,1.059949537,1.015755142,0.999879901
5668,2788,27/04/2023 3:00,1.074538869,1.065434283,1.059949537,1.015755142,0.999879901
5669,2789,27/04/2023 4:00,1.072447296,1.065434283,1.059949537,1.015755142,0.999879901
5670,2790,27/04/2023 5:00,1.068379621,1.065434283,1.059949537,1.015755142,0.999879901
5671,2791,27/04/2023 6:00,1.073557675,1.065434283,1.059949537,1.015755142,0.999879901
5672,2792,27/04/2023 7:00,1.071514617,1.065434283,1.059949537,1.015755142,0.999879901
5673,2793,27/04/2023 8:00,1.06678447,1.065434283,1.059949537,1.015755142,0.999879901
5674,2794,27/04/2023 9:00,1.064957173,1.065434283,1.059949537,1.015755142,0.999879901
5675,2795,27/04/2023 10:00,1.06948166,1.065434283,1.059949537,1.015755142,0.999879901
5676,2796,27/04/2023 11:00,1.065665346,1.065434283,1.059949537,1.015755142,0.999879901
5677,2797,27/04/2023 12:00,1.069609123,1.065434283,1.062866338,1.01686336,1.000084116
5678,2798,27/04/2023 13:00,1.065445171,1.065434283,1.062866338,1.01686336,1.000084116
5679,2799,27/04/2023 14:00,1.071014046,1.065434283,1.062866338,1.01686336,1.000084116
5680,2800,27/04/2023 15:00,1.073074991,1.065434283,1.062866338,1.01686336,1.000084116
5681,2801,27/04/2023 16:00,1.072251708,1.065434283,1.062866338,1.01686336,1.000084116
5682,2802,27/04/2023 17:00,1.069470908,1.065434283,1.062866338,1.01686336,1.000084116
5683,2803,27/04/2023 18:00,1.068663502,1.065434283,1.062866338,1.01686336,1.000084116
5684,2804,27/04/2023 19:00,1.063469002,1.065434283,1.062866338,1.01686336,1.000084116
5685,2805,27/04/2023 20:00,1.057620416,1.065434283,1.062866338,1.01686336,1.000084116
5686,2806,27/04/2023 21:00,1.053365732,1.065434283,1.062866338,1.01686336,1.000084116
5687,2807,27/04/2023 22:00,1.048164676,1.065434283,1.062866338,1.01686336,1.000084116
5688,2808,27/04/2023 23:00,1.050544072,1.065434283,1.062866338,1.01686336,1.000084116
5689,2809,28/04/2023 0:00,1.049725499,1.066581955,1.063017541,1.017256596,0.999832056
5690,2810,28/04/2023 1:00,1.053744011,1.066581955,1.063017541,1.017256596,0.999832056
5691,2811,28/04/2023 2:00,1.047902629,1.066581955,1.063017541,1.017256596,0.999832056
5692,2812,28/04/2023 3:00,1.045403246,1.066581955,1.063017541,1.017256596,0.999832056
5693,2813,28/04/2023 4:00,1.040751598,1.066581955,1.063017541,1.017256596,0.999832056
5694,2814,28/04/2023 5:00,1.035676948,1.066581955,1.063017541,1.017256596,0.999832056
5695,2815,28/04/2023 6:00,1.043078911,1.066581955,1.063017541,1.017256596,0.999832056
5696,2816,28/04/2023 7:00,1.03816216,1.066581955,1.063017541,1.017256596,0.999832056
5697,2817,28/04/2023 8:00,1.034264403,1.066581955,1.063017541,1.017256596,0.999832056
5698,2818,28/04/2023 9:00,1.04585899,1.066581955,1.063017541,1.017256596,0.999832056
5699,2819,28/04/2023 10:00,1.058132399,1.066581955,1.063017541,1.017256596,0.999832056
5700,2820,28/04/2023 11:00,1.054495513,1.066581955,1.063017541,1.017256596,0.999832056
5701,2821,28/04/2023 12:00,1.058195408,1.069698502,1.063702254,1.017682307,0.999778056
5702,2822,28/04/2023 13:00,1.066557433,1.069698502,1.063702254,1.017682307,0.999778056
5703,2823,28/04/2023 14:00,1.0660253,1.069698502,1.063702254,1.017682307,0.999778056
5704,2824,28/04/2023 15:00,1.068587731,1.069698502,1.063702254,1.017682307,0.999778056
5705,2825,28/04/2023 16:00,1.066892046,1.069698502,1.063702254,1.017682307,0.999778056
5706,2826,28/04/2023 17:00,1.077513749,1.069698502,1.063702254,1.017682307,0.999778056
5707,2827,28/04/2023 18:00,1.075877077,1.069698502,1.063702254,1.017682307,0.999778056
5708,2828,28/04/2023 19:00,1.07139709,1.069698502,1.063702254,1.017682307,0.999778056
5709,2829,28/04/2023 20:00,1.070848958,1.069698502,1.063702254,1.017682307,0.999778056
5710,2830,28/04/2023 21:00,1.075305974,1.069698502,1.063702254,1.017682307,0.999778056
5711,2831,28/04/2023 22:00,1.071762571,1.069698502,1.063702254,1.017682307,0.999778056
5712,2832,28/04/2023 23:00,1.07640662,1.069698502,1.063702254,1.017682307,0.999778056
5713,2833,29/04/2023 0:00,1.072265327,1.075632566,1.064702884,1.017872134,1.000180465
5714,2834,29/04/2023 1:00,1.069437429,1.075632566,1.064702884,1.017872134,1.000180465
5715,2835,29/04/2023 2:00,1.068373962,1.075632566,1.064702884,1.017872134,1.000180465
5716,2836,29/04/2023 3:00,1.063713475,1.075632566,1.064702884,1.017872134,1.000180465
5717,2837,29/04/2023 4:00,1.070396316,1.075632566,1.064702884,1.017872134,1.000180465
5718,2838,29/04/2023 5:00,1.069624472,1.075632566,1.064702884,1.017872134,1.000180465
5719,2839,29/04/2023 6:00,1.081199377,1.075632566,1.064702884,1.017872134,1.000180465
5720,2840,29/04/2023 7:00,1.076968521,1.075632566,1.064702884,1.017872134,1.000180465
5721,2841,29/04/2023 8:00,1.0747044,1.075632566,1.064702884,1.017872134,1.000180465
5722,2842,29/04/2023 9:00,1.077584513,1.075632566,1.064702884,1.017872134,1.000180465
5723,2843,29/04/2023 10:00,1.074366045,1.075632566,1.064702884,1.017872134,1.000180465
5724,2844,29/04/2023 11:00,1.071277378,1.075632566,1.064702884,1.017872134,1.000180465
5725,2845,29/04/2023 12:00,1.069561795,1.075373299,1.066702042,1.01843133,0.999879901
5726,2846,29/04/2023 13:00,1.066609202,1.075373299,1.066702042,1.01843133,0.999879901
5727,2847,29/04/2023 14:00,1.074215518,1.075373299,1.066702042,1.01843133,0.999879901
5728,2848,29/04/2023 15:00,1.078280161,1.075373299,1.066702042,1.01843133,0.999879901
5729,2849,29/04/2023 16:00,1.076078737,1.075373299,1.066702042,1.01843133,0.999879901
5730,2850,29/04/2023 17:00,1.073049228,1.075373299,1.066702042,1.01843133,0.999879901
5731,2851,29/04/2023 18:00,1.069164346,1.075373299,1.066702042,1.01843133,0.999879901
5732,2852,29/04/2023 19:00,1.06456236,1.075373299,1.066702042,1.01843133,0.999879901
5733,2853,29/04/2023 20:00,1.063562891,1.075373299,1.066702042,1.01843133,0.999879901
5734,2854,29/04/2023 21:00,1.06251906,1.075373299,1.066702042,1.01843133,0.999879901
5735,2855,29/04/2023 22:00,1.060218317,1.075373299,1.066702042,1.01843133,0.999879901
5736,2856,29/04/2023 23:00,1.058205093,1.075373299,1.066702042,1.01843133,0.999879901
5737,2857,30/04/2023 0:00,1.06625428,1.075373299,1.068623491,1.020172104,0.999832056
5738,2858,30/04/2023 1:00,1.062317634,1.075373299,1.068623491,1.020172104,0.999832056
5739,2859,30/04/2023 2:00,1.060235264,1.075373299,1.068623491,1.020172104,0.999832056
5740,2860,30/04/2023 3:00,1.056739114,1.075373299,1.068623491,1.020172104,0.999832056
5741,2861,30/04/2023 4:00,1.054213931,1.075373299,1.068623491,1.020172104,0.999832056
5742,2862,30/04/2023 5:00,1.05226469,1.075373299,1.068623491,1.020172104,0.999832056
5743,2863,30/04/2023 6:00,1.048921378,1.075373299,1.068623491,1.020172104,0.999832056
5744,2864,30/04/2023 7:00,1.045734039,1.075373299,1.068623491,1.020172104,0.999832056
5745,2865,30/04/2023 8:00,1.05880811,1.075373299,1.068623491,1.020172104,0.999832056
5746,2866,30/04/2023 9:00,1.066706888,1.075373299,1.068623491,1.020172104,0.999832056
5747,2867,30/04/2023 10:00,1.063115071,1.075373299,1.068623491,1.020172104,0.999832056
5748,2868,30/04/2023 11:00,1.060707684,1.075373299,1.068623491,1.020172104,0.999832056
5749,2869,30/04/2023 12:00,1.059268015,1.072724023,1.069349059,1.020270137,0.999778056
5750,2870,30/04/2023 13:00,1.061582716,1.072724023,1.069349059,1.020270137,0.999778056
5751,2871,30/04/2023 14:00,1.057251882,1.072724023,1.069349059,1.020270137,0.999778056
5752,2872,30/04/2023 15:00,1.052190558,1.072724023,1.069349059,1.020270137,0.999778056
5753,2873,30/04/2023 16:00,1.055322023,1.072724023,1.069349059,1.020270137,0.999778056
5754,2874,30/04/2023 17:00,1.061384796,1.072724023,1.069349059,1.020270137,0.999778056
5755,2875,30/04/2023 18:00,1.058127694,1.072724023,1.069349059,1.020270137,0.999778056
5756,2876,30/04/2023 19:00,1.054978318,1.072724023,1.069349059,1.020270137,0.999778056
5757,2877,30/04/2023 20:00,1.050224011,1.072724023,1.069349059,1.020270137,0.999778056
5758,2878,30/04/2023 21:00,1.048531218,1.072724023,1.069349059,1.020270137,0.999778056
5759,2879,30/04/2023 22:00,1.059226832,1.072724023,1.069349059,1.020270137,0.999778056
5760,2880,30/04/2023 23:00,1.056132096,1.072724023,1.069349059,1.020270137,0.999778056

